Impact on floating thin elastic sheets: A mathematical model

We investigate impact of a sphere onto a floating elastic sheet and the resulting formation and evolution of wrinkles in the sheet. Following impact, we observe a radially propagating wave, beyond which the sheet remains approximately planar but is decorated by a series of radial wrinkles whose wavelength grows in time. We develop a mathematical model to describe these phenomena by exploiting the asymptotic limit in which the bending stiffness is small compared to stresses in the sheet. The results of this analysis show that, at a time $t$ after impact, the transverse wave is located at a radial distance $r\sim t^{1/2}$ from the impactor, in contrast to the classic $r\sim t^{2/3}$ scaling observed for capillary--inertia ripples produced by dropping a stone into a pond. We describe the shape of this wave, starting from the simplest case of a point impactor, but subsequently addressing a finite-radius spherical impactor, contrasting this case with the classic Wagner theory of impact. We show also that the coarsening of wrinkles in the flat portion of the sheet is controlled by the inertia of the underlying liquid: short-wavelength, small-amplitude wrinkles form at early times since they accommodate the geometrically-imposed compression without significantly displacing the underlying liquid. As time progresses, the liquid accelerates and the wrinkles grow larger and coarsen. We explain this coarsening quantitatively using numerical simulations and scaling arguments, and we compare our predictions with experimental data.

==> prldata/asymptotics.txt <==
   1.0000000e-01   2.8000000e+00
   1.2915497e-01   2.8000000e+00
   1.6681005e-01   2.8000000e+00
   2.1544347e-01   2.8000000e+00
   2.7825594e-01   2.8000000e+00
   3.5938137e-01   2.8000000e+00
   4.6415888e-01   2.8000000e+00
   5.9948425e-01   2.8000000e+00
   7.7426368e-01   2.8000000e+00
   1.0000000e+00   2.8000000e+00


==> prldata/brokenupdata3/finndata1.txt <==
   4.2910000e+00   4.3688000e+00   1.5957000e-02


==> prldata/brokenupdata3/finndata10.txt <==
   2.4550000e+00   3.4840000e+00   2.4187000e-02


==> prldata/brokenupdata3/finndata11.txt <==
   2.3846000e+00   3.4880000e+00   3.5046000e-02


==> prldata/brokenupdata3/finndata12.txt <==
   2.2074000e+00   3.2395000e+00   1.2337000e-01


==> prldata/brokenupdata3/finndata13.txt <==
   1.9882000e+00   3.3375000e+00   4.3206000e-02


==> prldata/brokenupdata3/finndata14.txt <==
   1.9074000e+00   3.3320000e+00   2.3079000e-02


==> prldata/brokenupdata3/finndata15.txt <==
   1.7890000e+00   3.4624000e+00   1.0298000e-01


==> prldata/brokenupdata3/finndata16.txt <==
   1.7733000e+00   3.3147000e+00   7.7108000e-02


==> prldata/brokenupdata3/finndata17.txt <==
   1.6263000e+00   3.4141000e+00   8.4763000e-02


==> prldata/brokenupdata3/finndata18.txt <==
   1.5684000e+00   3.0585000e+00   1.4887000e-02


==> prldata/brokenupdata3/finndata19.txt <==
   1.5548000e+00   3.2279000e+00   4.2720000e-02


==> prldata/brokenupdata3/finndata2.txt <==
   3.8897000e+00   3.8831000e+00   1.0768000e-01


==> prldata/brokenupdata3/finndata20.txt <==
   1.4681000e+00   3.3177000e+00   3.4351000e-02


==> prldata/brokenupdata3/finndata21.txt <==
   1.4289000e+00   3.2449000e+00   7.7332000e-02


==> prldata/brokenupdata3/finndata22.txt <==
   1.4081000e+00   3.2671000e+00   3.1121000e-01


==> prldata/brokenupdata3/finndata23.txt <==
   1.3958000e+00   3.1266000e+00   1.3321000e-01


==> prldata/brokenupdata3/finndata24.txt <==
   1.3694000e+00   3.3288000e+00   2.6048000e-01


==> prldata/brokenupdata3/finndata25.txt <==
   1.3187000e+00   2.8838000e+00   1.1795000e-01


==> prldata/brokenupdata3/finndata26.txt <==
   1.2411000e+00   2.8127000e+00   2.9625000e-01


==> prldata/brokenupdata3/finndata27.txt <==
   1.0660000e+00   2.8751000e+00   3.5537000e-02


==> prldata/brokenupdata3/finndata28.txt <==
   5.4300000e-01   2.7018000e+00   3.3995000e-02


==> prldata/brokenupdata3/finndata29.txt <==
   5.0344000e-01   2.8986000e+00   7.1531000e-02


==> prldata/brokenupdata3/finndata3.txt <==
   3.6021000e+00   4.2638000e+00   3.0365000e-02


==> prldata/brokenupdata3/finndata30.txt <==
   3.8802000e-01   2.6215000e+00   1.3883000e-02


==> prldata/brokenupdata3/finndata31.txt <==
   3.7850000e-01   2.7387000e+00   2.7965000e-02


==> prldata/brokenupdata3/finndata32.txt <==
   3.4407000e-01   2.7224000e+00   3.2602000e-02


==> prldata/brokenupdata3/finndata33.txt <==
   3.3592000e-01   2.6771000e+00   1.7543000e-02


==> prldata/brokenupdata3/finndata4.txt <==
   3.4201000e+00   4.0236000e+00   1.4307000e-01


==> prldata/brokenupdata3/finndata5.txt <==
   3.4157000e+00   3.9573000e+00   9.9478000e-02


==> prldata/brokenupdata3/finndata6.txt <==
   3.2349000e+00   3.5981000e+00   4.4691000e-02


==> prldata/brokenupdata3/finndata7.txt <==
   2.7580000e+00   3.3787000e+00   9.5943000e-02


==> prldata/brokenupdata3/finndata8.txt <==
   2.7528000e+00   3.1963000e+00   2.9646000e-02


==> prldata/brokenupdata3/finndata9.txt <==
   2.6711000e+00   3.6811000e+00   6.1307000e-02


==> prldata/firstminforpaper.txt <==
   1.0000000e+01   5.5486444e+00
   9.7712415e+00   5.4912410e+00
   9.5477161e+00   5.4353610e+00
   9.3293040e+00   5.3804066e+00
   9.1158883e+00   5.3261841e+00
   8.9073546e+00   5.2724323e+00
   8.7035914e+00   5.2190715e+00
   8.5044893e+00   5.1661437e+00
   8.3099419e+00   5.1137319e+00
   8.1198450e+00   5.0619766e+00
   7.9340967e+00   5.0110100e+00
   7.7525975e+00   4.9609147e+00
   7.5752503e+00   4.9117071e+00
   7.4019600e+00   4.8632953e+00
   7.2326339e+00   4.8159454e+00
   7.0671813e+00   4.7694642e+00
   6.9055135e+00   4.7236717e+00
   6.7475441e+00   4.6784025e+00
   6.5931883e+00   4.6334597e+00
   6.4423635e+00   4.5889217e+00
   6.2949890e+00   4.5444886e+00
   6.1509858e+00   4.5000723e+00
   6.0102768e+00   4.4559226e+00
   5.8727866e+00   4.4122929e+00
   5.7384416e+00   4.3692409e+00
   5.6071699e+00   4.3272135e+00
   5.4789012e+00   4.2863023e+00
   5.3535667e+00   4.2465116e+00
   5.2310993e+00   4.2076968e+00
   5.1114335e+00   4.1697813e+00
   4.9945051e+00   4.1324322e+00
   4.8802516e+00   4.0954086e+00
   4.7686117e+00   4.0587297e+00
   4.6595257e+00   4.0222361e+00
   4.5529351e+00   3.9862703e+00
   4.4487828e+00   3.9508335e+00
   4.3470132e+00   3.9161035e+00
   4.2475716e+00   3.8822830e+00
   4.1504048e+00   3.8492007e+00
   4.0554607e+00   3.8169074e+00
   3.9626886e+00   3.7851496e+00
   3.8720388e+00   3.7540088e+00
   3.7834626e+00   3.7231807e+00
   3.6969127e+00   3.6927673e+00
   3.6123427e+00   3.6627788e+00
   3.5297073e+00   3.6334633e+00
   3.4489623e+00   3.6046707e+00
   3.3700643e+00   3.5766052e+00
   3.2929713e+00   3.5490720e+00
   3.2176418e+00   3.5221736e+00
   3.1440355e+00   3.4957249e+00
   3.0721130e+00   3.4698334e+00
   3.0018358e+00   3.4443653e+00
   2.9331663e+00   3.4194167e+00
   2.8660676e+00   3.3948980e+00
   2.8005039e+00   3.3710233e+00
   2.7364400e+00   3.3476170e+00
   2.6738416e+00   3.3247436e+00
   2.6126752e+00   3.3024653e+00
   2.5529081e+00   3.2806363e+00
   2.4945081e+00   3.2593879e+00
   2.4374442e+00   3.2385570e+00
   2.3816856e+00   3.2183083e+00
   2.3272025e+00   3.1985433e+00
   2.2739658e+00   3.1792943e+00
   2.2219469e+00   3.1606453e+00
   2.1711179e+00   3.1424469e+00
   2.1214518e+00   3.1248428e+00
   2.0729218e+00   3.1077490e+00
   2.0255019e+00   3.0911594e+00
   1.9791669e+00   3.0752276e+00
   1.9338918e+00   3.0597295e+00
   1.8896523e+00   3.0448300e+00
   1.8464249e+00   3.0304648e+00
   1.8041864e+00   3.0167266e+00
   1.7629141e+00   3.0034732e+00
   1.7225860e+00   2.9907979e+00
   1.6831804e+00   2.9786368e+00
   1.6446762e+00   2.9670852e+00
   1.6070528e+00   2.9561608e+00
   1.5702901e+00   2.9456197e+00
   1.5343684e+00   2.9357655e+00
   1.4992684e+00   2.9263594e+00
   1.4649714e+00   2.9175932e+00
   1.4314589e+00   2.9092517e+00
   1.3987131e+00   2.9013438e+00
   1.3667164e+00   2.8941052e+00
   1.3354516e+00   2.8872086e+00
   1.3049020e+00   2.8808436e+00
   1.2750512e+00   2.8749500e+00
   1.2458834e+00   2.8694471e+00
   1.2173827e+00   2.8643187e+00
   1.1895341e+00   2.8595706e+00
   1.1623225e+00   2.8552299e+00
   1.1357334e+00   2.8512130e+00
   1.1097525e+00   2.8474955e+00
   1.0843660e+00   2.8441572e+00
   1.0595602e+00   2.8411228e+00
   1.0353218e+00   2.8382261e+00
   1.0116380e+00   2.8356491e+00
   9.8849590e-01   2.8333115e+00
   9.6588322e-01   2.8312191e+00
   9.4378783e-01   2.8291988e+00
   9.2219788e-01   2.8274292e+00
   9.0110183e-01   2.8258205e+00
   8.8048836e-01   2.8243683e+00
   8.6034644e-01   2.8229753e+00
   8.4066529e-01   2.8218121e+00
   8.2143436e-01   2.8206874e+00
   8.0264335e-01   2.8197699e+00
   7.8428221e-01   2.8188652e+00
   7.6634109e-01   2.8179593e+00
   7.4881039e-01   2.8172201e+00
   7.3168071e-01   2.8165652e+00
   7.1494290e-01   2.8160259e+00
   6.9858797e-01   2.8154254e+00
   6.8260718e-01   2.8149321e+00
   6.6699197e-01   2.8144605e+00
   6.5173396e-01   2.8140403e+00
   6.3682499e-01   2.8137014e+00
   6.2225708e-01   2.8132873e+00
   6.0802243e-01   2.8129910e+00
   5.9411340e-01   2.8127262e+00
   5.8052255e-01   2.8124298e+00
   5.6724261e-01   2.8122265e+00
   5.5426645e-01   2.8120541e+00
   5.4158714e-01   2.8118502e+00
   5.2919787e-01   2.8116473e+00
   5.1709202e-01   2.8114781e+00
   5.0526311e-01   2.8113764e+00
   4.9370479e-01   2.8112815e+00
   4.8241087e-01   2.8111329e+00
   4.7137531e-01   2.8109653e+00
   4.6059220e-01   2.8109094e+00
   4.5005577e-01   2.8108108e+00
   4.3976036e-01   2.8107295e+00
   4.2970047e-01   2.8106308e+00
   4.1987071e-01   2.8105519e+00
   4.1026581e-01   2.8104586e+00
   4.0088063e-01   2.8104131e+00
   3.9171015e-01   2.8103581e+00
   3.8274945e-01   2.8103564e+00
   3.7399373e-01   2.8102792e+00
   3.6543831e-01   2.8102622e+00
   3.5707860e-01   2.8101771e+00
   3.4891012e-01   2.8101847e+00
   3.4092851e-01   2.8101328e+00
   3.3312948e-01   2.8100865e+00
   3.2550886e-01   2.8100391e+00
   3.1806257e-01   2.8100564e+00
   3.1078662e-01   2.8099867e+00
   3.0367711e-01   2.8099935e+00
   2.9673024e-01   2.8099739e+00
   2.8994229e-01   2.8099951e+00
   2.8330961e-01   2.8099057e+00
   2.7682866e-01   2.8099681e+00
   2.7049597e-01   2.8099824e+00
   2.6430815e-01   2.8099439e+00
   2.5826188e-01   2.8099207e+00
   2.5235392e-01   2.8098598e+00
   2.4658111e-01   2.8099276e+00
   2.4094036e-01   2.8099247e+00
   2.3542864e-01   2.8098468e+00
   2.3004301e-01   2.8098614e+00
   2.2478058e-01   2.8098178e+00
   2.1963854e-01   2.8098841e+00
   2.1461412e-01   2.8098606e+00
   2.0970464e-01   2.8098421e+00
   2.0490747e-01   2.8098253e+00
   2.0022004e-01   2.8098072e+00
   1.9563983e-01   2.8098584e+00
   1.9116441e-01   2.8098288e+00
   1.8679136e-01   2.8097891e+00
   1.8251835e-01   2.8098351e+00
   1.7834309e-01   2.8098659e+00
   1.7426334e-01   2.8097804e+00
   1.7027692e-01   2.8098716e+00
   1.6638169e-01   2.8098419e+00
   1.6257557e-01   2.8097626e+00
   1.5885651e-01   2.8097796e+00
   1.5522254e-01   2.8097675e+00
   1.5167169e-01   2.8098229e+00
   1.4820207e-01   2.8098453e+00
   1.4481182e-01   2.8098326e+00
   1.4149913e-01   2.8097831e+00
   1.3826222e-01   2.8097936e+00
   1.3509935e-01   2.8097638e+00
   1.3200884e-01   2.8097908e+00
   1.2898903e-01   2.8097741e+00
   1.2603829e-01   2.8097864e+00
   1.2315506e-01   2.8097766e+00
   1.2033778e-01   2.8098176e+00
   1.1758496e-01   2.8098089e+00
   1.1489510e-01   2.8097491e+00
   1.1226678e-01   2.8098351e+00
   1.0969858e-01   2.8097683e+00
   1.0718913e-01   2.8098448e+00
   1.0473709e-01   2.8097660e+00
   1.0234114e-01   2.8098281e+00
   1.0000000e-01   2.8098318e+00


==> prldata_retraction/brokenupdata4/data1.txt <==
   4.6542000e+00   9.4488000e-01   9.6630000e-02


==> prldata_retraction/brokenupdata4/data10.txt <==
   1.4289000e+00   3.4184000e-01   6.4178000e-02


==> prldata_retraction/brokenupdata4/data11.txt <==
   1.4029000e+00   3.0311000e-01   2.0750000e-02


==> prldata_retraction/brokenupdata4/data12.txt <==
   1.1839000e+00   4.6633000e-01   2.7064000e-02


==> prldata_retraction/brokenupdata4/data13.txt <==
   5.4300000e-01   1.4411000e-01   9.1799000e-03


==> prldata_retraction/brokenupdata4/data14.txt <==
   3.8290000e-01   2.4179000e-01   4.1715000e-02


==> prldata_retraction/brokenupdata4/data15.txt <==
   3.4407000e-01   2.2517000e-01   3.5977000e-02


==> prldata_retraction/brokenupdata4/data2.txt <==
   4.2910000e+00   8.5381000e-01   8.2933000e-02


==> prldata_retraction/brokenupdata4/data3.txt <==
   3.6020000e+00   7.6241000e-01   2.1190000e-02


==> prldata_retraction/brokenupdata4/data4.txt <==
   3.2349000e+00   6.7795000e-01   1.9941000e-02


==> prldata_retraction/brokenupdata4/data5.txt <==
   2.4550000e+00   4.3949000e-01   2.4938000e-02


==> prldata_retraction/brokenupdata4/data6.txt <==
   2.2074000e+00   3.5466000e-01   9.5346000e-02


==> prldata_retraction/brokenupdata4/data7.txt <==
   1.7890000e+00   3.7560000e-01   1.1295000e-01


==> prldata_retraction/brokenupdata4/data8.txt <==
   1.5677000e+00   4.4782000e-01   1.8544000e-02


==> prldata_retraction/brokenupdata4/data9.txt <==
   1.5548000e+00   3.6574000e-01   3.9337000e-02


==> similarity-solution/intro/contact_epsilon2.txt <==
  -5.2224862e-01  -7.2725637e-01
  -4.9476185e-01  -7.5521071e-01
  -4.6727509e-01  -7.8165399e-01
  -4.3978832e-01  -8.0658624e-01
  -4.1230155e-01  -8.3000744e-01
  -3.8481478e-01  -8.5191759e-01
  -3.5732801e-01  -8.7231670e-01
  -3.2984124e-01  -8.9120476e-01
  -3.0235447e-01  -9.0858178e-01
  -2.7486770e-01  -9.2444775e-01
  -2.4738093e-01  -9.3880268e-01
  -2.1989416e-01  -9.5164656e-01
  -1.9240739e-01  -9.6297940e-01
  -1.6492062e-01  -9.7280119e-01
  -1.3743385e-01  -9.8111194e-01
  -1.0994708e-01  -9.8791164e-01
  -8.2460309e-02  -9.9320030e-01
  -5.4973539e-02  -9.9697791e-01
  -2.7486770e-02  -9.9924448e-01
  -0.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   2.7486770e-02  -9.9924448e-01
   5.4973539e-02  -9.9697791e-01
   8.2460309e-02  -9.9320030e-01
   1.0994708e-01  -9.8791164e-01
   1.3743385e-01  -9.8111194e-01
   1.6492062e-01  -9.7280119e-01
   1.9240739e-01  -9.6297940e-01
   2.1989416e-01  -9.5164656e-01
   2.4738093e-01  -9.3880268e-01
   2.7486770e-01  -9.2444775e-01
   3.0235447e-01  -9.0858178e-01
   3.2984124e-01  -8.9120476e-01
   3.5732801e-01  -8.7231670e-01
   3.8481478e-01  -8.5191759e-01
   4.1230155e-01  -8.3000744e-01
   4.3978832e-01  -8.0658624e-01
   4.6727509e-01  -7.8165399e-01
   4.9476185e-01  -7.5521071e-01
   5.2224862e-01  -7.2725637e-01


==> similarity-solution/intro/pointindenterprofileforintro.txt <==
  -1.5000000e+01   6.6862434e-05
  -1.4929673e+01   1.2505203e-04
  -1.4859347e+01  -1.5920091e-05
  -1.4789020e+01   2.1121267e-04
  -1.4718693e+01  -5.7776029e-05
  -1.4648367e+01   2.2671885e-04
  -1.4578040e+01  -2.4481084e-05
  -1.4507714e+01   1.6323313e-04
  -1.4437387e+01   7.3637450e-05
  -1.4367060e+01   5.4747248e-05
  -1.4296734e+01   1.8576545e-04
  -1.4226407e+01  -3.5663476e-05
  -1.4156080e+01   2.4699461e-04
  -1.4085754e+01  -5.0254392e-05
  -1.4015427e+01   2.1718204e-04
  -1.3945101e+01   2.6516513e-05
  -1.3874774e+01   1.1001034e-04
  -1.3804447e+01   1.5250593e-04
  -1.3734121e+01  -8.8424674e-06
  -1.3663794e+01   2.4846859e-04
  -1.3593467e+01  -5.9212555e-05
  -1.3523141e+01   2.4759933e-04
  -1.3452814e+01  -3.3887238e-07
  -1.3382487e+01   1.4448662e-04
  -1.3312161e+01   1.3459589e-04
  -1.3241834e+01   7.4140658e-06
  -1.3171508e+01   2.5293195e-04
  -1.3101181e+01  -6.2737606e-05
  -1.3030854e+01   2.6490798e-04
  -1.2960528e+01  -5.9156133e-06
  -1.2890201e+01   1.5448708e-04
  -1.2819874e+01   1.4360993e-04
  -1.2749548e+01   2.6687000e-06
  -1.2679221e+01   2.7210789e-04
  -1.2608894e+01  -6.6268250e-05
  -1.2538568e+01   2.7134225e-04
  -1.2468241e+01   1.4643374e-05
  -1.2397915e+01   1.3381836e-04
  -1.2327588e+01   1.8747045e-04
  -1.2257261e+01  -2.5874898e-05
  -1.2186935e+01   3.0419313e-04
  -1.2116608e+01  -5.9626339e-05
  -1.2046281e+01   2.5313221e-04
  -1.1975955e+01   7.7209711e-05
  -1.1905628e+01   7.3088173e-05
  -1.1835302e+01   2.6626117e-04
  -1.1764975e+01  -6.3146635e-05
  -1.1694648e+01   3.2258260e-04
  -1.1624322e+01  -7.9225570e-06
  -1.1553995e+01   1.7969642e-04
  -1.1483668e+01   1.9913617e-04
  -1.1413342e+01  -1.9808951e-05
  -1.1343015e+01   3.4626067e-04
  -1.1272688e+01  -5.2556026e-05
  -1.1202362e+01   2.6530860e-04
  -1.1132035e+01   1.3822102e-04
  -1.1061709e+01   3.7612220e-05
  -1.0991382e+01   3.4818769e-04
  -1.0921055e+01  -6.6112630e-05
  -1.0850729e+01   3.2477899e-04
  -1.0780402e+01   1.0184197e-04
  -1.0710075e+01   8.4591194e-05
  -1.0639749e+01   3.5305294e-04
  -1.0569422e+01  -6.5213959e-05
  -1.0499095e+01   3.6371016e-04
  -1.0428769e+01   9.7192168e-05
  -1.0358442e+01   1.0645748e-04
  -1.0288116e+01   3.7792568e-04
  -1.0217789e+01  -6.0950169e-05
  -1.0147462e+01   3.8485235e-04
  -1.0077136e+01   1.3091482e-04
  -1.0006809e+01   9.4116740e-05
  -9.9364824e+00   4.2914111e-04
  -9.8661558e+00  -5.0015677e-05
  -9.7958291e+00   3.7789149e-04
  -9.7255025e+00   2.1550564e-04
  -9.6551759e+00   4.5073520e-05
  -9.5848492e+00   4.9450616e-04
  -9.5145226e+00  -5.2455736e-06
  -9.4441960e+00   3.1599210e-04
  -9.3738693e+00   3.6152678e-04
  -9.3035427e+00  -1.8960808e-05
  -9.2332161e+00   5.2583331e-04
  -9.1628894e+00   1.2781779e-04
  -9.0925628e+00   1.7575303e-04
  -9.0222362e+00   5.3910500e-04
  -8.9519095e+00  -1.5895634e-05
  -8.8815829e+00   4.3341583e-04
  -8.8112563e+00   3.8947228e-04
  -8.7409296e+00   1.2737201e-05
  -8.6706030e+00   6.1345760e-04
  -8.6002764e+00   1.9584595e-04
  -8.5299497e+00   1.7666856e-04
  -8.4596231e+00   6.6436734e-04
  -8.3892965e+00   5.8084060e-05
  -8.3189698e+00   3.9029176e-04
  -8.2486432e+00   6.1429661e-04
  -8.1783166e+00   1.2334842e-05
  -8.1079899e+00   5.8519806e-04
  -8.0376633e+00   5.2155570e-04
  -7.9673367e+00   4.2710714e-05
  -7.8970101e+00   7.3400775e-04
  -7.8266834e+00   4.3557534e-04
  -7.7563568e+00   1.1198178e-04
  -7.6860302e+00   8.4180435e-04
  -7.6157035e+00   3.8425181e-04
  -7.5453769e+00   1.8422545e-04
  -7.4750503e+00   9.2716980e-04
  -7.4047236e+00   3.8002037e-04
  -7.3343970e+00   2.3328271e-04
  -7.2640704e+00   1.0058585e-03
  -7.1937437e+00   4.3235900e-04
  -7.1234171e+00   2.4355511e-04
  -7.0530905e+00   1.0785839e-03
  -6.9827638e+00   5.5801975e-04
  -6.9124372e+00   2.1360600e-04
  -6.8421106e+00   1.1196500e-03
  -6.7717839e+00   7.8098105e-04
  -6.7014573e+00   1.7272327e-04
  -6.6311307e+00   1.0692510e-03
  -6.5608040e+00   1.1075664e-03
  -6.4904774e+00   2.1234765e-04
  -6.4201508e+00   8.5402605e-04
  -6.3498241e+00   1.4590043e-03
  -6.2794975e+00   4.9793291e-04
  -6.2091709e+00   4.8988655e-04
  -6.1388442e+00   1.5903943e-03
  -6.0685176e+00   1.1484879e-03
  -5.9981910e+00   2.7710656e-04
  -5.9278643e+00   1.1896688e-03
  -5.8575377e+00   1.8755116e-03
  -5.7872111e+00   7.9357017e-04
  -5.7168844e+00   4.6416186e-04
  -5.6465578e+00   1.7880378e-03
  -5.5762312e+00   2.0134042e-03
  -5.5059045e+00   6.9407635e-04
  -5.4355779e+00   6.6904095e-04
  -5.3652513e+00   2.1888753e-03
  -5.2949246e+00   2.3838702e-03
  -5.2245980e+00   9.0933711e-04
  -5.1542714e+00   6.2327881e-04
  -5.0839447e+00   2.2704371e-03
  -5.0136181e+00   3.1313629e-03
  -4.9432915e+00   1.7818448e-03
  -4.8729648e+00   5.0001326e-04
  -4.8026382e+00   1.5332560e-03
  -4.7323116e+00   3.5671636e-03
  -4.6619849e+00   3.7454990e-03
  -4.5916583e+00   1.8284380e-03
  -4.5213317e+00   4.8552849e-04
  -4.4510050e+00   1.7060930e-03
  -4.3806784e+00   4.3043108e-03
  -4.3103518e+00   5.4243549e-03
  -4.2400251e+00   3.8387701e-03
  -4.1696985e+00   1.2146110e-03
  -4.0993719e+00   3.1414856e-04
  -4.0290452e+00   2.3158610e-03
  -3.9587186e+00   5.8368312e-03
  -3.8883920e+00   8.2218542e-03
  -3.8180653e+00   7.6826094e-03
  -3.7477387e+00   4.5362581e-03
  -3.6774121e+00   8.5192975e-04
  -3.6070854e+00  -9.5151240e-04
  -3.5367588e+00   4.9885540e-04
  -3.4664322e+00   4.9088729e-03
  -3.3961055e+00   1.0609625e-02
  -3.3257789e+00   1.5409465e-02
  -3.2554523e+00   1.7501975e-02
  -3.1851256e+00   1.6058990e-02
  -3.1147990e+00   1.1379727e-02
  -3.0444724e+00   4.6697744e-03
  -2.9741457e+00  -2.3780196e-03
  -2.9038191e+00  -8.0274450e-03
  -2.8334925e+00  -1.0848685e-02
  -2.7631658e+00  -9.9227341e-03
  -2.6928392e+00  -4.9034510e-03
  -2.6225126e+00   4.0288279e-03
  -2.5521859e+00   1.6278348e-02
  -2.4818593e+00   3.0970100e-02
  -2.4115327e+00   4.7082238e-02
  -2.3412060e+00   6.3557740e-02
  -2.2708794e+00   7.9388183e-02
  -2.2005528e+00   9.3669343e-02
  -2.1302261e+00   1.0563230e-01
  -2.0598995e+00   1.1465535e-01
  -1.9895729e+00   1.2026233e-01
  -1.9192462e+00   1.2211205e-01
  -1.8489196e+00   1.1998300e-01
  -1.7785930e+00   1.1375584e-01
  -1.7082663e+00   1.0339593e-01
  -1.6379397e+00   8.8936885e-02
  -1.5676131e+00   7.0465854e-02
  -1.4972864e+00   4.8110873e-02
  -1.4269598e+00   2.2030197e-02
  -1.3566332e+00  -7.5964368e-03
  -1.2863065e+00  -4.0574844e-02
  -1.2159799e+00  -7.6701962e-02
  -1.1456533e+00  -1.1577017e-01
  -1.0753266e+00  -1.5757060e-01
  -1.0050000e+00  -2.0189560e-01
  -1.0000000e+00  -2.0513530e-01
  -9.9497487e-01  -2.0840302e-01
  -9.8994975e-01  -2.1168244e-01
  -9.8492462e-01  -2.1497348e-01
  -9.7989950e-01  -2.1827608e-01
  -9.7487437e-01  -2.2159014e-01
  -9.6984925e-01  -2.2491562e-01
  -9.6482412e-01  -2.2825242e-01
  -9.5979899e-01  -2.3160048e-01
  -9.5477387e-01  -2.3495972e-01
  -9.4974874e-01  -2.3833008e-01
  -9.4472362e-01  -2.4171148e-01
  -9.3969849e-01  -2.4510384e-01
  -9.3467337e-01  -2.4850709e-01
  -9.2964824e-01  -2.5192117e-01
  -9.2462312e-01  -2.5534600e-01
  -9.1959799e-01  -2.5878150e-01
  -9.1457286e-01  -2.6222762e-01
  -9.0954774e-01  -2.6568426e-01
  -9.0452261e-01  -2.6915137e-01
  -8.9949749e-01  -2.7262887e-01
  -8.9447236e-01  -2.7611669e-01
  -8.8944724e-01  -2.7961476e-01
  -8.8442211e-01  -2.8312301e-01
  -8.7939698e-01  -2.8664136e-01
  -8.7437186e-01  -2.9016976e-01
  -8.6934673e-01  -2.9370812e-01
  -8.6432161e-01  -2.9725637e-01
  -8.5929648e-01  -3.0081445e-01
  -8.5427136e-01  -3.0438229e-01
  -8.4924623e-01  -3.0795981e-01
  -8.4422111e-01  -3.1154695e-01
  -8.3919598e-01  -3.1514363e-01
  -8.3417085e-01  -3.1874979e-01
  -8.2914573e-01  -3.2236536e-01
  -8.2412060e-01  -3.2599027e-01
  -8.1909548e-01  -3.2962445e-01
  -8.1407035e-01  -3.3326783e-01
  -8.0904523e-01  -3.3692034e-01
  -8.0402010e-01  -3.4058191e-01
  -7.9899497e-01  -3.4425248e-01
  -7.9396985e-01  -3.4793198e-01
  -7.8894472e-01  -3.5162034e-01
  -7.8391960e-01  -3.5531748e-01
  -7.7889447e-01  -3.5902336e-01
  -7.7386935e-01  -3.6273789e-01
  -7.6884422e-01  -3.6646100e-01
  -7.6381910e-01  -3.7019264e-01
  -7.5879397e-01  -3.7393274e-01
  -7.5376884e-01  -3.7768122e-01
  -7.4874372e-01  -3.8143802e-01
  -7.4371859e-01  -3.8520308e-01
  -7.3869347e-01  -3.8897632e-01
  -7.3366834e-01  -3.9275769e-01
  -7.2864322e-01  -3.9654711e-01
  -7.2361809e-01  -4.0034453e-01
  -7.1859296e-01  -4.0414986e-01
  -7.1356784e-01  -4.0796306e-01
  -7.0854271e-01  -4.1178405e-01
  -7.0351759e-01  -4.1561277e-01
  -6.9849246e-01  -4.1944915e-01
  -6.9346734e-01  -4.2329313e-01
  -6.8844221e-01  -4.2714464e-01
  -6.8341709e-01  -4.3100362e-01
  -6.7839196e-01  -4.3487000e-01
  -6.7336683e-01  -4.3874372e-01
  -6.6834171e-01  -4.4262472e-01
  -6.6331658e-01  -4.4651294e-01
  -6.5829146e-01  -4.5040829e-01
  -6.5326633e-01  -4.5431074e-01
  -6.4824121e-01  -4.5822020e-01
  -6.4321608e-01  -4.6213663e-01
  -6.3819095e-01  -4.6605994e-01
  -6.3316583e-01  -4.6999009e-01
  -6.2814070e-01  -4.7392701e-01
  -6.2311558e-01  -4.7787063e-01
  -6.1809045e-01  -4.8182090e-01
  -6.1306533e-01  -4.8577775e-01
  -6.0804020e-01  -4.8974112e-01
  -6.0301508e-01  -4.9371094e-01
  -5.9798995e-01  -4.9768716e-01
  -5.9296482e-01  -5.0166972e-01
  -5.8793970e-01  -5.0565854e-01
  -5.8291457e-01  -5.0965358e-01
  -5.7788945e-01  -5.1365477e-01
  -5.7286432e-01  -5.1766204e-01
  -5.6783920e-01  -5.2167534e-01
  -5.6281407e-01  -5.2569461e-01
  -5.5778894e-01  -5.2971979e-01
  -5.5276382e-01  -5.3375081e-01
  -5.4773869e-01  -5.3778762e-01
  -5.4271357e-01  -5.4183015e-01
  -5.3768844e-01  -5.4587835e-01
  -5.3266332e-01  -5.4993215e-01
  -5.2763819e-01  -5.5399150e-01
  -5.2261307e-01  -5.5805634e-01
  -5.1758794e-01  -5.6212660e-01
  -5.1256281e-01  -5.6620224e-01
  -5.0753769e-01  -5.7028318e-01
  -5.0251256e-01  -5.7436937e-01
  -4.9748744e-01  -5.7846075e-01
  -4.9246231e-01  -5.8255727e-01
  -4.8743719e-01  -5.8665886e-01
  -4.8241206e-01  -5.9076547e-01
  -4.7738693e-01  -5.9487703e-01
  -4.7236181e-01  -5.9899350e-01
  -4.6733668e-01  -6.0311481e-01
  -4.6231156e-01  -6.0724090e-01
  -4.5728643e-01  -6.1137172e-01
  -4.5226131e-01  -6.1550721e-01
  -4.4723618e-01  -6.1964731e-01
  -4.4221106e-01  -6.2379197e-01
  -4.3718593e-01  -6.2794113e-01
  -4.3216080e-01  -6.3209472e-01
  -4.2713568e-01  -6.3625271e-01
  -4.2211055e-01  -6.4041502e-01
  -4.1708543e-01  -6.4458160e-01
  -4.1206030e-01  -6.4875240e-01
  -4.0703518e-01  -6.5292736e-01
  -4.0201005e-01  -6.5710643e-01
  -3.9698492e-01  -6.6128954e-01
  -3.9195980e-01  -6.6547664e-01
  -3.8693467e-01  -6.6966768e-01
  -3.8190955e-01  -6.7386261e-01
  -3.7688442e-01  -6.7806135e-01
  -3.7185930e-01  -6.8226387e-01
  -3.6683417e-01  -6.8647011e-01
  -3.6180905e-01  -6.9068001e-01
  -3.5678392e-01  -6.9489351e-01
  -3.5175879e-01  -6.9911057e-01
  -3.4673367e-01  -7.0333112e-01
  -3.4170854e-01  -7.0755512e-01
  -3.3668342e-01  -7.1178250e-01
  -3.3165829e-01  -7.1601322e-01
  -3.2663317e-01  -7.2024722e-01
  -3.2160804e-01  -7.2448445e-01
  -3.1658291e-01  -7.2872485e-01
  -3.1155779e-01  -7.3296837e-01
  -3.0653266e-01  -7.3721495e-01
  -3.0150754e-01  -7.4146455e-01
  -2.9648241e-01  -7.4571711e-01
  -2.9145729e-01  -7.4997258e-01
  -2.8643216e-01  -7.5423090e-01
  -2.8140704e-01  -7.5849201e-01
  -2.7638191e-01  -7.6275588e-01
  -2.7135678e-01  -7.6702244e-01
  -2.6633166e-01  -7.7129165e-01
  -2.6130653e-01  -7.7556345e-01
  -2.5628141e-01  -7.7983778e-01
  -2.5125628e-01  -7.8411460e-01
  -2.4623116e-01  -7.8839385e-01
  -2.4120603e-01  -7.9267549e-01
  -2.3618090e-01  -7.9695945e-01
  -2.3115578e-01  -8.0124570e-01
  -2.2613065e-01  -8.0553417e-01
  -2.2110553e-01  -8.0982481e-01
  -2.1608040e-01  -8.1411758e-01
  -2.1105528e-01  -8.1841242e-01
  -2.0603015e-01  -8.2270928e-01
  -2.0100503e-01  -8.2700811e-01
  -1.9597990e-01  -8.3130886e-01
  -1.9095477e-01  -8.3561148e-01
  -1.8592965e-01  -8.3991592e-01
  -1.8090452e-01  -8.4422212e-01
  -1.7587940e-01  -8.4853004e-01
  -1.7085427e-01  -8.5283962e-01
  -1.6582915e-01  -8.5715081e-01
  -1.6080402e-01  -8.6146357e-01
  -1.5577889e-01  -8.6577785e-01
  -1.5075377e-01  -8.7009359e-01
  -1.4572864e-01  -8.7441074e-01
  -1.4070352e-01  -8.7872925e-01
  -1.3567839e-01  -8.8304908e-01
  -1.3065327e-01  -8.8737017e-01
  -1.2562814e-01  -8.9169247e-01
  -1.2060302e-01  -8.9601594e-01
  -1.1557789e-01  -9.0034053e-01
  -1.1055276e-01  -9.0466617e-01
  -1.0552764e-01  -9.0899283e-01
  -1.0050251e-01  -9.1332046e-01
  -9.5477387e-02  -9.1764900e-01
  -9.0452261e-02  -9.2197841e-01
  -8.5427136e-02  -9.2630864e-01
  -8.0402010e-02  -9.3063963e-01
  -7.5376884e-02  -9.3497135e-01
  -7.0351759e-02  -9.3930373e-01
  -6.5326633e-02  -9.4363674e-01
  -6.0301508e-02  -9.4797031e-01
  -5.5276382e-02  -9.5230441e-01
  -5.0251256e-02  -9.5663898e-01
  -4.5226131e-02  -9.6097398e-01
  -4.0201005e-02  -9.6530935e-01
  -3.5175879e-02  -9.6964505e-01
  -3.0150754e-02  -9.7398103e-01
  -2.5125628e-02  -9.7831723e-01
  -2.0100503e-02  -9.8265362e-01
  -1.5075377e-02  -9.8699014e-01
  -1.0050251e-02  -9.9132675e-01
  -5.0251256e-03  -9.9566339e-01
  -0.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   5.0251256e-03  -9.9566339e-01
   1.0050251e-02  -9.9132675e-01
   1.5075377e-02  -9.8699014e-01
   2.0100503e-02  -9.8265362e-01
   2.5125628e-02  -9.7831723e-01
   3.0150754e-02  -9.7398103e-01
   3.5175879e-02  -9.6964505e-01
   4.0201005e-02  -9.6530935e-01
   4.5226131e-02  -9.6097398e-01
   5.0251256e-02  -9.5663898e-01
   5.5276382e-02  -9.5230441e-01
   6.0301508e-02  -9.4797031e-01
   6.5326633e-02  -9.4363674e-01
   7.0351759e-02  -9.3930373e-01
   7.5376884e-02  -9.3497135e-01
   8.0402010e-02  -9.3063963e-01
   8.5427136e-02  -9.2630864e-01
   9.0452261e-02  -9.2197841e-01
   9.5477387e-02  -9.1764900e-01
   1.0050251e-01  -9.1332046e-01
   1.0552764e-01  -9.0899283e-01
   1.1055276e-01  -9.0466617e-01
   1.1557789e-01  -9.0034053e-01
   1.2060302e-01  -8.9601594e-01
   1.2562814e-01  -8.9169247e-01
   1.3065327e-01  -8.8737017e-01
   1.3567839e-01  -8.8304908e-01
   1.4070352e-01  -8.7872925e-01
   1.4572864e-01  -8.7441074e-01
   1.5075377e-01  -8.7009359e-01
   1.5577889e-01  -8.6577785e-01
   1.6080402e-01  -8.6146357e-01
   1.6582915e-01  -8.5715081e-01
   1.7085427e-01  -8.5283962e-01
   1.7587940e-01  -8.4853004e-01
   1.8090452e-01  -8.4422212e-01
   1.8592965e-01  -8.3991592e-01
   1.9095477e-01  -8.3561148e-01
   1.9597990e-01  -8.3130886e-01
   2.0100503e-01  -8.2700811e-01
   2.0603015e-01  -8.2270928e-01
   2.1105528e-01  -8.1841242e-01
   2.1608040e-01  -8.1411758e-01
   2.2110553e-01  -8.0982481e-01
   2.2613065e-01  -8.0553417e-01
   2.3115578e-01  -8.0124570e-01
   2.3618090e-01  -7.9695945e-01
   2.4120603e-01  -7.9267549e-01
   2.4623116e-01  -7.8839385e-01
   2.5125628e-01  -7.8411460e-01
   2.5628141e-01  -7.7983778e-01
   2.6130653e-01  -7.7556345e-01
   2.6633166e-01  -7.7129165e-01
   2.7135678e-01  -7.6702244e-01
   2.7638191e-01  -7.6275588e-01
   2.8140704e-01  -7.5849201e-01
   2.8643216e-01  -7.5423090e-01
   2.9145729e-01  -7.4997258e-01
   2.9648241e-01  -7.4571711e-01
   3.0150754e-01  -7.4146455e-01
   3.0653266e-01  -7.3721495e-01
   3.1155779e-01  -7.3296837e-01
   3.1658291e-01  -7.2872485e-01
   3.2160804e-01  -7.2448445e-01
   3.2663317e-01  -7.2024722e-01
   3.3165829e-01  -7.1601322e-01
   3.3668342e-01  -7.1178250e-01
   3.4170854e-01  -7.0755512e-01
   3.4673367e-01  -7.0333112e-01
   3.5175879e-01  -6.9911057e-01
   3.5678392e-01  -6.9489351e-01
   3.6180905e-01  -6.9068001e-01
   3.6683417e-01  -6.8647011e-01
   3.7185930e-01  -6.8226387e-01
   3.7688442e-01  -6.7806135e-01
   3.8190955e-01  -6.7386261e-01
   3.8693467e-01  -6.6966768e-01
   3.9195980e-01  -6.6547664e-01
   3.9698492e-01  -6.6128954e-01
   4.0201005e-01  -6.5710643e-01
   4.0703518e-01  -6.5292736e-01
   4.1206030e-01  -6.4875240e-01
   4.1708543e-01  -6.4458160e-01
   4.2211055e-01  -6.4041502e-01
   4.2713568e-01  -6.3625271e-01
   4.3216080e-01  -6.3209472e-01
   4.3718593e-01  -6.2794113e-01
   4.4221106e-01  -6.2379197e-01
   4.4723618e-01  -6.1964731e-01
   4.5226131e-01  -6.1550721e-01
   4.5728643e-01  -6.1137172e-01
   4.6231156e-01  -6.0724090e-01
   4.6733668e-01  -6.0311481e-01
   4.7236181e-01  -5.9899350e-01
   4.7738693e-01  -5.9487703e-01
   4.8241206e-01  -5.9076547e-01
   4.8743719e-01  -5.8665886e-01
   4.9246231e-01  -5.8255727e-01
   4.9748744e-01  -5.7846075e-01
   5.0251256e-01  -5.7436937e-01
   5.0753769e-01  -5.7028318e-01
   5.1256281e-01  -5.6620224e-01
   5.1758794e-01  -5.6212660e-01
   5.2261307e-01  -5.5805634e-01
   5.2763819e-01  -5.5399150e-01
   5.3266332e-01  -5.4993215e-01
   5.3768844e-01  -5.4587835e-01
   5.4271357e-01  -5.4183015e-01
   5.4773869e-01  -5.3778762e-01
   5.5276382e-01  -5.3375081e-01
   5.5778894e-01  -5.2971979e-01
   5.6281407e-01  -5.2569461e-01
   5.6783920e-01  -5.2167534e-01
   5.7286432e-01  -5.1766204e-01
   5.7788945e-01  -5.1365477e-01
   5.8291457e-01  -5.0965358e-01
   5.8793970e-01  -5.0565854e-01
   5.9296482e-01  -5.0166972e-01
   5.9798995e-01  -4.9768716e-01
   6.0301508e-01  -4.9371094e-01
   6.0804020e-01  -4.8974112e-01
   6.1306533e-01  -4.8577775e-01
   6.1809045e-01  -4.8182090e-01
   6.2311558e-01  -4.7787063e-01
   6.2814070e-01  -4.7392701e-01
   6.3316583e-01  -4.6999009e-01
   6.3819095e-01  -4.6605994e-01
   6.4321608e-01  -4.6213663e-01
   6.4824121e-01  -4.5822020e-01
   6.5326633e-01  -4.5431074e-01
   6.5829146e-01  -4.5040829e-01
   6.6331658e-01  -4.4651294e-01
   6.6834171e-01  -4.4262472e-01
   6.7336683e-01  -4.3874372e-01
   6.7839196e-01  -4.3487000e-01
   6.8341709e-01  -4.3100362e-01
   6.8844221e-01  -4.2714464e-01
   6.9346734e-01  -4.2329313e-01
   6.9849246e-01  -4.1944915e-01
   7.0351759e-01  -4.1561277e-01
   7.0854271e-01  -4.1178405e-01
   7.1356784e-01  -4.0796306e-01
   7.1859296e-01  -4.0414986e-01
   7.2361809e-01  -4.0034453e-01
   7.2864322e-01  -3.9654711e-01
   7.3366834e-01  -3.9275769e-01
   7.3869347e-01  -3.8897632e-01
   7.4371859e-01  -3.8520308e-01
   7.4874372e-01  -3.8143802e-01
   7.5376884e-01  -3.7768122e-01
   7.5879397e-01  -3.7393274e-01
   7.6381910e-01  -3.7019264e-01
   7.6884422e-01  -3.6646100e-01
   7.7386935e-01  -3.6273789e-01
   7.7889447e-01  -3.5902336e-01
   7.8391960e-01  -3.5531748e-01
   7.8894472e-01  -3.5162034e-01
   7.9396985e-01  -3.4793198e-01
   7.9899497e-01  -3.4425248e-01
   8.0402010e-01  -3.4058191e-01
   8.0904523e-01  -3.3692034e-01
   8.1407035e-01  -3.3326783e-01
   8.1909548e-01  -3.2962445e-01
   8.2412060e-01  -3.2599027e-01
   8.2914573e-01  -3.2236536e-01
   8.3417085e-01  -3.1874979e-01
   8.3919598e-01  -3.1514363e-01
   8.4422111e-01  -3.1154695e-01
   8.4924623e-01  -3.0795981e-01
   8.5427136e-01  -3.0438229e-01
   8.5929648e-01  -3.0081445e-01
   8.6432161e-01  -2.9725637e-01
   8.6934673e-01  -2.9370812e-01
   8.7437186e-01  -2.9016976e-01
   8.7939698e-01  -2.8664136e-01
   8.8442211e-01  -2.8312301e-01
   8.8944724e-01  -2.7961476e-01
   8.9447236e-01  -2.7611669e-01
   8.9949749e-01  -2.7262887e-01
   9.0452261e-01  -2.6915137e-01
   9.0954774e-01  -2.6568426e-01
   9.1457286e-01  -2.6222762e-01
   9.1959799e-01  -2.5878150e-01
   9.2462312e-01  -2.5534600e-01
   9.2964824e-01  -2.5192117e-01
   9.3467337e-01  -2.4850709e-01
   9.3969849e-01  -2.4510384e-01
   9.4472362e-01  -2.4171148e-01
   9.4974874e-01  -2.3833008e-01
   9.5477387e-01  -2.3495972e-01
   9.5979899e-01  -2.3160048e-01
   9.6482412e-01  -2.2825242e-01
   9.6984925e-01  -2.2491562e-01
   9.7487437e-01  -2.2159014e-01
   9.7989950e-01  -2.1827608e-01
   9.8492462e-01  -2.1497348e-01
   9.8994975e-01  -2.1168244e-01
   9.9497487e-01  -2.0840302e-01
   1.0000000e+00  -2.0513530e-01
   1.0050000e+00  -2.0189560e-01
   1.0753266e+00  -1.5757060e-01
   1.1456533e+00  -1.1577017e-01
   1.2159799e+00  -7.6701962e-02
   1.2863065e+00  -4.0574844e-02
   1.3566332e+00  -7.5964368e-03
   1.4269598e+00   2.2030197e-02
   1.4972864e+00   4.8110873e-02
   1.5676131e+00   7.0465854e-02
   1.6379397e+00   8.8936885e-02
   1.7082663e+00   1.0339593e-01
   1.7785930e+00   1.1375584e-01
   1.8489196e+00   1.1998300e-01
   1.9192462e+00   1.2211205e-01
   1.9895729e+00   1.2026233e-01
   2.0598995e+00   1.1465535e-01
   2.1302261e+00   1.0563230e-01
   2.2005528e+00   9.3669343e-02
   2.2708794e+00   7.9388183e-02
   2.3412060e+00   6.3557740e-02
   2.4115327e+00   4.7082238e-02
   2.4818593e+00   3.0970100e-02
   2.5521859e+00   1.6278348e-02
   2.6225126e+00   4.0288279e-03
   2.6928392e+00  -4.9034510e-03
   2.7631658e+00  -9.9227341e-03
   2.8334925e+00  -1.0848685e-02
   2.9038191e+00  -8.0274450e-03
   2.9741457e+00  -2.3780196e-03
   3.0444724e+00   4.6697744e-03
   3.1147990e+00   1.1379727e-02
   3.1851256e+00   1.6058990e-02
   3.2554523e+00   1.7501975e-02
   3.3257789e+00   1.5409465e-02
   3.3961055e+00   1.0609625e-02
   3.4664322e+00   4.9088729e-03
   3.5367588e+00   4.9885540e-04
   3.6070854e+00  -9.5151240e-04
   3.6774121e+00   8.5192975e-04
   3.7477387e+00   4.5362581e-03
   3.8180653e+00   7.6826094e-03
   3.8883920e+00   8.2218542e-03
   3.9587186e+00   5.8368312e-03
   4.0290452e+00   2.3158610e-03
   4.0993719e+00   3.1414856e-04
   4.1696985e+00   1.2146110e-03
   4.2400251e+00   3.8387701e-03
   4.3103518e+00   5.4243549e-03
   4.3806784e+00   4.3043108e-03
   4.4510050e+00   1.7060930e-03
   4.5213317e+00   4.8552849e-04
   4.5916583e+00   1.8284380e-03
   4.6619849e+00   3.7454990e-03
   4.7323116e+00   3.5671636e-03
   4.8026382e+00   1.5332560e-03
   4.8729648e+00   5.0001326e-04
   4.9432915e+00   1.7818448e-03
   5.0136181e+00   3.1313629e-03
   5.0839447e+00   2.2704371e-03
   5.1542714e+00   6.2327881e-04
   5.2245980e+00   9.0933711e-04
   5.2949246e+00   2.3838702e-03
   5.3652513e+00   2.1888753e-03
   5.4355779e+00   6.6904095e-04
   5.5059045e+00   6.9407635e-04
   5.5762312e+00   2.0134042e-03
   5.6465578e+00   1.7880378e-03
   5.7168844e+00   4.6416186e-04
   5.7872111e+00   7.9357017e-04
   5.8575377e+00   1.8755116e-03
   5.9278643e+00   1.1896688e-03
   5.9981910e+00   2.7710656e-04
   6.0685176e+00   1.1484879e-03
   6.1388442e+00   1.5903943e-03
   6.2091709e+00   4.8988655e-04
   6.2794975e+00   4.9793291e-04
   6.3498241e+00   1.4590043e-03
   6.4201508e+00   8.5402605e-04
   6.4904774e+00   2.1234765e-04
   6.5608040e+00   1.1075664e-03
   6.6311307e+00   1.0692510e-03
   6.7014573e+00   1.7272327e-04
   6.7717839e+00   7.8098105e-04
   6.8421106e+00   1.1196500e-03
   6.9124372e+00   2.1360600e-04
   6.9827638e+00   5.5801975e-04
   7.0530905e+00   1.0785839e-03
   7.1234171e+00   2.4355511e-04
   7.1937437e+00   4.3235900e-04
   7.2640704e+00   1.0058585e-03
   7.3343970e+00   2.3328271e-04
   7.4047236e+00   3.8002037e-04
   7.4750503e+00   9.2716980e-04
   7.5453769e+00   1.8422545e-04
   7.6157035e+00   3.8425181e-04
   7.6860302e+00   8.4180435e-04
   7.7563568e+00   1.1198178e-04
   7.8266834e+00   4.3557534e-04
   7.8970101e+00   7.3400775e-04
   7.9673367e+00   4.2710714e-05
   8.0376633e+00   5.2155570e-04
   8.1079899e+00   5.8519806e-04
   8.1783166e+00   1.2334842e-05
   8.2486432e+00   6.1429661e-04
   8.3189698e+00   3.9029176e-04
   8.3892965e+00   5.8084060e-05
   8.4596231e+00   6.6436734e-04
   8.5299497e+00   1.7666856e-04
   8.6002764e+00   1.9584595e-04
   8.6706030e+00   6.1345760e-04
   8.7409296e+00   1.2737201e-05
   8.8112563e+00   3.8947228e-04
   8.8815829e+00   4.3341583e-04
   8.9519095e+00  -1.5895634e-05
   9.0222362e+00   5.3910500e-04
   9.0925628e+00   1.7575303e-04
   9.1628894e+00   1.2781779e-04
   9.2332161e+00   5.2583331e-04
   9.3035427e+00  -1.8960808e-05
   9.3738693e+00   3.6152678e-04
   9.4441960e+00   3.1599210e-04
   9.5145226e+00  -5.2455736e-06
   9.5848492e+00   4.9450616e-04
   9.6551759e+00   4.5073520e-05
   9.7255025e+00   2.1550564e-04
   9.7958291e+00   3.7789149e-04
   9.8661558e+00  -5.0015677e-05
   9.9364824e+00   4.2914111e-04
   1.0006809e+01   9.4116740e-05
   1.0077136e+01   1.3091482e-04
   1.0147462e+01   3.8485235e-04
   1.0217789e+01  -6.0950169e-05
   1.0288116e+01   3.7792568e-04
   1.0358442e+01   1.0645748e-04
   1.0428769e+01   9.7192168e-05
   1.0499095e+01   3.6371016e-04
   1.0569422e+01  -6.5213959e-05
   1.0639749e+01   3.5305294e-04
   1.0710075e+01   8.4591194e-05
   1.0780402e+01   1.0184197e-04
   1.0850729e+01   3.2477899e-04
   1.0921055e+01  -6.6112630e-05
   1.0991382e+01   3.4818769e-04
   1.1061709e+01   3.7612220e-05
   1.1132035e+01   1.3822102e-04
   1.1202362e+01   2.6530860e-04
   1.1272688e+01  -5.2556026e-05
   1.1343015e+01   3.4626067e-04
   1.1413342e+01  -1.9808951e-05
   1.1483668e+01   1.9913617e-04
   1.1553995e+01   1.7969642e-04
   1.1624322e+01  -7.9225570e-06
   1.1694648e+01   3.2258260e-04
   1.1764975e+01  -6.3146635e-05
   1.1835302e+01   2.6626117e-04
   1.1905628e+01   7.3088173e-05
   1.1975955e+01   7.7209711e-05
   1.2046281e+01   2.5313221e-04
   1.2116608e+01  -5.9626339e-05
   1.2186935e+01   3.0419313e-04
   1.2257261e+01  -2.5874898e-05
   1.2327588e+01   1.8747045e-04
   1.2397915e+01   1.3381836e-04
   1.2468241e+01   1.4643374e-05
   1.2538568e+01   2.7134225e-04
   1.2608894e+01  -6.6268250e-05
   1.2679221e+01   2.7210789e-04
   1.2749548e+01   2.6687000e-06
   1.2819874e+01   1.4360993e-04
   1.2890201e+01   1.5448708e-04
   1.2960528e+01  -5.9156133e-06
   1.3030854e+01   2.6490798e-04
   1.3101181e+01  -6.2737606e-05
   1.3171508e+01   2.5293195e-04
   1.3241834e+01   7.4140658e-06
   1.3312161e+01   1.3459589e-04
   1.3382487e+01   1.4448662e-04
   1.3452814e+01  -3.3887238e-07
   1.3523141e+01   2.4759933e-04
   1.3593467e+01  -5.9212555e-05
   1.3663794e+01   2.4846859e-04
   1.3734121e+01  -8.8424674e-06
   1.3804447e+01   1.5250593e-04
   1.3874774e+01   1.1001034e-04
   1.3945101e+01   2.6516513e-05
   1.4015427e+01   2.1718204e-04
   1.4085754e+01  -5.0254392e-05
   1.4156080e+01   2.4699461e-04
   1.4226407e+01  -3.5663476e-05
   1.4296734e+01   1.8576545e-04
   1.4367060e+01   5.4747248e-05
   1.4437387e+01   7.3637450e-05
   1.4507714e+01   1.6323313e-04
   1.4578040e+01  -2.4481084e-05
   1.4648367e+01   2.2671885e-04
   1.4718693e+01  -5.7776029e-05
   1.4789020e+01   2.1121267e-04
   1.4859347e+01  -1.5920091e-05
   1.4929673e+01   1.2505203e-04
   1.5000000e+01   6.6862434e-05


==> similarity-solution/intro/profile_epsilon2.txt <==
  -1.0000000e+01   7.5131634e-06
  -9.9842037e+00  -5.5690524e-05
  -9.9684075e+00  -5.6173811e-05
  -9.9526112e+00  -3.1363971e-06
  -9.9368150e+00  -3.1431989e-05
  -9.9210187e+00  -7.9229265e-05
  -9.9052225e+00  -3.6458560e-05
  -9.8894262e+00  -8.3555375e-06
  -9.8736300e+00  -6.5052899e-05
  -9.8578337e+00  -7.4666744e-05
  -9.8420375e+00  -1.6101503e-05
  -9.8262412e+00  -2.9354079e-05
  -9.8104450e+00  -8.5116360e-05
  -9.7946487e+00  -5.3496940e-05
  -9.7788525e+00  -9.2273132e-06
  -9.7630562e+00  -5.6887121e-05
  -9.7472600e+00  -8.6335405e-05
  -9.7314637e+00  -2.9239625e-05
  -9.7156675e+00  -1.8222966e-05
  -9.6998712e+00  -7.9453898e-05
  -9.6840750e+00  -7.1825526e-05
  -9.6682787e+00  -1.2451663e-05
  -9.6524824e+00  -3.7605292e-05
  -9.6366862e+00  -8.9947446e-05
  -9.6208899e+00  -4.9474989e-05
  -9.6050937e+00  -7.5801018e-06
  -9.5892974e+00  -5.9250975e-05
  -9.5735012e+00  -8.7221673e-05
  -9.5577049e+00  -2.7287539e-05
  -9.5419087e+00  -1.3524136e-05
  -9.5261124e+00  -7.6518953e-05
  -9.5103162e+00  -7.4415802e-05
  -9.4945199e+00  -1.0498889e-05
  -9.4787237e+00  -2.6145387e-05
  -9.4629274e+00  -8.6033318e-05
  -9.4471312e+00  -5.6288078e-05
  -9.4313349e+00  -9.3275496e-07
  -9.4155387e+00  -4.0816990e-05
  -9.3997424e+00  -8.7497347e-05
  -9.3839462e+00  -3.7112416e-05
  -9.3681499e+00   2.1832470e-06
  -9.3523537e+00  -5.4009803e-05
  -9.3365574e+00  -8.2552157e-05
  -9.3207612e+00  -1.9668147e-05
  -9.3049649e+00   9.4118734e-07
  -9.2891686e+00  -6.3806135e-05
  -9.2733724e+00  -7.3557569e-05
  -9.2575761e+00  -5.1490664e-06
  -9.2417799e+00  -2.3157507e-06
  -9.2259836e+00  -6.9694270e-05
  -9.2101874e+00  -6.2746515e-05
  -9.1943911e+00   6.4311815e-06
  -9.1785949e+00  -5.6093321e-06
  -9.1627986e+00  -7.2066297e-05
  -9.1470024e+00  -5.1833915e-05
  -9.1312061e+00   1.5706194e-05
  -9.1154099e+00  -7.5301409e-06
  -9.0996136e+00  -7.1711683e-05
  -9.0838174e+00  -4.1965181e-05
  -9.0680211e+00   2.3503472e-05
  -9.0522249e+00  -7.1827661e-06
  -9.0364286e+00  -6.9435405e-05
  -9.0206324e+00  -3.3841647e-05
  -9.0048361e+00   3.0533055e-05
  -8.9890399e+00  -4.0264266e-06
  -8.9732436e+00  -6.5813424e-05
  -8.9574473e+00  -2.7888407e-05
  -8.9416511e+00   3.7196889e-05
  -8.9258548e+00   2.2773905e-06
  -8.9100586e+00  -6.1045269e-05
  -8.8942623e+00  -2.4375581e-05
  -8.8784661e+00   4.3471652e-05
  -8.8626698e+00   1.1940180e-05
  -8.8468736e+00  -5.4859737e-05
  -8.8310773e+00  -2.3437645e-05
  -8.8152811e+00   4.8832180e-05
  -8.7994848e+00   2.4999673e-05
  -8.7836886e+00  -4.6458636e-05
  -8.7678923e+00  -2.4953955e-05
  -8.7520961e+00   5.2223528e-05
  -8.7362998e+00   4.1121941e-05
  -8.7205036e+00  -3.4534467e-05
  -8.7047073e+00  -2.8272185e-05
  -8.6889111e+00   5.2148784e-05
  -8.6731148e+00   5.9251885e-05
  -8.6573186e+00  -1.7461886e-05
  -8.6415223e+00  -3.1803480e-05
  -8.6257261e+00   4.7003085e-05
  -8.6099298e+00   7.7185819e-05
  -8.5941335e+00   6.1838468e-06
  -8.5783373e+00  -3.2627181e-05
  -8.5625410e+00   3.5813121e-05
  -8.5467448e+00   9.1288474e-05
  -8.5309485e+00   3.6644585e-05
  -8.5151523e+00  -2.6429056e-05
  -8.4993560e+00   1.9453162e-05
  -8.4835598e+00   9.6787064e-05
  -8.4677635e+00   7.1587189e-05
  -8.4519673e+00  -8.3019586e-06
  -8.4361710e+00   2.0858279e-06
  -8.4203748e+00   8.9223426e-05
  -8.4045785e+00   1.0482917e-04
  -8.3887823e+00   2.5046672e-05
  -8.3729860e+00  -8.0427101e-06
  -8.3571898e+00   6.7428726e-05
  -8.3413935e+00   1.2642420e-04
  -8.3255973e+00   7.1695744e-05
  -8.3098010e+00  -2.1377378e-08
  -8.2940048e+00   3.7383249e-05
  -8.2782085e+00   1.2583819e-04
  -8.2624122e+00   1.2102569e-04
  -8.2466160e+00   3.4522342e-05
  -8.2308197e+00   1.4408689e-05
  -8.2150235e+00   9.9126389e-05
  -8.1992272e+00   1.5395226e-04
  -8.1834310e+00   9.2839152e-05
  -8.1676347e+00   1.9335179e-05
  -8.1518385e+00   5.7679046e-05
  -8.1360422e+00   1.5126281e-04
  -8.1202460e+00   1.5412945e-04
  -8.1044497e+00   6.5457320e-05
  -8.0886535e+00   3.0757432e-05
  -8.0728572e+00   1.1038577e-04
  -8.0570610e+00   1.8413912e-04
  -8.0412647e+00   1.4061362e-04
  -8.0254685e+00   5.1635295e-05
  -8.0096722e+00   6.0183311e-05
  -7.9938760e+00   1.5874686e-04
  -7.9780797e+00   2.0107558e-04
  -7.9622835e+00   1.2660598e-04
  -7.9464872e+00   5.2730570e-05
  -7.9306909e+00   9.6469154e-05
  -7.9148947e+00   1.9789146e-04
  -7.8990984e+00   2.1030836e-04
  -7.8833022e+00   1.1934846e-04
  -7.8675059e+00   6.4092171e-05
  -7.8517097e+00   1.3151872e-04
  -7.8359134e+00   2.2890406e-04
  -7.8201172e+00   2.1947982e-04
  -7.8043209e+00   1.2103822e-04
  -7.7885247e+00   7.9976800e-05
  -7.7727284e+00   1.6096936e-04
  -7.7569322e+00   2.5484287e-04
  -7.7411359e+00   2.3378717e-04
  -7.7253397e+00   1.3164363e-04
  -7.7095434e+00   9.6124332e-05
  -7.6937472e+00   1.8269774e-04
  -7.6779509e+00   2.7794236e-04
  -7.6621547e+00   2.5612598e-04
  -7.6463584e+00   1.5134319e-04
  -7.6305622e+00   1.1074959e-04
  -7.6147659e+00   1.9529912e-04
  -7.5989697e+00   2.9804304e-04
  -7.5831734e+00   2.8739931e-04
  -7.5673771e+00   1.8186114e-04
  -7.5515809e+00   1.2520319e-04
  -7.5357846e+00   1.9770750e-04
  -7.5199884e+00   3.1179511e-04
  -7.5041921e+00   3.2582959e-04
  -7.4883959e+00   2.2636031e-04
  -7.4725996e+00   1.4491615e-04
  -7.4568034e+00   1.9066560e-04
  -7.4410071e+00   3.1287777e-04
  -7.4252109e+00   3.6496121e-04
  -7.4094146e+00   2.8711377e-04
  -7.3936184e+00   1.7991612e-04
  -7.3778221e+00   1.8035797e-04
  -7.3620259e+00   2.9475149e-04
  -7.3462296e+00   3.9155736e-04
  -7.3304334e+00   3.6000757e-04
  -7.3146371e+00   2.4225654e-04
  -7.2988409e+00   1.8283377e-04
  -7.2830446e+00   2.5813106e-04
  -7.2672484e+00   3.8739062e-04
  -7.2514521e+00   4.2704460e-04
  -7.2356558e+00   3.3636913e-04
  -7.2198596e+00   2.2363450e-04
  -7.2040633e+00   2.2254483e-04
  -7.1882671e+00   3.4143285e-04
  -7.1724708e+00   4.5448775e-04
  -7.1566746e+00   4.4206413e-04
  -7.1408783e+00   3.2252496e-04
  -7.1250821e+00   2.3151737e-04
  -7.1092858e+00   2.7416289e-04
  -7.0934896e+00   4.1195352e-04
  -7.0776933e+00   5.0461818e-04
  -7.0618971e+00   4.5942662e-04
  -7.0461008e+00   3.2855488e-04
  -7.0303046e+00   2.5385719e-04
  -7.0145083e+00   3.1942735e-04
  -6.9987121e+00   4.6546651e-04
  -6.9829158e+00   5.5002996e-04
  -6.9671196e+00   4.9304789e-04
  -6.9513233e+00   3.5631672e-04
  -6.9355271e+00   2.8120799e-04
  -6.9197308e+00   3.4868714e-04
  -6.9039346e+00   5.0041388e-04
  -6.8881383e+00   5.9619219e-04
  -6.8723420e+00   5.4940809e-04
  -6.8565458e+00   4.0937597e-04
  -6.8407495e+00   3.1383301e-04
  -6.8249533e+00   3.5914716e-04
  -6.8091570e+00   5.1093232e-04
  -6.7933608e+00   6.3660061e-04
  -6.7775645e+00   6.2721580e-04
  -6.7617683e+00   4.9605643e-04
  -6.7459720e+00   3.6587025e-04
  -6.7301758e+00   3.5885331e-04
  -6.7143795e+00   4.8883885e-04
  -6.6985833e+00   6.4995944e-04
  -6.6827870e+00   7.0922837e-04
  -6.6669908e+00   6.2091804e-04
  -6.6511945e+00   4.6482809e-04
  -6.6353983e+00   3.7809714e-04
  -6.6196020e+00   4.4025282e-04
  -6.6038058e+00   6.0785652e-04
  -6.5880095e+00   7.5104608e-04
  -6.5722133e+00   7.5962586e-04
  -6.5564170e+00   6.3151446e-04
  -6.5406207e+00   4.7354089e-04
  -6.5248245e+00   4.1631332e-04
  -6.5090282e+00   5.1201831e-04
  -6.4932320e+00   6.9471026e-04
  -6.4774357e+00   8.3180358e-04
  -6.4616395e+00   8.2516887e-04
  -6.4458432e+00   6.8450157e-04
  -6.4300470e+00   5.1917937e-04
  -6.4142507e+00   4.5691817e-04
  -6.3984545e+00   5.5060378e-04
  -6.3826582e+00   7.4084781e-04
  -6.3668620e+00   8.9938048e-04
  -6.3510657e+00   9.2024934e-04
  -6.3352695e+00   7.9363934e-04
  -6.3194732e+00   6.1175077e-04
  -6.3036770e+00   5.0474990e-04
  -6.2878807e+00   5.5229799e-04
  -6.2720845e+00   7.3070101e-04
  -6.2562882e+00   9.2962971e-04
  -6.2404920e+00   1.0252889e-03
  -6.2246957e+00   9.6080030e-04
  -6.2088994e+00   7.8198532e-04
  -6.1931032e+00   6.0724856e-04
  -6.1773069e+00   5.5256990e-04
  -6.1615107e+00   6.5961075e-04
  -6.1457144e+00   8.7096363e-04
  -6.1299182e+00   1.0660276e-03
  -6.1141219e+00   1.1339880e-03
  -6.0983257e+00   1.0393749e-03
  -6.0825294e+00   8.4200171e-04
  -6.0667332e+00   6.6125851e-04
  -6.0509369e+00   6.0710587e-04
  -6.0351407e+00   7.1798699e-04
  -6.0193444e+00   9.4017030e-04
  -6.0035482e+00   1.1585137e-03
  -5.9877519e+00   1.2600421e-03
  -5.9719557e+00   1.1948509e-03
  -5.9561594e+00   1.0019338e-03
  -5.9403632e+00   7.8757169e-04
  -5.9245669e+00   6.6923822e-04
  -5.9087707e+00   7.1512428e-04
  -5.8929744e+00   9.1016589e-04
  -5.8771782e+00   1.1646508e-03
  -5.8613819e+00   1.3595658e-03
  -5.8455856e+00   1.4051265e-03
  -5.8297894e+00   1.2837111e-03
  -5.8139931e+00   1.0573022e-03
  -5.7981969e+00   8.3727886e-04
  -5.7824006e+00   7.3204625e-04
  -5.7666044e+00   7.9739999e-04
  -5.7508081e+00   1.0120107e-03
  -5.7350119e+00   1.2880135e-03
  -5.7192156e+00   1.5106487e-03
  -5.7034194e+00   1.5885345e-03
  -5.6876231e+00   1.4925392e-03
  -5.6718269e+00   1.2672205e-03
  -5.6560306e+00   1.0111525e-03
  -5.6402344e+00   8.3552770e-04
  -5.6244381e+00   8.1878402e-04
  -5.6086419e+00   9.7564923e-04
  -5.5928456e+00   1.2522735e-03
  -5.5770494e+00   1.5482636e-03
  -5.5612531e+00   1.7559953e-03
  -5.5454569e+00   1.8015324e-03
  -5.5296606e+00   1.6717460e-03
  -5.5138643e+00   1.4182046e-03
  -5.4980681e+00   1.1374176e-03
  -5.4822718e+00   9.3555361e-04
  -5.4664756e+00   8.9080358e-04
  -5.4506793e+00   1.0266246e-03
  -5.4348831e+00   1.3045879e-03
  -5.4190868e+00   1.6383825e-03
  -5.4032906e+00   1.9233509e-03
  -5.3874943e+00   2.0711352e-03
  -5.3716981e+00   2.0379671e-03
  -5.3559018e+00   1.8378516e-03
  -5.3401056e+00   1.5371881e-03
  -5.3243093e+00   1.2333533e-03
  -5.3085131e+00   1.0245310e-03
  -5.2927168e+00   9.8027261e-04
  -5.2769206e+00   1.1214759e-03
  -5.2611243e+00   1.4151758e-03
  -5.2453281e+00   1.7849409e-03
  -5.2295318e+00   2.1331871e-03
  -5.2137356e+00   2.3686238e-03
  -5.1979393e+00   2.4310582e-03
  -5.1821431e+00   2.3069965e-03
  -5.1663468e+00   2.0323463e-03
  -5.1505505e+00   1.6821507e-03
  -5.1347543e+00   1.3506378e-03
  -5.1189580e+00   1.1271173e-03
  -5.1031618e+00   1.0739374e-03
  -5.0873655e+00   1.2118001e-03
  -5.0715693e+00   1.5156022e-03
  -5.0557730e+00   1.9212530e-03
  -5.0399768e+00   2.3413142e-03
  -5.0241805e+00   2.6854185e-03
  -5.0083843e+00   2.8806101e-03
  -4.9925880e+00   2.8870968e-03
  -4.9767918e+00   2.7062157e-03
  -4.9609955e+00   2.3793138e-03
  -4.9451993e+00   1.9782598e-03
  -4.9294030e+00   1.5900039e-03
  -4.9136068e+00   1.2986508e-03
  -4.8978105e+00   1.1687749e-03
  -4.8820143e+00   1.2331974e-03
  -4.8662180e+00   1.4873483e-03
  -4.8504218e+00   1.8909267e-03
  -4.8346255e+00   2.3761462e-03
  -4.8188292e+00   2.8606868e-03
  -4.8030330e+00   3.2627529e-03
  -4.7872367e+00   3.5154506e-03
  -4.7714405e+00   3.5780167e-03
  -4.7556442e+00   3.4421573e-03
  -4.7398480e+00   3.1327081e-03
  -4.7240517e+00   2.7028319e-03
  -4.7082555e+00   2.2248452e-03
  -4.6924592e+00   1.7783856e-03
  -4.6766630e+00   1.4379244e-03
  -4.6608667e+00   1.2615758e-03
  -4.6450705e+00   1.2828144e-03
  -4.6292742e+00   1.5061520e-03
  -4.6134780e+00   1.9071685e-03
  -4.5976817e+00   2.4366313e-03
  -4.5818855e+00   3.0278848e-03
  -4.5660892e+00   3.6063000e-03
  -4.5502930e+00   4.0993863e-03
  -4.5344967e+00   4.4461937e-03
  -4.5187005e+00   4.6048276e-03
  -4.5029042e+00   4.5572396e-03
  -4.4871080e+00   4.3108637e-03
  -4.4713117e+00   3.8970934e-03
  -4.4555154e+00   3.3669794e-03
  -4.4397192e+00   2.7848264e-03
  -4.4239229e+00   2.2205609e-03
  -4.4081267e+00   1.7418074e-03
  -4.3923304e+00   1.4065732e-03
  -4.3765342e+00   1.2572949e-03
  -4.3607379e+00   1.3167945e-03
  -4.3449417e+00   1.5864454e-03
  -4.3291454e+00   2.0465909e-03
  -4.3133492e+00   2.6590289e-03
  -4.2975529e+00   3.3711826e-03
  -4.2817567e+00   4.1214460e-03
  -4.2659604e+00   4.8451209e-03
  -4.2501642e+00   5.4803591e-03
  -4.2343679e+00   5.9735705e-03
  -4.2185717e+00   6.2838529e-03
  -4.2027754e+00   6.3861248e-03
  -4.1869792e+00   6.2727815e-03
  -4.1711829e+00   5.9538369e-03
  -4.1553867e+00   5.4556423e-03
  -4.1395904e+00   4.8183817e-03
  -4.1237941e+00   4.0926249e-03
  -4.1079979e+00   3.3352651e-03
  -4.0922016e+00   2.6051916e-03
  -4.0764054e+00   1.9590305e-03
  -4.0606091e+00   1.4472580e-03
  -4.0448129e+00   1.1109313e-03
  -4.0290166e+00   9.7921926e-04
  -4.0132204e+00   1.0678434e-03
  -3.9974241e+00   1.3784658e-03
  -3.9816279e+00   1.8989971e-03
  -3.9658316e+00   2.6047376e-03
  -3.9500354e+00   3.4602221e-03
  -3.9342391e+00   4.4216046e-03
  -3.9184429e+00   5.4394044e-03
  -3.9026466e+00   6.4614265e-03
  -3.8868504e+00   7.4356785e-03
  -3.8710541e+00   8.3131248e-03
  -3.8552579e+00   9.0501382e-03
  -3.8394616e+00   9.6105436e-03
  -3.8236654e+00   9.9671786e-03
  -3.8078691e+00   1.0102927e-02
  -3.7920728e+00   1.0011213e-02
  -3.7762766e+00   9.6959801e-03
  -3.7604803e+00   9.1711818e-03
  -3.7446841e+00   8.4598578e-03
  -3.7288878e+00   7.5928624e-03
  -3.7130916e+00   6.6073293e-03
  -3.6972953e+00   5.5449607e-03
  -3.6814991e+00   4.4502248e-03
  -3.6657028e+00   3.3685457e-03
  -3.6499066e+00   2.3445563e-03
  -3.6341103e+00   1.4204810e-03
  -3.6183141e+00   6.3469787e-04
  -3.6025178e+00   2.0522627e-05
  -3.5867216e+00  -3.9476118e-04
  -3.5709253e+00  -5.9060835e-04
  -3.5551291e+00  -5.5365222e-04
  -3.5393328e+00  -2.7788468e-04
  -3.5235366e+00   2.3540880e-04
  -3.5077403e+00   9.7793703e-04
  -3.4919441e+00   1.9348866e-03
  -3.4761478e+00   3.0855698e-03
  -3.4603516e+00   4.4042032e-03
  -3.4445553e+00   5.8607839e-03
  -3.4287590e+00   7.4220284e-03
  -3.4129628e+00   9.0523431e-03
  -3.3971665e+00   1.0714796e-02
  -3.3813703e+00   1.2372066e-02
  -3.3655740e+00   1.3987337e-02
  -3.3497778e+00   1.5525137e-02
  -3.3339815e+00   1.6952077e-02
  -3.3181853e+00   1.8237518e-02
  -3.3023890e+00   1.9354111e-02
  -3.2865928e+00   2.0278253e-02
  -3.2707965e+00   2.0990420e-02
  -3.2550003e+00   2.1475400e-02
  -3.2392040e+00   2.1722427e-02
  -3.2234078e+00   2.1725211e-02
  -3.2076115e+00   2.1481889e-02
  -3.1918153e+00   2.0994890e-02
  -3.1760190e+00   2.0270733e-02
  -3.1602228e+00   1.9319764e-02
  -3.1444265e+00   1.8155847e-02
  -3.1286303e+00   1.6796011e-02
  -3.1128340e+00   1.5260074e-02
  -3.0970377e+00   1.3570240e-02
  -3.0812415e+00   1.1750692e-02
  -3.0654452e+00   9.8271798e-03
  -3.0496490e+00   7.8266075e-03
  -3.0338527e+00   5.7766405e-03
  -3.0180565e+00   3.7053218e-03
  -3.0022602e+00   1.6407109e-03
  -2.9864640e+00  -3.8945169e-04
  -2.9706677e+00  -2.3580548e-03
  -2.9548715e+00  -4.2388962e-03
  -2.9390752e+00  -6.0069323e-03
  -2.9232790e+00  -7.6384962e-03
  -2.9074827e+00  -9.1114849e-03
  -2.8916865e+00  -1.0405514e-02
  -2.8758902e+00  -1.1502046e-02
  -2.8600940e+00  -1.2384483e-02
  -2.8442977e+00  -1.3038237e-02
  -2.8285015e+00  -1.3450776e-02
  -2.8127052e+00  -1.3611639e-02
  -2.7969090e+00  -1.3512434e-02
  -2.7811127e+00  -1.3146819e-02
  -2.7653165e+00  -1.2510457e-02
  -2.7495202e+00  -1.1600961e-02
  -2.7337239e+00  -1.0417829e-02
  -2.7179277e+00  -8.9623554e-03
  -2.7021314e+00  -7.2375480e-03
  -2.6863352e+00  -5.2480245e-03
  -2.6705389e+00  -2.9999106e-03
  -2.6547427e+00  -5.0073082e-04
  -2.6389464e+00   2.2407030e-03
  -2.6231502e+00   5.2144051e-03
  -2.6073539e+00   8.4093289e-03
  -2.5915577e+00   1.1813480e-02
  -2.5757614e+00   1.5414029e-02
  -2.5599652e+00   1.9197417e-02
  -2.5441689e+00   2.3149464e-02
  -2.5283727e+00   2.7255468e-02
  -2.5125764e+00   3.1500308e-02
  -2.4967802e+00   3.5868529e-02
  -2.4809839e+00   4.0344439e-02
  -2.4651877e+00   4.4912182e-02
  -2.4493914e+00   4.9555825e-02
  -2.4335952e+00   5.4259425e-02
  -2.4177989e+00   5.9007095e-02
  -2.4020026e+00   6.3783068e-02
  -2.3862064e+00   6.8571754e-02
  -2.3704101e+00   7.3357788e-02
  -2.3546139e+00   7.8126077e-02
  -2.3388176e+00   8.2861840e-02
  -2.3230214e+00   8.7550647e-02
  -2.3072251e+00   9.2178450e-02
  -2.2914289e+00   9.6731608e-02
  -2.2756326e+00   1.0119691e-01
  -2.2598364e+00   1.0556161e-01
  -2.2440401e+00   1.0981341e-01
  -2.2282439e+00   1.1394051e-01
  -2.2124476e+00   1.1793160e-01
  -2.1966514e+00   1.2177585e-01
  -2.1808551e+00   1.2546296e-01
  -2.1650589e+00   1.2898312e-01
  -2.1492626e+00   1.3232701e-01
  -2.1334664e+00   1.3548584e-01
  -2.1176701e+00   1.3845131e-01
  -2.1018739e+00   1.4121560e-01
  -2.0860776e+00   1.4377139e-01
  -2.0702813e+00   1.4611183e-01
  -2.0544851e+00   1.4823054e-01
  -2.0386888e+00   1.5012161e-01
  -2.0228926e+00   1.5177955e-01
  -2.0070963e+00   1.5319933e-01
  -1.9913001e+00   1.5437634e-01
  -1.9755038e+00   1.5530637e-01
  -1.9597076e+00   1.5598563e-01
  -1.9439113e+00   1.5641068e-01
  -1.9281151e+00   1.5657847e-01
  -1.9123188e+00   1.5648633e-01
  -1.8965226e+00   1.5613188e-01
  -1.8807263e+00   1.5551313e-01
  -1.8649301e+00   1.5462836e-01
  -1.8491338e+00   1.5347617e-01
  -1.8333376e+00   1.5205546e-01
  -1.8175413e+00   1.5036539e-01
  -1.8017451e+00   1.4840539e-01
  -1.7859488e+00   1.4617515e-01
  -1.7701526e+00   1.4367459e-01
  -1.7543563e+00   1.4090385e-01
  -1.7385601e+00   1.3786331e-01
  -1.7227638e+00   1.3455351e-01
  -1.7069675e+00   1.3097524e-01
  -1.6911713e+00   1.2712943e-01
  -1.6753750e+00   1.2301719e-01
  -1.6595788e+00   1.1863981e-01
  -1.6437825e+00   1.1399870e-01
  -1.6279863e+00   1.0909546e-01
  -1.6121900e+00   1.0393177e-01
  -1.5963938e+00   9.8509479e-02
  -1.5805975e+00   9.2830532e-02
  -1.5648013e+00   8.6896989e-02
  -1.5490050e+00   8.0711013e-02
  -1.5332088e+00   7.4274862e-02
  -1.5174125e+00   6.7590881e-02
  -1.5016163e+00   6.0661496e-02
  -1.4858200e+00   5.3489212e-02
  -1.4700238e+00   4.6076599e-02
  -1.4542275e+00   3.8426294e-02
  -1.4384313e+00   3.0540991e-02
  -1.4226350e+00   2.2423438e-02
  -1.4068388e+00   1.4076432e-02
  -1.3910425e+00   5.5028111e-03
  -1.3752462e+00  -3.2945432e-03
  -1.3594500e+00  -1.2312716e-02
  -1.3436537e+00  -2.1548762e-02
  -1.3278575e+00  -3.0999704e-02
  -1.3120612e+00  -4.0662546e-02
  -1.2962650e+00  -5.0534265e-02
  -1.2804687e+00  -6.0611826e-02
  -1.2646725e+00  -7.0892173e-02
  -1.2488762e+00  -8.1372242e-02
  -1.2330800e+00  -9.2048957e-02
  -1.2172837e+00  -1.0291924e-01
  -1.2014875e+00  -1.1397999e-01
  -1.1856912e+00  -1.2522813e-01
  -1.1698950e+00  -1.3666056e-01
  -1.1540987e+00  -1.4827419e-01
  -1.1383025e+00  -1.6006594e-01
  -1.1225062e+00  -1.7203272e-01
  -1.1067100e+00  -1.8417144e-01
  -1.0909137e+00  -1.9647905e-01
  -1.0751175e+00  -2.0895247e-01
  -1.0593212e+00  -2.2158865e-01
  -1.0435250e+00  -2.3438455e-01
  -1.0277287e+00  -2.4733714e-01
  -1.0119324e+00  -2.6044339e-01
  -9.9613619e-01  -2.7370032e-01
  -9.8033994e-01  -2.8710491e-01
  -9.6454369e-01  -3.0065421e-01
  -9.4874744e-01  -3.1434525e-01
  -9.3295118e-01  -3.2817508e-01
  -9.1715493e-01  -3.4214077e-01
  -9.0135868e-01  -3.5623943e-01
  -8.8556243e-01  -3.7046816e-01
  -8.6976618e-01  -3.8482408e-01
  -8.5396992e-01  -3.9930434e-01
  -8.3817367e-01  -4.1390610e-01
  -8.2237742e-01  -4.2862655e-01
  -8.0658117e-01  -4.4346289e-01
  -7.9078491e-01  -4.5841234e-01
  -7.7498866e-01  -4.7347213e-01
  -7.5919241e-01  -4.8863953e-01
  -7.4339616e-01  -5.0391182e-01
  -7.2759990e-01  -5.1928630e-01
  -7.1180365e-01  -5.3476027e-01
  -6.9600740e-01  -5.5033108e-01
  -6.8021115e-01  -5.6599609e-01
  -6.6441490e-01  -5.8175265e-01
  -6.4861864e-01  -5.9759817e-01
  -6.3282239e-01  -6.1353005e-01
  -6.1702614e-01  -6.2954572e-01
  -6.0122989e-01  -6.4564260e-01
  -5.8543363e-01  -6.6181816e-01
  -5.6963738e-01  -6.7806985e-01
  -5.5384113e-01  -6.9439514e-01
  -5.3804488e-01  -7.1079149e-01
  -5.2224862e-01  -7.2725637e-01
  -4.9476185e-01  -7.5521071e-01
  -4.6727509e-01  -7.8165399e-01
  -4.3978832e-01  -8.0658624e-01
  -4.1230155e-01  -8.3000744e-01
  -3.8481478e-01  -8.5191759e-01
  -3.5732801e-01  -8.7231670e-01
  -3.2984124e-01  -8.9120476e-01
  -3.0235447e-01  -9.0858178e-01
  -2.7486770e-01  -9.2444775e-01
  -2.4738093e-01  -9.3880268e-01
  -2.1989416e-01  -9.5164656e-01
  -1.9240739e-01  -9.6297940e-01
  -1.6492062e-01  -9.7280119e-01
  -1.3743385e-01  -9.8111194e-01
  -1.0994708e-01  -9.8791164e-01
  -8.2460309e-02  -9.9320030e-01
  -5.4973539e-02  -9.9697791e-01
  -2.7486770e-02  -9.9924448e-01
  -0.0000000e+00  -1.0000000e+00
   0.0000000e+00  -1.0000000e+00
   2.7486770e-02  -9.9924448e-01
   5.4973539e-02  -9.9697791e-01
   8.2460309e-02  -9.9320030e-01
   1.0994708e-01  -9.8791164e-01
   1.3743385e-01  -9.8111194e-01
   1.6492062e-01  -9.7280119e-01
   1.9240739e-01  -9.6297940e-01
   2.1989416e-01  -9.5164656e-01
   2.4738093e-01  -9.3880268e-01
   2.7486770e-01  -9.2444775e-01
   3.0235447e-01  -9.0858178e-01
   3.2984124e-01  -8.9120476e-01
   3.5732801e-01  -8.7231670e-01
   3.8481478e-01  -8.5191759e-01
   4.1230155e-01  -8.3000744e-01
   4.3978832e-01  -8.0658624e-01
   4.6727509e-01  -7.8165399e-01
   4.9476185e-01  -7.5521071e-01
   5.2224862e-01  -7.2725637e-01
   5.3804488e-01  -7.1079149e-01
   5.5384113e-01  -6.9439514e-01
   5.6963738e-01  -6.7806985e-01
   5.8543363e-01  -6.6181816e-01
   6.0122989e-01  -6.4564260e-01
   6.1702614e-01  -6.2954572e-01
   6.3282239e-01  -6.1353005e-01
   6.4861864e-01  -5.9759817e-01
   6.6441490e-01  -5.8175265e-01
   6.8021115e-01  -5.6599609e-01
   6.9600740e-01  -5.5033108e-01
   7.1180365e-01  -5.3476027e-01
   7.2759990e-01  -5.1928630e-01
   7.4339616e-01  -5.0391182e-01
   7.5919241e-01  -4.8863953e-01
   7.7498866e-01  -4.7347213e-01
   7.9078491e-01  -4.5841234e-01
   8.0658117e-01  -4.4346289e-01
   8.2237742e-01  -4.2862655e-01
   8.3817367e-01  -4.1390610e-01
   8.5396992e-01  -3.9930434e-01
   8.6976618e-01  -3.8482408e-01
   8.8556243e-01  -3.7046816e-01
   9.0135868e-01  -3.5623943e-01
   9.1715493e-01  -3.4214077e-01
   9.3295118e-01  -3.2817508e-01
   9.4874744e-01  -3.1434525e-01
   9.6454369e-01  -3.0065421e-01
   9.8033994e-01  -2.8710491e-01
   9.9613619e-01  -2.7370032e-01
   1.0119324e+00  -2.6044339e-01
   1.0277287e+00  -2.4733714e-01
   1.0435250e+00  -2.3438455e-01
   1.0593212e+00  -2.2158865e-01
   1.0751175e+00  -2.0895247e-01
   1.0909137e+00  -1.9647905e-01
   1.1067100e+00  -1.8417144e-01
   1.1225062e+00  -1.7203272e-01
   1.1383025e+00  -1.6006594e-01
   1.1540987e+00  -1.4827419e-01
   1.1698950e+00  -1.3666056e-01
   1.1856912e+00  -1.2522813e-01
   1.2014875e+00  -1.1397999e-01
   1.2172837e+00  -1.0291924e-01
   1.2330800e+00  -9.2048957e-02
   1.2488762e+00  -8.1372242e-02
   1.2646725e+00  -7.0892173e-02
   1.2804687e+00  -6.0611826e-02
   1.2962650e+00  -5.0534265e-02
   1.3120612e+00  -4.0662546e-02
   1.3278575e+00  -3.0999704e-02
   1.3436537e+00  -2.1548762e-02
   1.3594500e+00  -1.2312716e-02
   1.3752462e+00  -3.2945432e-03
   1.3910425e+00   5.5028111e-03
   1.4068388e+00   1.4076432e-02
   1.4226350e+00   2.2423438e-02
   1.4384313e+00   3.0540991e-02
   1.4542275e+00   3.8426294e-02
   1.4700238e+00   4.6076599e-02
   1.4858200e+00   5.3489212e-02
   1.5016163e+00   6.0661496e-02
   1.5174125e+00   6.7590881e-02
   1.5332088e+00   7.4274862e-02
   1.5490050e+00   8.0711013e-02
   1.5648013e+00   8.6896989e-02
   1.5805975e+00   9.2830532e-02
   1.5963938e+00   9.8509479e-02
   1.6121900e+00   1.0393177e-01
   1.6279863e+00   1.0909546e-01
   1.6437825e+00   1.1399870e-01
   1.6595788e+00   1.1863981e-01
   1.6753750e+00   1.2301719e-01
   1.6911713e+00   1.2712943e-01
   1.7069675e+00   1.3097524e-01
   1.7227638e+00   1.3455351e-01
   1.7385601e+00   1.3786331e-01
   1.7543563e+00   1.4090385e-01
   1.7701526e+00   1.4367459e-01
   1.7859488e+00   1.4617515e-01
   1.8017451e+00   1.4840539e-01
   1.8175413e+00   1.5036539e-01
   1.8333376e+00   1.5205546e-01
   1.8491338e+00   1.5347617e-01
   1.8649301e+00   1.5462836e-01
   1.8807263e+00   1.5551313e-01
   1.8965226e+00   1.5613188e-01
   1.9123188e+00   1.5648633e-01
   1.9281151e+00   1.5657847e-01
   1.9439113e+00   1.5641068e-01
   1.9597076e+00   1.5598563e-01
   1.9755038e+00   1.5530637e-01
   1.9913001e+00   1.5437634e-01
   2.0070963e+00   1.5319933e-01
   2.0228926e+00   1.5177955e-01
   2.0386888e+00   1.5012161e-01
   2.0544851e+00   1.4823054e-01
   2.0702813e+00   1.4611183e-01
   2.0860776e+00   1.4377139e-01
   2.1018739e+00   1.4121560e-01
   2.1176701e+00   1.3845131e-01
   2.1334664e+00   1.3548584e-01
   2.1492626e+00   1.3232701e-01
   2.1650589e+00   1.2898312e-01
   2.1808551e+00   1.2546296e-01
   2.1966514e+00   1.2177585e-01
   2.2124476e+00   1.1793160e-01
   2.2282439e+00   1.1394051e-01
   2.2440401e+00   1.0981341e-01
   2.2598364e+00   1.0556161e-01
   2.2756326e+00   1.0119691e-01
   2.2914289e+00   9.6731608e-02
   2.3072251e+00   9.2178450e-02
   2.3230214e+00   8.7550647e-02
   2.3388176e+00   8.2861840e-02
   2.3546139e+00   7.8126077e-02
   2.3704101e+00   7.3357788e-02
   2.3862064e+00   6.8571754e-02
   2.4020026e+00   6.3783068e-02
   2.4177989e+00   5.9007095e-02
   2.4335952e+00   5.4259425e-02
   2.4493914e+00   4.9555825e-02
   2.4651877e+00   4.4912182e-02
   2.4809839e+00   4.0344439e-02
   2.4967802e+00   3.5868529e-02
   2.5125764e+00   3.1500308e-02
   2.5283727e+00   2.7255468e-02
   2.5441689e+00   2.3149464e-02
   2.5599652e+00   1.9197417e-02
   2.5757614e+00   1.5414029e-02
   2.5915577e+00   1.1813480e-02
   2.6073539e+00   8.4093289e-03
   2.6231502e+00   5.2144051e-03
   2.6389464e+00   2.2407030e-03
   2.6547427e+00  -5.0073082e-04
   2.6705389e+00  -2.9999106e-03
   2.6863352e+00  -5.2480245e-03
   2.7021314e+00  -7.2375480e-03
   2.7179277e+00  -8.9623554e-03
   2.7337239e+00  -1.0417829e-02
   2.7495202e+00  -1.1600961e-02
   2.7653165e+00  -1.2510457e-02
   2.7811127e+00  -1.3146819e-02
   2.7969090e+00  -1.3512434e-02
   2.8127052e+00  -1.3611639e-02
   2.8285015e+00  -1.3450776e-02
   2.8442977e+00  -1.3038237e-02
   2.8600940e+00  -1.2384483e-02
   2.8758902e+00  -1.1502046e-02
   2.8916865e+00  -1.0405514e-02
   2.9074827e+00  -9.1114849e-03
   2.9232790e+00  -7.6384962e-03
   2.9390752e+00  -6.0069323e-03
   2.9548715e+00  -4.2388962e-03
   2.9706677e+00  -2.3580548e-03
   2.9864640e+00  -3.8945169e-04
   3.0022602e+00   1.6407109e-03
   3.0180565e+00   3.7053218e-03
   3.0338527e+00   5.7766405e-03
   3.0496490e+00   7.8266075e-03
   3.0654452e+00   9.8271798e-03
   3.0812415e+00   1.1750692e-02
   3.0970377e+00   1.3570240e-02
   3.1128340e+00   1.5260074e-02
   3.1286303e+00   1.6796011e-02
   3.1444265e+00   1.8155847e-02
   3.1602228e+00   1.9319764e-02
   3.1760190e+00   2.0270733e-02
   3.1918153e+00   2.0994890e-02
   3.2076115e+00   2.1481889e-02
   3.2234078e+00   2.1725211e-02
   3.2392040e+00   2.1722427e-02
   3.2550003e+00   2.1475400e-02
   3.2707965e+00   2.0990420e-02
   3.2865928e+00   2.0278253e-02
   3.3023890e+00   1.9354111e-02
   3.3181853e+00   1.8237518e-02
   3.3339815e+00   1.6952077e-02
   3.3497778e+00   1.5525137e-02
   3.3655740e+00   1.3987337e-02
   3.3813703e+00   1.2372066e-02
   3.3971665e+00   1.0714796e-02
   3.4129628e+00   9.0523431e-03
   3.4287590e+00   7.4220284e-03
   3.4445553e+00   5.8607839e-03
   3.4603516e+00   4.4042032e-03
   3.4761478e+00   3.0855698e-03
   3.4919441e+00   1.9348866e-03
   3.5077403e+00   9.7793703e-04
   3.5235366e+00   2.3540880e-04
   3.5393328e+00  -2.7788468e-04
   3.5551291e+00  -5.5365222e-04
   3.5709253e+00  -5.9060835e-04
   3.5867216e+00  -3.9476118e-04
   3.6025178e+00   2.0522627e-05
   3.6183141e+00   6.3469787e-04
   3.6341103e+00   1.4204810e-03
   3.6499066e+00   2.3445563e-03
   3.6657028e+00   3.3685457e-03
   3.6814991e+00   4.4502248e-03
   3.6972953e+00   5.5449607e-03
   3.7130916e+00   6.6073293e-03
   3.7288878e+00   7.5928624e-03
   3.7446841e+00   8.4598578e-03
   3.7604803e+00   9.1711818e-03
   3.7762766e+00   9.6959801e-03
   3.7920728e+00   1.0011213e-02
   3.8078691e+00   1.0102927e-02
   3.8236654e+00   9.9671786e-03
   3.8394616e+00   9.6105436e-03
   3.8552579e+00   9.0501382e-03
   3.8710541e+00   8.3131248e-03
   3.8868504e+00   7.4356785e-03
   3.9026466e+00   6.4614265e-03
   3.9184429e+00   5.4394044e-03
   3.9342391e+00   4.4216046e-03
   3.9500354e+00   3.4602221e-03
   3.9658316e+00   2.6047376e-03
   3.9816279e+00   1.8989971e-03
   3.9974241e+00   1.3784658e-03
   4.0132204e+00   1.0678434e-03
   4.0290166e+00   9.7921926e-04
   4.0448129e+00   1.1109313e-03
   4.0606091e+00   1.4472580e-03
   4.0764054e+00   1.9590305e-03
   4.0922016e+00   2.6051916e-03
   4.1079979e+00   3.3352651e-03
   4.1237941e+00   4.0926249e-03
   4.1395904e+00   4.8183817e-03
   4.1553867e+00   5.4556423e-03
   4.1711829e+00   5.9538369e-03
   4.1869792e+00   6.2727815e-03
   4.2027754e+00   6.3861248e-03
   4.2185717e+00   6.2838529e-03
   4.2343679e+00   5.9735705e-03
   4.2501642e+00   5.4803591e-03
   4.2659604e+00   4.8451209e-03
   4.2817567e+00   4.1214460e-03
   4.2975529e+00   3.3711826e-03
   4.3133492e+00   2.6590289e-03
   4.3291454e+00   2.0465909e-03
   4.3449417e+00   1.5864454e-03
   4.3607379e+00   1.3167945e-03
   4.3765342e+00   1.2572949e-03
   4.3923304e+00   1.4065732e-03
   4.4081267e+00   1.7418074e-03
   4.4239229e+00   2.2205609e-03
   4.4397192e+00   2.7848264e-03
   4.4555154e+00   3.3669794e-03
   4.4713117e+00   3.8970934e-03
   4.4871080e+00   4.3108637e-03
   4.5029042e+00   4.5572396e-03
   4.5187005e+00   4.6048276e-03
   4.5344967e+00   4.4461937e-03
   4.5502930e+00   4.0993863e-03
   4.5660892e+00   3.6063000e-03
   4.5818855e+00   3.0278848e-03
   4.5976817e+00   2.4366313e-03
   4.6134780e+00   1.9071685e-03
   4.6292742e+00   1.5061520e-03
   4.6450705e+00   1.2828144e-03
   4.6608667e+00   1.2615758e-03
   4.6766630e+00   1.4379244e-03
   4.6924592e+00   1.7783856e-03
   4.7082555e+00   2.2248452e-03
   4.7240517e+00   2.7028319e-03
   4.7398480e+00   3.1327081e-03
   4.7556442e+00   3.4421573e-03
   4.7714405e+00   3.5780167e-03
   4.7872367e+00   3.5154506e-03
   4.8030330e+00   3.2627529e-03
   4.8188292e+00   2.8606868e-03
   4.8346255e+00   2.3761462e-03
   4.8504218e+00   1.8909267e-03
   4.8662180e+00   1.4873483e-03
   4.8820143e+00   1.2331974e-03
   4.8978105e+00   1.1687749e-03
   4.9136068e+00   1.2986508e-03
   4.9294030e+00   1.5900039e-03
   4.9451993e+00   1.9782598e-03
   4.9609955e+00   2.3793138e-03
   4.9767918e+00   2.7062157e-03
   4.9925880e+00   2.8870968e-03
   5.0083843e+00   2.8806101e-03
   5.0241805e+00   2.6854185e-03
   5.0399768e+00   2.3413142e-03
   5.0557730e+00   1.9212530e-03
   5.0715693e+00   1.5156022e-03
   5.0873655e+00   1.2118001e-03
   5.1031618e+00   1.0739374e-03
   5.1189580e+00   1.1271173e-03
   5.1347543e+00   1.3506378e-03
   5.1505505e+00   1.6821507e-03
   5.1663468e+00   2.0323463e-03
   5.1821431e+00   2.3069965e-03
   5.1979393e+00   2.4310582e-03
   5.2137356e+00   2.3686238e-03
   5.2295318e+00   2.1331871e-03
   5.2453281e+00   1.7849409e-03
   5.2611243e+00   1.4151758e-03
   5.2769206e+00   1.1214759e-03
   5.2927168e+00   9.8027261e-04
   5.3085131e+00   1.0245310e-03
   5.3243093e+00   1.2333533e-03
   5.3401056e+00   1.5371881e-03
   5.3559018e+00   1.8378516e-03
   5.3716981e+00   2.0379671e-03
   5.3874943e+00   2.0711352e-03
   5.4032906e+00   1.9233509e-03
   5.4190868e+00   1.6383825e-03
   5.4348831e+00   1.3045879e-03
   5.4506793e+00   1.0266246e-03
   5.4664756e+00   8.9080358e-04
   5.4822718e+00   9.3555361e-04
   5.4980681e+00   1.1374176e-03
   5.5138643e+00   1.4182046e-03
   5.5296606e+00   1.6717460e-03
   5.5454569e+00   1.8015324e-03
   5.5612531e+00   1.7559953e-03
   5.5770494e+00   1.5482636e-03
   5.5928456e+00   1.2522735e-03
   5.6086419e+00   9.7564923e-04
   5.6244381e+00   8.1878402e-04
   5.6402344e+00   8.3552770e-04
   5.6560306e+00   1.0111525e-03
   5.6718269e+00   1.2672205e-03
   5.6876231e+00   1.4925392e-03
   5.7034194e+00   1.5885345e-03
   5.7192156e+00   1.5106487e-03
   5.7350119e+00   1.2880135e-03
   5.7508081e+00   1.0120107e-03
   5.7666044e+00   7.9739999e-04
   5.7824006e+00   7.3204625e-04
   5.7981969e+00   8.3727886e-04
   5.8139931e+00   1.0573022e-03
   5.8297894e+00   1.2837111e-03
   5.8455856e+00   1.4051265e-03
   5.8613819e+00   1.3595658e-03
   5.8771782e+00   1.1646508e-03
   5.8929744e+00   9.1016589e-04
   5.9087707e+00   7.1512428e-04
   5.9245669e+00   6.6923822e-04
   5.9403632e+00   7.8757169e-04
   5.9561594e+00   1.0019338e-03
   5.9719557e+00   1.1948509e-03
   5.9877519e+00   1.2600421e-03
   6.0035482e+00   1.1585137e-03
   6.0193444e+00   9.4017030e-04
   6.0351407e+00   7.1798699e-04
   6.0509369e+00   6.0710587e-04
   6.0667332e+00   6.6125851e-04
   6.0825294e+00   8.4200171e-04
   6.0983257e+00   1.0393749e-03
   6.1141219e+00   1.1339880e-03
   6.1299182e+00   1.0660276e-03
   6.1457144e+00   8.7096363e-04
   6.1615107e+00   6.5961075e-04
   6.1773069e+00   5.5256990e-04
   6.1931032e+00   6.0724856e-04
   6.2088994e+00   7.8198532e-04
   6.2246957e+00   9.6080030e-04
   6.2404920e+00   1.0252889e-03
   6.2562882e+00   9.2962971e-04
   6.2720845e+00   7.3070101e-04
   6.2878807e+00   5.5229799e-04
   6.3036770e+00   5.0474990e-04
   6.3194732e+00   6.1175077e-04
   6.3352695e+00   7.9363934e-04
   6.3510657e+00   9.2024934e-04
   6.3668620e+00   8.9938048e-04
   6.3826582e+00   7.4084781e-04
   6.3984545e+00   5.5060378e-04
   6.4142507e+00   4.5691817e-04
   6.4300470e+00   5.1917937e-04
   6.4458432e+00   6.8450157e-04
   6.4616395e+00   8.2516887e-04
   6.4774357e+00   8.3180358e-04
   6.4932320e+00   6.9471026e-04
   6.5090282e+00   5.1201831e-04
   6.5248245e+00   4.1631332e-04
   6.5406207e+00   4.7354089e-04
   6.5564170e+00   6.3151446e-04
   6.5722133e+00   7.5962586e-04
   6.5880095e+00   7.5104608e-04
   6.6038058e+00   6.0785652e-04
   6.6196020e+00   4.4025282e-04
   6.6353983e+00   3.7809714e-04
   6.6511945e+00   4.6482809e-04
   6.6669908e+00   6.2091804e-04
   6.6827870e+00   7.0922837e-04
   6.6985833e+00   6.4995944e-04
   6.7143795e+00   4.8883885e-04
   6.7301758e+00   3.5885331e-04
   6.7459720e+00   3.6587025e-04
   6.7617683e+00   4.9605643e-04
   6.7775645e+00   6.2721580e-04
   6.7933608e+00   6.3660061e-04
   6.8091570e+00   5.1093232e-04
   6.8249533e+00   3.5914716e-04
   6.8407495e+00   3.1383301e-04
   6.8565458e+00   4.0937597e-04
   6.8723420e+00   5.4940809e-04
   6.8881383e+00   5.9619219e-04
   6.9039346e+00   5.0041388e-04
   6.9197308e+00   3.4868714e-04
   6.9355271e+00   2.8120799e-04
   6.9513233e+00   3.5631672e-04
   6.9671196e+00   4.9304789e-04
   6.9829158e+00   5.5002996e-04
   6.9987121e+00   4.6546651e-04
   7.0145083e+00   3.1942735e-04
   7.0303046e+00   2.5385719e-04
   7.0461008e+00   3.2855488e-04
   7.0618971e+00   4.5942662e-04
   7.0776933e+00   5.0461818e-04
   7.0934896e+00   4.1195352e-04
   7.1092858e+00   2.7416289e-04
   7.1250821e+00   2.3151737e-04
   7.1408783e+00   3.2252496e-04
   7.1566746e+00   4.4206413e-04
   7.1724708e+00   4.5448775e-04
   7.1882671e+00   3.4143285e-04
   7.2040633e+00   2.2254483e-04
   7.2198596e+00   2.2363450e-04
   7.2356558e+00   3.3636913e-04
   7.2514521e+00   4.2704460e-04
   7.2672484e+00   3.8739062e-04
   7.2830446e+00   2.5813106e-04
   7.2988409e+00   1.8283377e-04
   7.3146371e+00   2.4225654e-04
   7.3304334e+00   3.6000757e-04
   7.3462296e+00   3.9155736e-04
   7.3620259e+00   2.9475149e-04
   7.3778221e+00   1.8035797e-04
   7.3936184e+00   1.7991612e-04
   7.4094146e+00   2.8711377e-04
   7.4252109e+00   3.6496121e-04
   7.4410071e+00   3.1287777e-04
   7.4568034e+00   1.9066560e-04
   7.4725996e+00   1.4491615e-04
   7.4883959e+00   2.2636031e-04
   7.5041921e+00   3.2582959e-04
   7.5199884e+00   3.1179511e-04
   7.5357846e+00   1.9770750e-04
   7.5515809e+00   1.2520319e-04
   7.5673771e+00   1.8186114e-04
   7.5831734e+00   2.8739931e-04
   7.5989697e+00   2.9804304e-04
   7.6147659e+00   1.9529912e-04
   7.6305622e+00   1.1074959e-04
   7.6463584e+00   1.5134319e-04
   7.6621547e+00   2.5612598e-04
   7.6779509e+00   2.7794236e-04
   7.6937472e+00   1.8269774e-04
   7.7095434e+00   9.6124332e-05
   7.7253397e+00   1.3164363e-04
   7.7411359e+00   2.3378717e-04
   7.7569322e+00   2.5484287e-04
   7.7727284e+00   1.6096936e-04
   7.7885247e+00   7.9976800e-05
   7.8043209e+00   1.2103822e-04
   7.8201172e+00   2.1947982e-04
   7.8359134e+00   2.2890406e-04
   7.8517097e+00   1.3151872e-04
   7.8675059e+00   6.4092171e-05
   7.8833022e+00   1.1934846e-04
   7.8990984e+00   2.1030836e-04
   7.9148947e+00   1.9789146e-04
   7.9306909e+00   9.6469154e-05
   7.9464872e+00   5.2730570e-05
   7.9622835e+00   1.2660598e-04
   7.9780797e+00   2.0107558e-04
   7.9938760e+00   1.5874686e-04
   8.0096722e+00   6.0183311e-05
   8.0254685e+00   5.1635295e-05
   8.0412647e+00   1.4061362e-04
   8.0570610e+00   1.8413912e-04
   8.0728572e+00   1.1038577e-04
   8.0886535e+00   3.0757432e-05
   8.1044497e+00   6.5457320e-05
   8.1202460e+00   1.5412945e-04
   8.1360422e+00   1.5126281e-04
   8.1518385e+00   5.7679046e-05
   8.1676347e+00   1.9335179e-05
   8.1834310e+00   9.2839152e-05
   8.1992272e+00   1.5395226e-04
   8.2150235e+00   9.9126389e-05
   8.2308197e+00   1.4408689e-05
   8.2466160e+00   3.4522342e-05
   8.2624122e+00   1.2102569e-04
   8.2782085e+00   1.2583819e-04
   8.2940048e+00   3.7383249e-05
   8.3098010e+00  -2.1377378e-08
   8.3255973e+00   7.1695744e-05
   8.3413935e+00   1.2642420e-04
   8.3571898e+00   6.7428726e-05
   8.3729860e+00  -8.0427101e-06
   8.3887823e+00   2.5046672e-05
   8.4045785e+00   1.0482917e-04
   8.4203748e+00   8.9223426e-05
   8.4361710e+00   2.0858279e-06
   8.4519673e+00  -8.3019586e-06
   8.4677635e+00   7.1587189e-05
   8.4835598e+00   9.6787064e-05
   8.4993560e+00   1.9453162e-05
   8.5151523e+00  -2.6429056e-05
   8.5309485e+00   3.6644585e-05
   8.5467448e+00   9.1288474e-05
   8.5625410e+00   3.5813121e-05
   8.5783373e+00  -3.2627181e-05
   8.5941335e+00   6.1838468e-06
   8.6099298e+00   7.7185819e-05
   8.6257261e+00   4.7003085e-05
   8.6415223e+00  -3.1803480e-05
   8.6573186e+00  -1.7461886e-05
   8.6731148e+00   5.9251885e-05
   8.6889111e+00   5.2148784e-05
   8.7047073e+00  -2.8272185e-05
   8.7205036e+00  -3.4534467e-05
   8.7362998e+00   4.1121941e-05
   8.7520961e+00   5.2223528e-05
   8.7678923e+00  -2.4953955e-05
   8.7836886e+00  -4.6458636e-05
   8.7994848e+00   2.4999673e-05
   8.8152811e+00   4.8832180e-05
   8.8310773e+00  -2.3437645e-05
   8.8468736e+00  -5.4859737e-05
   8.8626698e+00   1.1940180e-05
   8.8784661e+00   4.3471652e-05
   8.8942623e+00  -2.4375581e-05
   8.9100586e+00  -6.1045269e-05
   8.9258548e+00   2.2773905e-06
   8.9416511e+00   3.7196889e-05
   8.9574473e+00  -2.7888407e-05
   8.9732436e+00  -6.5813424e-05
   8.9890399e+00  -4.0264266e-06
   9.0048361e+00   3.0533055e-05
   9.0206324e+00  -3.3841647e-05
   9.0364286e+00  -6.9435405e-05
   9.0522249e+00  -7.1827661e-06
   9.0680211e+00   2.3503472e-05
   9.0838174e+00  -4.1965181e-05
   9.0996136e+00  -7.1711683e-05
   9.1154099e+00  -7.5301409e-06
   9.1312061e+00   1.5706194e-05
   9.1470024e+00  -5.1833915e-05
   9.1627986e+00  -7.2066297e-05
   9.1785949e+00  -5.6093321e-06
   9.1943911e+00   6.4311815e-06
   9.2101874e+00  -6.2746515e-05
   9.2259836e+00  -6.9694270e-05
   9.2417799e+00  -2.3157507e-06
   9.2575761e+00  -5.1490664e-06
   9.2733724e+00  -7.3557569e-05
   9.2891686e+00  -6.3806135e-05
   9.3049649e+00   9.4118734e-07
   9.3207612e+00  -1.9668147e-05
   9.3365574e+00  -8.2552157e-05
   9.3523537e+00  -5.4009803e-05
   9.3681499e+00   2.1832470e-06
   9.3839462e+00  -3.7112416e-05
   9.3997424e+00  -8.7497347e-05
   9.4155387e+00  -4.0816990e-05
   9.4313349e+00  -9.3275496e-07
   9.4471312e+00  -5.6288078e-05
   9.4629274e+00  -8.6033318e-05
   9.4787237e+00  -2.6145387e-05
   9.4945199e+00  -1.0498889e-05
   9.5103162e+00  -7.4415802e-05
   9.5261124e+00  -7.6518953e-05
   9.5419087e+00  -1.3524136e-05
   9.5577049e+00  -2.7287539e-05
   9.5735012e+00  -8.7221673e-05
   9.5892974e+00  -5.9250975e-05
   9.6050937e+00  -7.5801018e-06
   9.6208899e+00  -4.9474989e-05
   9.6366862e+00  -8.9947446e-05
   9.6524824e+00  -3.7605292e-05
   9.6682787e+00  -1.2451663e-05
   9.6840750e+00  -7.1825526e-05
   9.6998712e+00  -7.9453898e-05
   9.7156675e+00  -1.8222966e-05
   9.7314637e+00  -2.9239625e-05
   9.7472600e+00  -8.6335405e-05
   9.7630562e+00  -5.6887121e-05
   9.7788525e+00  -9.2273132e-06
   9.7946487e+00  -5.3496940e-05
   9.8104450e+00  -8.5116360e-05
   9.8262412e+00  -2.9354079e-05
   9.8420375e+00  -1.6101503e-05
   9.8578337e+00  -7.4666744e-05
   9.8736300e+00  -6.5052899e-05
   9.8894262e+00  -8.3555375e-06
   9.9052225e+00  -3.6458560e-05
   9.9210187e+00  -7.9229265e-05
   9.9368150e+00  -3.1431989e-05
   9.9526112e+00  -3.1363971e-06
   9.9684075e+00  -5.6173811e-05
   9.9842037e+00  -5.5690524e-05
   1.0000000e+01   7.5131634e-06


==> similarity-solution/pointindenter.txt <==
   1.0000000e-02   8.6000000e-03
   1.4949495e-02   1.2856566e-02
   1.9898990e-02   1.7113131e-02
   2.4848485e-02   2.1369697e-02
   2.9797980e-02   2.5626263e-02
   3.4747475e-02   2.9882828e-02
   3.9696970e-02   3.4139394e-02
   4.4646465e-02   3.8395960e-02
   4.9595960e-02   4.2652525e-02
   5.4545455e-02   4.6909091e-02
   5.9494949e-02   5.1165657e-02
   6.4444444e-02   5.5422222e-02
   6.9393939e-02   5.9678788e-02
   7.4343434e-02   6.3935354e-02
   7.9292929e-02   6.8191919e-02
   8.4242424e-02   7.2448485e-02
   8.9191919e-02   7.6705051e-02
   9.4141414e-02   8.0961616e-02
   9.9090909e-02   8.5218182e-02
   1.0404040e-01   8.9474747e-02
   1.0898990e-01   9.3731313e-02
   1.1393939e-01   9.7987879e-02
   1.1888889e-01   1.0224444e-01
   1.2383838e-01   1.0650101e-01
   1.2878788e-01   1.1075758e-01
   1.3373737e-01   1.1501414e-01
   1.3868687e-01   1.1927071e-01
   1.4363636e-01   1.2352727e-01
   1.4858586e-01   1.2778384e-01
   1.5353535e-01   1.3204040e-01
   1.5848485e-01   1.3629697e-01
   1.6343434e-01   1.4055354e-01
   1.6838384e-01   1.4481010e-01
   1.7333333e-01   1.4906667e-01
   1.7828283e-01   1.5332323e-01
   1.8323232e-01   1.5757980e-01
   1.8818182e-01   1.6183636e-01
   1.9313131e-01   1.6609293e-01
   1.9808081e-01   1.7034949e-01
   2.0303030e-01   1.7460606e-01
   2.0797980e-01   1.7886263e-01
   2.1292929e-01   1.8311919e-01
   2.1787879e-01   1.8737576e-01
   2.2282828e-01   1.9163232e-01
   2.2777778e-01   1.9588889e-01
   2.3272727e-01   2.0014545e-01
   2.3767677e-01   2.0440202e-01
   2.4262626e-01   2.0865859e-01
   2.4757576e-01   2.1291515e-01
   2.5252525e-01   2.1717172e-01
   2.5747475e-01   2.2142828e-01
   2.6242424e-01   2.2568485e-01
   2.6737374e-01   2.2994141e-01
   2.7232323e-01   2.3419798e-01
   2.7727273e-01   2.3845455e-01
   2.8222222e-01   2.4271111e-01
   2.8717172e-01   2.4696768e-01
   2.9212121e-01   2.5122424e-01
   2.9707071e-01   2.5548081e-01
   3.0202020e-01   2.5973737e-01
   3.0696970e-01   2.6399394e-01
   3.1191919e-01   2.6825051e-01
   3.1686869e-01   2.7250707e-01
   3.2181818e-01   2.7676364e-01
   3.2676768e-01   2.8102020e-01
   3.3171717e-01   2.8527677e-01
   3.3666667e-01   2.8953333e-01
   3.4161616e-01   2.9378990e-01
   3.4656566e-01   2.9804646e-01
   3.5151515e-01   3.0230303e-01
   3.5646465e-01   3.0655960e-01
   3.6141414e-01   3.1081616e-01
   3.6636364e-01   3.1507273e-01
   3.7131313e-01   3.1932929e-01
   3.7626263e-01   3.2358586e-01
   3.8121212e-01   3.2784242e-01
   3.8616162e-01   3.3209899e-01
   3.9111111e-01   3.3635556e-01
   3.9606061e-01   3.4061212e-01
   4.0101010e-01   3.4486869e-01
   4.0595960e-01   3.4912525e-01
   4.1090909e-01   3.5338182e-01
   4.1585859e-01   3.5763838e-01
   4.2080808e-01   3.6189495e-01
   4.2575758e-01   3.6615152e-01
   4.3070707e-01   3.7040808e-01
   4.3565657e-01   3.7466465e-01
   4.4060606e-01   3.7892121e-01
   4.4555556e-01   3.8317778e-01
   4.5050505e-01   3.8743434e-01
   4.5545455e-01   3.9169091e-01
   4.6040404e-01   3.9594747e-01
   4.6535354e-01   4.0020404e-01
   4.7030303e-01   4.0446061e-01
   4.7525253e-01   4.0871717e-01
   4.8020202e-01   4.1297374e-01
   4.8515152e-01   4.1723030e-01
   4.9010101e-01   4.2148687e-01
   4.9505051e-01   4.2574343e-01
   5.0000000e-01   4.3000000e-01


==> similarity-solution/pointindenter_horz.txt <==
0.03 0.129
0.15 0.129


==> similarity-solution/pointindenter_vert.txt <==
0.03 0.0258
0.03 0.1290


==> similarity-solution/profiles-prf/contactonly-epsilon0.5.txt <==
   0.0000000e+00  -1.0000000e+00
   1.2224715e-01  -9.9626391e-01
   2.4449430e-01  -9.8505563e-01
   3.6674145e-01  -9.6637518e-01
   4.8898860e-01  -9.4022254e-01
   6.1123575e-01  -9.0659772e-01
   7.3348289e-01  -8.6550071e-01
   8.5573004e-01  -8.1693152e-01
   9.7797719e-01  -7.6089015e-01
   1.1002243e+00  -6.9737660e-01
   1.2224715e+00  -6.2639086e-01
   1.3447186e+00  -5.4793295e-01
   1.4669658e+00  -4.6200284e-01
   1.5892129e+00  -3.6860056e-01
   1.7114601e+00  -2.6772609e-01
   1.8337072e+00  -1.5937944e-01
   1.9559544e+00  -4.3560612e-02
   2.0782015e+00   7.9730403e-02
   2.2004487e+00   2.1049360e-01
   2.3226958e+00   3.4872898e-01


==> similarity-solution/profiles-prf/contactonly-epsilon1.txt <==
   0.0000000e+00  -1.0000000e+00
   6.3167648e-02  -9.9800492e-01
   1.2633530e-01  -9.9201970e-01
   1.8950295e-01  -9.8204432e-01
   2.5267059e-01  -9.6807879e-01
   3.1583824e-01  -9.5012310e-01
   3.7900589e-01  -9.2817727e-01
   4.4217354e-01  -9.0224128e-01
   5.0534119e-01  -8.7231514e-01
   5.6850884e-01  -8.3839885e-01
   6.3167648e-01  -8.0049241e-01
   6.9484413e-01  -7.5859582e-01
   7.5801178e-01  -7.1270907e-01
   8.2117943e-01  -6.6283217e-01
   8.8434708e-01  -6.0896512e-01
   9.4751473e-01  -5.5110792e-01
   1.0106824e+00  -4.8926057e-01
   1.0738500e+00  -4.2342306e-01
   1.1370177e+00  -3.5359541e-01
   1.2001853e+00  -2.7977760e-01


==> similarity-solution/profiles-prf/contactonly-epsilon2.txt <==
   0.0000000e+00  -1.0000000e+00
   2.7486770e-02  -9.9924448e-01
   5.4973539e-02  -9.9697791e-01
   8.2460309e-02  -9.9320030e-01
   1.0994708e-01  -9.8791164e-01
   1.3743385e-01  -9.8111194e-01
   1.6492062e-01  -9.7280119e-01
   1.9240739e-01  -9.6297940e-01
   2.1989416e-01  -9.5164656e-01
   2.4738093e-01  -9.3880268e-01
   2.7486770e-01  -9.2444775e-01
   3.0235447e-01  -9.0858178e-01
   3.2984124e-01  -8.9120476e-01
   3.5732801e-01  -8.7231670e-01
   3.8481478e-01  -8.5191759e-01
   4.1230155e-01  -8.3000744e-01
   4.3978832e-01  -8.0658624e-01
   4.6727509e-01  -7.8165399e-01
   4.9476185e-01  -7.5521071e-01
   5.2224862e-01  -7.2725637e-01


==> similarity-solution/profiles-prf/firstmin-epsilon0.5.txt <==
   3.0776307e+00  -6.4973219e-02


==> similarity-solution/profiles-prf/firstmin-epsilon1.txt <==
   2.8281510e+00  -2.2659435e-02


==> similarity-solution/profiles-prf/firstmin-epsilon2.txt <==
   2.8127052e+00  -1.3611639e-02


==> similarity-solution/profiles-prf/outeronly-epsilon0.5.txt <==
   2.3354913e+00   3.6310228e-01
   2.3482868e+00   3.7650211e-01
   2.3610824e+00   3.8889131e-01
   2.3738779e+00   4.0023709e-01
   2.3866734e+00   4.1051056e-01
   2.3994689e+00   4.1968640e-01
   2.4122644e+00   4.2774274e-01
   2.4250599e+00   4.3466105e-01
   2.4378554e+00   4.4042617e-01
   2.4506509e+00   4.4502629e-01
   2.4634464e+00   4.4845302e-01
   2.4762419e+00   4.5070141e-01
   2.4890374e+00   4.5177005e-01
   2.5018329e+00   4.5166110e-01
   2.5146284e+00   4.5038039e-01
   2.5274239e+00   4.4793748e-01
   2.5402194e+00   4.4434572e-01
   2.5530150e+00   4.3962232e-01
   2.5658105e+00   4.3378840e-01
   2.5786060e+00   4.2686905e-01
   2.5914015e+00   4.1889333e-01
   2.6041970e+00   4.0989435e-01
   2.6169925e+00   3.9990924e-01
   2.6297880e+00   3.8897914e-01
   2.6425835e+00   3.7714921e-01
   2.6553790e+00   3.6446857e-01
   2.6681745e+00   3.5099024e-01
   2.6809700e+00   3.3677105e-01
   2.6937655e+00   3.2187153e-01
   2.7065610e+00   3.0635582e-01
   2.7193565e+00   2.9029145e-01
   2.7321521e+00   2.7374918e-01
   2.7449476e+00   2.5680280e-01
   2.7577431e+00   2.3952887e-01
   2.7705386e+00   2.2200645e-01
   2.7833341e+00   2.0431677e-01
   2.7961296e+00   1.8654293e-01
   2.8089251e+00   1.6876949e-01
   2.8217206e+00   1.5108211e-01
   2.8345161e+00   1.3356707e-01
   2.8473116e+00   1.1631084e-01
   2.8601071e+00   9.9399583e-02
   2.8729026e+00   8.2918606e-02
   2.8856981e+00   6.6951841e-02
   2.8984936e+00   5.1581266e-02
   2.9112892e+00   3.6886310e-02
   2.9240847e+00   2.2943252e-02
   2.9368802e+00   9.8245930e-03
   2.9496757e+00  -2.4015650e-03
   2.9624712e+00  -1.3672155e-02
   2.9752667e+00  -2.3929770e-02
   2.9880622e+00  -3.3123287e-02
   3.0008577e+00  -4.1208465e-02
   3.0136532e+00  -4.8148529e-02
   3.0264487e+00  -5.3914720e-02
   3.0392442e+00  -5.8486802e-02
   3.0520397e+00  -6.1853527e-02
   3.0648352e+00  -6.4013039e-02
   3.0776307e+00  -6.4973219e-02
   3.0904262e+00  -6.4751947e-02
   3.1032218e+00  -6.3377285e-02
   3.1160173e+00  -6.0887572e-02
   3.1288128e+00  -5.7331406e-02
   3.1416083e+00  -5.2767534e-02
   3.1544038e+00  -4.7264611e-02
   3.1671993e+00  -4.0900844e-02
   3.1799948e+00  -3.3763510e-02
   3.1927903e+00  -2.5948340e-02
   3.2055858e+00  -1.7558768e-02
   3.2183813e+00  -8.7050505e-03
   3.2311768e+00   4.9675078e-04
   3.2439723e+00   9.9259130e-03
   3.2567678e+00   1.9458320e-02
   3.2695633e+00   2.8967846e-02
   3.2823589e+00   3.8327837e-02
   3.2951544e+00   4.7412691e-02
   3.3079499e+00   5.6099502e-02
   3.3207454e+00   6.4269759e-02
   3.3335409e+00   7.1811077e-02
   3.3463364e+00   7.8618932e-02
   3.3591319e+00   8.4598368e-02
   3.3719274e+00   8.9665659e-02
   3.3847229e+00   9.3749878e-02
   3.3975184e+00   9.6794352e-02
   3.4103139e+00   9.8757961e-02
   3.4231094e+00   9.9616249e-02
   3.4359049e+00   9.9362314e-02
   3.4487004e+00   9.8007444e-02
   3.4614959e+00   9.5581462e-02
   3.4742915e+00   9.2132760e-02
   3.4870870e+00   8.7727993e-02
   3.4998825e+00   8.2451421e-02
   3.5126780e+00   7.6403873e-02
   3.5254735e+00   6.9701341e-02
   3.5382690e+00   6.2473200e-02
   3.5510645e+00   5.4860064e-02
   3.5638600e+00   4.7011305e-02
   3.5766555e+00   3.9082253e-02
   3.5894510e+00   3.1231138e-02
   3.6022465e+00   2.3615803e-02
   3.6150420e+00   1.6390269e-02
   3.6278375e+00   9.7012128e-03
   3.6406330e+00   3.6844398e-03
   3.6534286e+00  -1.5385580e-03
   3.6662241e+00  -5.8638668e-03
   3.6790196e+00  -9.2081427e-03
   3.6918151e+00  -1.1511230e-02
   3.7046106e+00  -1.2738313e-02
   3.7174061e+00  -1.2881501e-02
   3.7302016e+00  -1.1960783e-02
   3.7429971e+00  -1.0024251e-02
   3.7557926e+00  -7.1475648e-03
   3.7685881e+00  -3.4326078e-03
   3.7813836e+00   9.9468691e-04
   3.7941791e+00   5.9873151e-03
   3.8069746e+00   1.1380958e-02
   3.8197701e+00   1.6998446e-02
   3.8325657e+00   2.2654833e-02
   3.8453612e+00   2.8162957e-02
   3.8581567e+00   3.3339332e-02
   3.8709522e+00   3.8010194e-02
   3.8837477e+00   4.2017491e-02
   3.8965432e+00   4.5224629e-02
   3.9093387e+00   4.7521707e-02
   3.9221342e+00   4.8830062e-02
   3.9349297e+00   4.9105875e-02
   3.9477252e+00   4.8342654e-02
   3.9605207e+00   4.6572424e-02
   3.9733162e+00   4.3865489e-02
   3.9861117e+00   4.0328690e-02
   3.9989072e+00   3.6102125e-02
   4.0117027e+00   3.1354371e-02
   4.0244983e+00   2.6276325e-02
   4.0372938e+00   2.1073822e-02
   4.0500893e+00   1.5959295e-02
   4.0628848e+00   1.1142776e-02
   4.0756803e+00   6.8226089e-03
   4.0884758e+00   3.1762945e-03
   4.1012713e+00   3.5188839e-04
   4.1140668e+00  -1.5395844e-03
   4.1268623e+00  -2.4302741e-03
   4.1396578e+00  -2.2998150e-03
   4.1524533e+00  -1.1774655e-03
   4.1652488e+00   8.5816066e-04
   4.1780443e+00   3.6819083e-03
   4.1908398e+00   7.1274437e-03
   4.2036354e+00   1.0995033e-02
   4.2164309e+00   1.5061451e-02
   4.2292264e+00   1.9091605e-02
   4.2420219e+00   2.2851296e-02
   4.2548174e+00   2.6120473e-02
   4.2676129e+00   2.8706201e-02
   4.2804084e+00   3.0454573e-02
   4.2932039e+00   3.1260767e-02
   4.3059994e+00   3.1076512e-02
   4.3187949e+00   2.9914354e-02
   4.3315904e+00   2.7848242e-02
   4.3443859e+00   2.5010201e-02
   4.3571814e+00   2.1583071e-02
   4.3699769e+00   1.7789577e-02
   4.3827724e+00   1.3878265e-02
   4.3955680e+00   1.0107105e-02
   4.4083635e+00   6.7257851e-03
   4.4211590e+00   3.9578935e-03
   4.4339545e+00   1.9842854e-03
   4.4467500e+00   9.2894001e-04
   4.4595455e+00   8.4851284e-04
   4.4723410e+00   1.7265944e-03
   4.4851365e+00   3.4733873e-03
   4.4979320e+00   5.9311295e-03
   4.5107275e+00   8.8851475e-03
   4.5235230e+00   1.2079946e-02
   4.5363185e+00   1.5239273e-02
   4.5491140e+00   1.8088691e-02
   4.5619095e+00   2.0378840e-02
   4.5747051e+00   2.1907419e-02
   4.5875006e+00   2.2537849e-02
   4.6002961e+00   2.2212777e-02
   4.6130916e+00   2.0960889e-02
   4.6258871e+00   1.8896061e-02
   4.6386826e+00   1.6208491e-02
   4.6514781e+00   1.3148255e-02
   4.6642736e+00   1.0002479e-02
   4.6770691e+00   7.0680362e-03
   4.6898646e+00   4.6222797e-03
   4.7026601e+00   2.8946955e-03
   4.7154556e+00   2.0424453e-03
   4.7282511e+00   2.1325807e-03
   4.7410466e+00   3.1331701e-03
   4.7538422e+00   4.9147613e-03
   4.7666377e+00   7.2625516e-03
   4.7794332e+00   9.8984580e-03
   4.7922287e+00   1.2511093e-02
   4.8050242e+00   1.4790603e-02
   4.8178197e+00   1.6464539e-02
   4.8306152e+00   1.7330586e-02
   4.8434107e+00   1.7282017e-02
   4.8562062e+00   1.6322442e-02
   4.8690017e+00   1.4567459e-02
   4.8817972e+00   1.2232361e-02
   4.8945927e+00   9.6067697e-03
   4.9073882e+00   7.0188389e-03
   4.9201837e+00   4.7932078e-03
   4.9329792e+00   3.2080047e-03
   4.9457748e+00   2.4566641e-03
   4.9585703e+00   2.6200278e-03
   4.9713658e+00   3.6531106e-03
   4.9841613e+00   5.3891025e-03
   4.9969568e+00   7.5608664e-03
   5.0097523e+00   9.8376457e-03
   5.0225478e+00   1.1872303e-02
   5.0353433e+00   1.3352533e-02
   5.0481388e+00   1.4048491e-02
   5.0609343e+00   1.3849335e-02
   5.0737298e+00   1.2782491e-02
   5.0865253e+00   1.1011778e-02
   5.0993208e+00   8.8137158e-03
   5.1121163e+00   6.5348483e-03
   5.1249119e+00   4.5362291e-03
   5.1377074e+00   3.1337480e-03
   5.1505029e+00   2.5441975e-03
   5.1632984e+00   2.8465926e-03
   5.1760939e+00   3.9661573e-03
   5.1888894e+00   5.6848267e-03
   5.2016849e+00   7.6775807e-03
   5.2144804e+00   9.5691923e-03
   5.2272759e+00   1.1001893e-02
   5.2400714e+00   1.1701860e-02
   5.2528669e+00   1.1531952e-02
   5.2656624e+00   1.0520020e-02
   5.2784579e+00   8.8562393e-03
   5.2912534e+00   6.8586427e-03
   5.3040490e+00   4.9123024e-03
   5.3168445e+00   3.3932629e-03
   5.3296400e+00   2.5920626e-03
   5.3424355e+00   2.6526196e-03
   5.3552310e+00   3.5399182e-03
   5.3680265e+00   5.0445703e-03
   5.3808220e+00   6.8248350e-03
   5.3936175e+00   8.4785486e-03
   5.4064130e+00   9.6303879e-03
   5.4192085e+00   1.0015658e-02
   5.4320040e+00   9.5415450e-03
   5.4447995e+00   8.3108892e-03
   5.4575950e+00   6.6014399e-03
   5.4703905e+00   4.8036084e-03
   5.4831860e+00   3.3298018e-03
   5.4959816e+00   2.5159630e-03
   5.5087771e+00   2.5389511e-03
   5.5215726e+00   3.3707535e-03
   5.5343681e+00   4.7824254e-03
   5.5471636e+00   6.3987549e-03
   5.5599591e+00   7.7917109e-03
   5.5727546e+00   8.5900493e-03
   5.5855501e+00   8.5770285e-03
   5.5983456e+00   7.7498836e-03
   5.6111411e+00   6.3236182e-03
   5.6239366e+00   4.6759132e-03
   5.6367321e+00   3.2459952e-03
   5.6495276e+00   2.4137796e-03
   5.6623231e+00   2.3925053e-03
   5.6751187e+00   3.1659146e-03
   5.6879142e+00   4.4897524e-03
   5.7007097e+00   5.9595882e-03
   5.7135052e+00   7.1274846e-03
   5.7263007e+00   7.6345834e-03
   5.7390962e+00   7.3202394e-03
   5.7518917e+00   6.2735520e-03
   5.7646872e+00   4.8092691e-03
   5.7774827e+00   3.3727935e-03
   5.7902782e+00   2.4016607e-03
   5.8030737e+00   2.1861006e-03
   5.8158692e+00   2.7736464e-03
   5.8286647e+00   3.9505122e-03
   5.8414602e+00   5.3086471e-03
   5.8542557e+00   6.3791601e-03
   5.8670513e+00   6.7894612e-03
   5.8798468e+00   6.3913542e-03
   5.8926423e+00   5.3148744e-03
   5.9054378e+00   3.9264904e-03
   5.9182333e+00   2.7030623e-03
   5.9310288e+00   2.0635440e-03
   5.9438243e+00   2.2175958e-03
   5.9566198e+00   3.0868148e-03
   5.9694153e+00   4.3300644e-03
   5.9822108e+00   5.4670287e-03
   5.9950063e+00   6.0568685e-03
   6.0078018e+00   5.8659518e-03
   6.0205973e+00   4.9598796e-03
   6.0333928e+00   3.6815646e-03
   6.0461884e+00   2.5201711e-03
   6.0589839e+00   1.9192389e-03
   6.0717794e+00   2.0988145e-03
   6.0845749e+00   2.9640037e-03
   6.0973704e+00   4.1401382e-03
   6.1101659e+00   5.1241372e-03
   6.1229614e+00   5.4926698e-03
   6.1357569e+00   5.0812143e-03
   6.1485524e+00   4.0568608e-03
   6.1613479e+00   2.8501772e-03
   6.1741434e+00   1.9712815e-03
   6.1869389e+00   1.7871719e-03
   6.1997344e+00   2.3577659e-03
   6.2125299e+00   3.4058458e-03
   6.2253255e+00   4.4386320e-03
   6.2381210e+00   4.9701673e-03
   6.2509165e+00   4.7451056e-03
   6.2637120e+00   3.8598038e-03
   6.2765075e+00   2.7207071e-03
   6.2893030e+00   1.8548711e-03
   6.3020985e+00   1.6589599e-03
   6.3148940e+00   2.2062798e-03
   6.3276895e+00   3.2077880e-03
   6.3404850e+00   4.1508327e-03
   6.3532805e+00   4.5517990e-03
   6.3660760e+00   4.1990802e-03
   6.3788715e+00   3.2629059e-03
   6.3916670e+00   2.2119821e-03
   6.4044625e+00   1.5744611e-03
   6.4172581e+00   1.6634102e-03
   6.4300536e+00   2.4102108e-03
   6.4428491e+00   3.3973911e-03
   6.4556446e+00   4.0788934e-03
   6.4684401e+00   4.0739052e-03
   6.4812356e+00   3.3759784e-03
   6.4940311e+00   2.3599705e-03
   6.5068266e+00   1.5774083e-03
   6.5196221e+00   1.4491920e-03
   6.5324176e+00   2.0266155e-03
   6.5452131e+00   2.9588749e-03
   6.5580086e+00   3.6913014e-03
   6.5708041e+00   3.7853838e-03
   6.5835996e+00   3.1763942e-03
   6.5963952e+00   2.2147818e-03
   6.6091907e+00   1.4610040e-03
   6.6219862e+00   1.3506741e-03
   6.6347817e+00   1.9296424e-03
   6.6475772e+00   2.8227670e-03
   6.6603727e+00   3.4616155e-03
   6.6731682e+00   3.4361097e-03
   6.6859637e+00   2.7527675e-03
   6.6987592e+00   1.8339075e-03
   6.7115547e+00   1.2518451e-03
   6.7243502e+00   1.3623619e-03
   6.7371457e+00   2.0725389e-03
   6.7499412e+00   2.8979830e-03
   6.7627367e+00   3.2788118e-03
   6.7755322e+00   2.9507869e-03
   6.7883278e+00   2.1243912e-03
   6.8011233e+00   1.3463523e-03
   6.8139188e+00   1.1302665e-03
   6.8267143e+00   1.6042278e-03
   6.8395098e+00   2.4195012e-03
   6.8523053e+00   2.9900074e-03
   6.8651008e+00   2.9021021e-03
   6.8778963e+00   2.2084927e-03
   6.8906918e+00   1.3939196e-03
   6.9034873e+00   1.0297713e-03
   6.9162828e+00   1.3608326e-03
   6.9290783e+00   2.1243917e-03
   6.9418738e+00   2.7400262e-03
   6.9546693e+00   2.7376291e-03
   6.9674649e+00   2.1091921e-03
   6.9802604e+00   1.3178712e-03
   6.9930559e+00   9.4994836e-04
   7.0058514e+00   1.2678439e-03
   7.0186469e+00   2.0061188e-03
   7.0314424e+00   2.5738924e-03
   7.0442379e+00   2.5142272e-03
   7.0570334e+00   1.8644174e-03
   7.0698289e+00   1.1294792e-03
   7.0826244e+00   8.8189837e-04
   7.0954199e+00   1.3017638e-03
   7.1082154e+00   2.0285835e-03
   7.1210109e+00   2.4521016e-03
   7.1338064e+00   2.2121208e-03
   7.1466020e+00   1.4979389e-03
   7.1593975e+00   8.9379695e-04
   7.1721930e+00   8.9094423e-04
   7.1849885e+00   1.4720613e-03
   7.1977840e+00   2.1231558e-03
   7.2105795e+00   2.2711493e-03
   7.2233750e+00   1.7778943e-03
   7.2361705e+00   1.0625135e-03
   7.2489660e+00   7.3787054e-04
   7.2617615e+00   1.0720129e-03
   7.2745570e+00   1.7487667e-03
   7.2873525e+00   2.1468455e-03
   7.3001480e+00   1.8964161e-03
   7.3129435e+00   1.2148329e-03
   7.3257390e+00   7.1172053e-04
   7.3385346e+00   8.3228352e-04
   7.3513301e+00   1.4458419e-03
   7.3641256e+00   1.9643540e-03
   7.3769211e+00   1.8897228e-03
   7.3897166e+00   1.2826974e-03
   7.4025121e+00   7.0799997e-04
   7.4153076e+00   6.9868219e-04
   7.4281031e+00   1.2449189e-03
   7.4408986e+00   1.8010142e-03
   7.4536941e+00   1.8128194e-03
   7.4664896e+00   1.2591166e-03
   7.4792851e+00   6.7482381e-04
   7.4920806e+00   6.2423624e-04
   7.5048761e+00   1.1394551e-03
   7.5176717e+00   1.6859741e-03
   7.5304672e+00   1.6989057e-03
   7.5432627e+00   1.1555495e-03
   7.5560582e+00   6.0076895e-04
   7.5688537e+00   5.9018556e-04
   7.5816492e+00   1.1166487e-03
   7.5944447e+00   1.6154343e-03
   7.6072402e+00   1.5520100e-03
   7.6200357e+00   9.8386303e-04
   7.6328312e+00   5.0198959e-04
   7.6456267e+00   6.0453602e-04
   7.6584222e+00   1.1637171e-03
   7.6712177e+00   1.5609685e-03
   7.6840132e+00   1.3543615e-03
   7.6968087e+00   7.6008284e-04
   7.7096043e+00   4.1818803e-04
   7.7223998e+00   6.8969144e-04
   7.7351953e+00   1.2560570e-03
   7.7479908e+00   1.4714099e-03
   7.7607863e+00   1.0843036e-03
   7.7735818e+00   5.2201130e-04
   7.7863773e+00   4.0920189e-04
   7.7991728e+00   8.5774840e-04
   7.8119683e+00   1.3370974e-03
   7.8247638e+00   1.2826168e-03
   7.8375593e+00   7.4858381e-04
   7.8503548e+00   3.4694788e-04
   7.8631503e+00   5.3352344e-04
   7.8759458e+00   1.0717454e-03
   7.8887414e+00   1.3101977e-03
   7.9015369e+00   9.5527568e-04
   7.9143324e+00   4.2282727e-04
   7.9271279e+00   3.4091330e-04
   7.9399234e+00   7.9247948e-04
   7.9527189e+00   1.2132652e-03
   7.9655144e+00   1.0780669e-03
   7.9783099e+00   5.4449954e-04
   7.9911054e+00   2.6061019e-04
   8.0039009e+00   5.6379499e-04
   8.0166964e+00   1.0601838e-03
   8.0294919e+00   1.1154124e-03
   8.0422874e+00   6.5135309e-04
   8.0550829e+00   2.4612823e-04
   8.0678785e+00   4.0178220e-04
   8.0806740e+00   9.0366470e-04
   8.0934695e+00   1.0939673e-03
   8.1062650e+00   7.1811312e-04
   8.1190605e+00   2.5517784e-04
   8.1318560e+00   2.9633702e-04
   8.1446515e+00   7.7245990e-04
   8.1574470e+00   1.0435161e-03
   8.1702425e+00   7.4190532e-04
   8.1830380e+00   2.6033866e-04
   8.1958335e+00   2.3026123e-04
   8.2086290e+00   6.7730760e-04
   8.2214245e+00   9.8568443e-04
   8.2342200e+00   7.2872085e-04
   8.2470155e+00   2.4817676e-04
   8.2598111e+00   1.8974682e-04
   8.2726066e+00   6.1938358e-04
   8.2854021e+00   9.3157067e-04
   8.2981976e+00   6.8491771e-04
   8.3109931e+00   2.1511107e-04
   8.3237886e+00   1.6813189e-04
   8.3365841e+00   5.9605404e-04
   8.3493796e+00   8.8286749e-04
   8.3621751e+00   6.1382800e-04
   8.3749706e+00   1.6432365e-04
   8.3877661e+00   1.6598117e-04
   8.4005616e+00   6.0285808e-04
   8.4133571e+00   8.3346247e-04
   8.4261526e+00   5.1613113e-04
   8.4389482e+00   1.0485228e-04
   8.4517437e+00   1.8919018e-04
   8.4645392e+00   6.3228870e-04
   8.4773347e+00   7.7095610e-04
   8.4901302e+00   3.9304024e-04
   8.5029257e+00   5.2119496e-05
   8.5157212e+00   2.4520653e-04
   8.5285167e+00   6.7058084e-04
   8.5413122e+00   6.7928722e-04
   8.5541077e+00   2.5170233e-04
   8.5669032e+00   2.7834076e-05
   8.5796987e+00   3.3668008e-04
   8.5924942e+00   6.9462578e-04
   8.6052897e+00   5.4454048e-04
   8.6180852e+00   1.1142328e-04
   8.6308808e+00   5.6129683e-05
   8.6436763e+00   4.5266872e-04
   8.6564718e+00   6.7270387e-04
   8.6692673e+00   3.6535773e-04
   8.6820628e+00   6.9996562e-06
   8.6948583e+00   1.5282612e-04
   8.7076538e+00   5.6059489e-04
   8.7204493e+00   5.7390667e-04
   8.7332448e+00   1.6591882e-04
   8.7460403e+00  -1.7413135e-05
   8.7588358e+00   3.0791416e-04
   8.7716313e+00   6.0692525e-04
   8.7844268e+00   3.8895053e-04
   8.7972223e+00   2.7798435e-06
   8.8100179e+00   6.9765650e-05
   8.8228134e+00   4.6961327e-04
   8.8356089e+00   5.3715512e-04
   8.8484044e+00   1.5592255e-04
   8.8611999e+00  -4.9433617e-05
   8.8739954e+00   2.5252309e-04
   8.8867909e+00   5.4900021e-04
   8.8995864e+00   3.3812712e-04
   8.9123819e+00  -3.0884648e-05
   8.9251774e+00   5.5813979e-05
   8.9379729e+00   4.4190860e-04
   8.9507684e+00   4.6520669e-04
   8.9635639e+00   8.1700156e-05
   8.9763594e+00  -5.9369737e-05
   8.9891550e+00   2.7479497e-04
   9.0019505e+00   5.0120547e-04
   9.0147460e+00   2.2436898e-04
   9.0275415e+00  -8.0728890e-05
   9.0403370e+00   1.0839924e-04
   9.0531325e+00   4.5338683e-04
   9.0659280e+00   3.4523956e-04
   9.0787235e+00  -2.9842942e-05
   9.0915190e+00  -1.7456313e-05
   9.1043145e+00   3.5212208e-04
   9.1171100e+00   4.1751126e-04
   9.1299055e+00   5.9062265e-05
   9.1427010e+00  -8.8367550e-05
   9.1554965e+00   2.3144600e-04
   9.1682920e+00   4.3741677e-04
   9.1810876e+00   1.5501939e-04
   9.1938831e+00  -1.0892727e-04
   9.2066786e+00   1.1743878e-04
   9.2194741e+00   4.1544986e-04
   9.2322696e+00   2.3766856e-04
   9.2450651e+00  -9.3251349e-05
   9.2578606e+00   2.4632215e-05
   9.2706561e+00   3.6738720e-04
   9.2834516e+00   2.9787386e-04
   9.2962471e+00  -5.7244052e-05
   9.3090426e+00  -4.2479210e-05
   9.3218381e+00   3.0816644e-04
   9.3346336e+00   3.3488513e-04
   9.3474291e+00  -1.4162600e-05
   9.3602247e+00  -8.5942090e-05
   9.3730202e+00   2.4901775e-04
   9.3858157e+00   3.5270015e-04
   9.3986112e+00   2.6924310e-05
   9.4114067e+00  -1.1091639e-04
   9.4242022e+00   1.9696737e-04
   9.4369977e+00   3.5706579e-04
   9.4497932e+00   6.0879509e-05
   9.4625887e+00  -1.2320284e-04
   9.4753842e+00   1.5559402e-04
   9.4881797e+00   3.5355664e-04
   9.5009752e+00   8.5463965e-05
   9.5137707e+00  -1.2782947e-04
   9.5265662e+00   1.2617948e-04
   9.5393617e+00   3.4661006e-04
   9.5521573e+00   1.0020009e-04
   9.5649528e+00  -1.2844212e-04
   9.5777483e+00   1.0876210e-04
   9.5905438e+00   3.3920139e-04
   9.6033393e+00   1.0546538e-04
   9.6161348e+00  -1.2716999e-04
   9.6289303e+00   1.0289034e-04
   9.6417258e+00   3.3285552e-04
   9.6545213e+00   1.0192434e-04
   9.6673168e+00  -1.2470240e-04
   9.6801123e+00   1.0804036e-04
   9.6929078e+00   3.2778684e-04
   9.7057033e+00   9.0294922e-05
   9.7184988e+00  -1.2041746e-04
   9.7312944e+00   1.2373399e-04
   9.7440899e+00   3.2306984e-04
   9.7568854e+00   7.1411930e-05
   9.7696809e+00  -1.1249963e-04
   9.7824764e+00   1.4941629e-04
   9.7952719e+00   3.1684218e-04
   9.8080674e+00   4.6554371e-05
   9.8208629e+00  -9.8051392e-05
   9.8336584e+00   1.8417264e-04
   9.8464539e+00   3.0663814e-04
   9.8592494e+00   1.8030564e-05
   9.8720449e+00  -7.3216622e-05
   9.8848404e+00   2.2645126e-04
   9.8976359e+00   2.9009666e-04
   9.9104315e+00  -9.8724509e-06
   9.9232270e+00  -3.3145769e-05
   9.9360225e+00   2.7435399e-04
   9.9488180e+00   2.6686587e-04
   9.9616135e+00  -2.8579296e-05
   9.9744090e+00   3.0105605e-05
   9.9872045e+00   3.3051852e-04
   1.0000000e+01   2.4993545e-04


==> similarity-solution/profiles-prf/outeronly-epsilon1.txt <==
   1.2148517e+00  -2.6228313e-01
   1.2295180e+00  -2.4500443e-01
   1.2441844e+00  -2.2794760e-01
   1.2588508e+00  -2.1111851e-01
   1.2735171e+00  -1.9452285e-01
   1.2881835e+00  -1.7816616e-01
   1.3028498e+00  -1.6205391e-01
   1.3175162e+00  -1.4619148e-01
   1.3321825e+00  -1.3058417e-01
   1.3468489e+00  -1.1523725e-01
   1.3615153e+00  -1.0015592e-01
   1.3761816e+00  -8.5345301e-02
   1.3908480e+00  -7.0810504e-02
   1.4055143e+00  -5.6556568e-02
   1.4201807e+00  -4.2588488e-02
   1.4348470e+00  -2.8911203e-02
   1.4495134e+00  -1.5529602e-02
   1.4641798e+00  -2.4485138e-03
   1.4788461e+00   1.0327290e-02
   1.4935125e+00   2.2793101e-02
   1.5081788e+00   3.4944281e-02
   1.5228452e+00   4.6776263e-02
   1.5375115e+00   5.8284555e-02
   1.5521779e+00   6.9464752e-02
   1.5668443e+00   8.0312534e-02
   1.5815106e+00   9.0823680e-02
   1.5961770e+00   1.0099407e-01
   1.6108433e+00   1.1081969e-01
   1.6255097e+00   1.2029665e-01
   1.6401761e+00   1.2942118e-01
   1.6548424e+00   1.3818964e-01
   1.6695088e+00   1.4659856e-01
   1.6841751e+00   1.5464458e-01
   1.6988415e+00   1.6232453e-01
   1.7135078e+00   1.6963541e-01
   1.7281742e+00   1.7657441e-01
   1.7428406e+00   1.8313889e-01
   1.7575069e+00   1.8932645e-01
   1.7721733e+00   1.9513488e-01
   1.7868396e+00   2.0056222e-01
   1.8015060e+00   2.0560677e-01
   1.8161723e+00   2.1026704e-01
   1.8308387e+00   2.1454186e-01
   1.8455051e+00   2.1843034e-01
   1.8601714e+00   2.2193186e-01
   1.8748378e+00   2.2504616e-01
   1.8895041e+00   2.2777329e-01
   1.9041705e+00   2.3011366e-01
   1.9188369e+00   2.3206803e-01
   1.9335032e+00   2.3363757e-01
   1.9481696e+00   2.3482382e-01
   1.9628359e+00   2.3562876e-01
   1.9775023e+00   2.3605480e-01
   1.9921686e+00   2.3610478e-01
   2.0068350e+00   2.3578205e-01
   2.0215014e+00   2.3509041e-01
   2.0361677e+00   2.3403418e-01
   2.0508341e+00   2.3261821e-01
   2.0655004e+00   2.3084788e-01
   2.0801668e+00   2.2872912e-01
   2.0948331e+00   2.2626844e-01
   2.1094995e+00   2.2347293e-01
   2.1241659e+00   2.2035030e-01
   2.1388322e+00   2.1690886e-01
   2.1534986e+00   2.1315756e-01
   2.1681649e+00   2.0910598e-01
   2.1828313e+00   2.0476437e-01
   2.1974976e+00   2.0014362e-01
   2.2121640e+00   1.9525532e-01
   2.2268304e+00   1.9011170e-01
   2.2414967e+00   1.8472569e-01
   2.2561631e+00   1.7911091e-01
   2.2708294e+00   1.7328164e-01
   2.2854958e+00   1.6725284e-01
   2.3001622e+00   1.6104014e-01
   2.3148285e+00   1.5465983e-01
   2.3294949e+00   1.4812885e-01
   2.3441612e+00   1.4146476e-01
   2.3588276e+00   1.3468572e-01
   2.3734939e+00   1.2781048e-01
   2.3881603e+00   1.2085833e-01
   2.4028267e+00   1.1384909e-01
   2.4174930e+00   1.0680305e-01
   2.4321594e+00   9.9740902e-02
   2.4468257e+00   9.2683751e-02
   2.4614921e+00   8.5653003e-02
   2.4761584e+00   7.8670325e-02
   2.4908248e+00   7.1757573e-02
   2.5054912e+00   6.4936715e-02
   2.5201575e+00   5.8229753e-02
   2.5348239e+00   5.1658630e-02
   2.5494902e+00   4.5245142e-02
   2.5641566e+00   3.9010832e-02
   2.5788230e+00   3.2976889e-02
   2.5934893e+00   2.7164030e-02
   2.6081557e+00   2.1592388e-02
   2.6228220e+00   1.6281384e-02
   2.6374884e+00   1.1249605e-02
   2.6521547e+00   6.5146660e-03
   2.6668211e+00   2.0930794e-03
   2.6814875e+00  -1.9998844e-03
   2.6961538e+00  -5.7503358e-03
   2.7108202e+00  -9.1459057e-03
   2.7254865e+00  -1.2175885e-02
   2.7401529e+00  -1.4831362e-02
   2.7548192e+00  -1.7105355e-02
   2.7694856e+00  -1.8992942e-02
   2.7841520e+00  -2.0491383e-02
   2.7988183e+00  -2.1600230e-02
   2.8134847e+00  -2.2321435e-02
   2.8281510e+00  -2.2659435e-02
   2.8428174e+00  -2.2621228e-02
   2.8574838e+00  -2.2216434e-02
   2.8721501e+00  -2.1457329e-02
   2.8868165e+00  -2.0358865e-02
   2.9014828e+00  -1.8938661e-02
   2.9161492e+00  -1.7216973e-02
   2.9308155e+00  -1.5216629e-02
   2.9454819e+00  -1.2962938e-02
   2.9601483e+00  -1.0483571e-02
   2.9748146e+00  -7.8083982e-03
   2.9894810e+00  -4.9693014e-03
   3.0041473e+00  -1.9999460e-03
   3.0188137e+00   1.0644811e-03
   3.0334800e+00   4.1875696e-03
   3.0481464e+00   7.3320187e-03
   3.0628128e+00   1.0460003e-02
   3.0774791e+00   1.3533571e-02
   3.0921455e+00   1.6515068e-02
   3.1068118e+00   1.9367592e-02
   3.1214782e+00   2.2055458e-02
   3.1361445e+00   2.4544690e-02
   3.1508109e+00   2.6803511e-02
   3.1654773e+00   2.8802837e-02
   3.1801436e+00   3.0516771e-02
   3.1948100e+00   3.1923072e-02
   3.2094763e+00   3.3003601e-02
   3.2241427e+00   3.3744739e-02
   3.2388091e+00   3.4137750e-02
   3.2534754e+00   3.4179092e-02
   3.2681418e+00   3.3870661e-02
   3.2828081e+00   3.3219952e-02
   3.2974745e+00   3.2240143e-02
   3.3121408e+00   3.0950064e-02
   3.3268072e+00   2.9374078e-02
   3.3414736e+00   2.7541839e-02
   3.3561399e+00   2.5487933e-02
   3.3708063e+00   2.3251404e-02
   3.3854726e+00   2.0875157e-02
   3.4001390e+00   1.8405243e-02
   3.4148053e+00   1.5890037e-02
   3.4294717e+00   1.3379312e-02
   3.4441381e+00   1.0923227e-02
   3.4588044e+00   8.5712482e-03
   3.4734708e+00   6.3710133e-03
   3.4881371e+00   4.3671822e-03
   3.5028035e+00   2.6002846e-03
   3.5174699e+00   1.1056058e-03
   3.5321362e+00  -8.7858809e-05
   3.5468026e+00  -9.5834664e-04
   3.5614689e+00  -1.4921308e-03
   3.5761353e+00  -1.6841494e-03
   3.5908016e+00  -1.5384280e-03
   3.6054680e+00  -1.0682643e-03
   3.6201344e+00  -2.9615231e-04
   3.6348007e+00   7.4657666e-04
   3.6494671e+00   2.0204035e-03
   3.6641334e+00   3.4785667e-03
   3.6787998e+00   5.0682933e-03
   3.6934661e+00   6.7322979e-03
   3.7081325e+00   8.4105170e-03
   3.7227989e+00   1.0042035e-02
   3.7374652e+00   1.1567148e-02
   3.7521316e+00   1.2929496e-02
   3.7667979e+00   1.4078194e-02
   3.7814643e+00   1.4969865e-02
   3.7961307e+00   1.5570503e-02
   3.8107970e+00   1.5857065e-02
   3.8254634e+00   1.5818708e-02
   3.8401297e+00   1.5457592e-02
   3.8547961e+00   1.4789179e-02
   3.8694624e+00   1.3841979e-02
   3.8841288e+00   1.2656711e-02
   3.8987952e+00   1.1284868e-02
   3.9134615e+00   9.7867222e-03
   3.9281279e+00   8.2288071e-03
   3.9427942e+00   6.6809742e-03
   3.9574606e+00   5.2131350e-03
   3.9721269e+00   3.8918314e-03
   3.9867933e+00   2.7768018e-03
   4.0014597e+00   1.9177258e-03
   4.0161260e+00   1.3513371e-03
   4.0307924e+00   1.0990917e-03
   4.0454587e+00   1.1655644e-03
   4.0601251e+00   1.5377186e-03
   4.0747914e+00   2.1851548e-03
   4.0894578e+00   3.0613949e-03
   4.1041242e+00   4.1061950e-03
   4.1187905e+00   5.2488176e-03
   4.1334569e+00   6.4121202e-03
   4.1481232e+00   7.5172533e-03
   4.1627896e+00   8.4886977e-03
   4.1774560e+00   9.2593238e-03
   4.1921223e+00   9.7751254e-03
   4.2067887e+00   9.9992712e-03
   4.2214550e+00   9.9151372e-03
   4.2361214e+00   9.5280269e-03
   4.2507877e+00   8.8653614e-03
   4.2654541e+00   7.9752211e-03
   4.2801205e+00   6.9232404e-03
   4.2947868e+00   5.7879886e-03
   4.3094532e+00   4.6551094e-03
   4.3241195e+00   3.6106166e-03
   4.3387859e+00   2.7338502e-03
   4.3534522e+00   2.0906739e-03
   4.3681186e+00   1.7275181e-03
   4.3827850e+00   1.6668555e-03
   4.3974513e+00   1.9046076e-03
   4.4121177e+00   2.4098499e-03
   4.4267840e+00   3.1269899e-03
   4.4414504e+00   3.9803705e-03
   4.4561168e+00   4.8810076e-03
   4.4707831e+00   5.7349300e-03
   4.4854495e+00   6.4523830e-03
   4.5001158e+00   6.9570047e-03
   4.5147822e+00   7.1940137e-03
   4.5294485e+00   7.1364733e-03
   4.5441149e+00   6.7888331e-03
   4.5587813e+00   6.1871871e-03
   4.5734476e+00   5.3960160e-03
   4.5881140e+00   4.5015700e-03
   4.6027803e+00   3.6024572e-03
   4.6174467e+00   2.7983829e-03
   4.6321130e+00   2.1782871e-03
   4.6467794e+00   1.8093013e-03
   4.6614458e+00   1.7279543e-03
   4.6761121e+00   1.9348813e-03
   4.6907785e+00   2.3939307e-03
   4.7054448e+00   3.0360458e-03
   4.7201112e+00   3.7676846e-03
   4.7347775e+00   4.4828965e-03
   4.7494439e+00   5.0775934e-03
   4.7641103e+00   5.4641304e-03
   4.7787766e+00   5.5841213e-03
   4.7934430e+00   5.4175154e-03
   4.8081093e+00   4.9863752e-03
   4.8227757e+00   4.3524796e-03
   4.8374421e+00   3.6087716e-03
   4.8521084e+00   2.8656368e-03
   4.8667748e+00   2.2338976e-03
   4.8814411e+00   1.8070866e-03
   4.8961075e+00   1.6458628e-03
   4.9107738e+00   1.7672919e-03
   4.9254402e+00   2.1410729e-03
   4.9401066e+00   2.6937446e-03
   4.9547729e+00   3.3205712e-03
   4.9694393e+00   3.9034088e-03
   4.9841056e+00   4.3316482e-03
   4.9987720e+00   4.5225488e-03
   5.0134383e+00   4.4371382e-03
   5.0281047e+00   4.0884229e-03
   5.0427711e+00   3.5399222e-03
   5.0574374e+00   2.8943008e-03
   5.0721038e+00   2.2738406e-03
   5.0867701e+00   1.7962696e-03
   5.1014365e+00   1.5506639e-03
   5.1161029e+00   1.5784468e-03
   5.1307692e+00   1.8637669e-03
   5.1454356e+00   2.3358008e-03
   5.1601019e+00   2.8830859e-03
   5.1747683e+00   3.3773186e-03
   5.1894346e+00   3.7017424e-03
   5.2041010e+00   3.7778787e-03
   5.2187674e+00   3.5843226e-03
   5.2334337e+00   3.1627911e-03
   5.2481001e+00   2.6093512e-03
   5.2627664e+00   2.0522260e-03
   5.2774328e+00   1.6209809e-03
   5.2920991e+00   1.4143587e-03
   5.3067655e+00   1.4748419e-03
   5.3214319e+00   1.7767986e-03
   5.3360982e+00   2.2319502e-03
   5.3507646e+00   2.7115370e-03
   5.3654309e+00   3.0800258e-03
   5.3800973e+00   3.2317306e-03
   5.3947637e+00   3.1203757e-03
   5.4094300e+00   2.7730005e-03
   5.4240964e+00   2.2835338e-03
   5.4387627e+00   1.7869553e-03
   5.4534291e+00   1.4206994e-03
   5.4680954e+00   1.2841464e-03
   5.4827618e+00   1.4082720e-03
   5.4974282e+00   1.7451472e-03
   5.5120945e+00   2.1814122e-03
   5.5267609e+00   2.5725768e-03
   5.5414272e+00   2.7881942e-03
   5.5560936e+00   2.7538706e-03
   5.5707599e+00   2.4762947e-03
   5.5854263e+00   2.0422884e-03
   5.6000927e+00   1.5910764e-03
   5.6147590e+00   1.2680244e-03
   5.6294254e+00   1.1749406e-03
   5.6440917e+00   1.3340874e-03
   5.6587581e+00   1.6791666e-03
   5.6734244e+00   2.0776283e-03
   5.6880908e+00   2.3775357e-03
   5.7027572e+00   2.4628303e-03
   5.7174235e+00   2.2968304e-03
   5.7320899e+00   1.9371273e-03
   5.7467562e+00   1.5150478e-03
   5.7614226e+00   1.1861670e-03
   5.7760890e+00   1.0700315e-03
   5.7907553e+00   1.2024910e-03
   5.8054217e+00   1.5202212e-03
   5.8200880e+00   1.8849782e-03
   5.8347544e+00   2.1391918e-03
   5.8494207e+00   2.1710280e-03
   5.8640871e+00   1.9619318e-03
   5.8787535e+00   1.5957453e-03
   5.8934198e+00   1.2240032e-03
   5.9080862e+00   1.0008701e-03
   5.9227525e+00   1.0152758e-03
   5.9374189e+00   1.2504418e-03
   5.9520852e+00   1.5901025e-03
   5.9667516e+00   1.8703084e-03
   5.9814180e+00   1.9545323e-03
   5.9960843e+00   1.7977892e-03
   6.0107507e+00   1.4690225e-03
   6.0254170e+00   1.1195293e-03
   6.0400834e+00   9.1078275e-04
   6.0547498e+00   9.3556113e-04
   6.0694161e+00   1.1712254e-03
   6.0840825e+00   1.4896875e-03
   6.0987488e+00   1.7210007e-03
   6.1134152e+00   1.7398467e-03
   6.1280815e+00   1.5308986e-03
   6.1427479e+00   1.1980894e-03
   6.1574143e+00   9.1096939e-04
   6.1720806e+00   8.1474977e-04
   6.1867470e+00   9.5151217e-04
   6.2014133e+00   1.2360748e-03
   6.2160797e+00   1.5016761e-03
   6.2307460e+00   1.5922322e-03
   6.2454124e+00   1.4505565e-03
   6.2600788e+00   1.1520282e-03
   6.2747451e+00   8.6251805e-04
   6.2894115e+00   7.4268469e-04
   6.3040778e+00   8.5333436e-04
   6.3187442e+00   1.1182330e-03
   6.3334105e+00   1.3685459e-03
   6.3480769e+00   1.4444371e-03
   6.3627433e+00   1.2932124e-03
   6.3774096e+00   1.0030217e-03
   6.3920760e+00   7.4903893e-04
   6.4067423e+00   6.8352699e-04
   6.4214087e+00   8.3837393e-04
   6.4360751e+00   1.1033920e-03
   6.4507414e+00   1.2967762e-03
   6.4654078e+00   1.2840479e-03
   6.4800741e+00   1.0678214e-03
   6.4947405e+00   7.8728628e-04
   6.5094068e+00   6.2515131e-04
   6.5240732e+00   6.8308571e-04
   6.5387396e+00   9.1081808e-04
   6.5534059e+00   1.1398595e-03
   6.5680723e+00   1.2010370e-03
   6.5827386e+00   1.0446366e-03
   6.5974050e+00   7.7704129e-04
   6.6120713e+00   5.8505028e-04
   6.6267377e+00   6.0012482e-04
   6.6414041e+00   8.0105355e-04
   6.6560704e+00   1.0285031e-03
   6.6707368e+00   1.1035040e-03
   6.6854031e+00   9.6283161e-04
   6.7000695e+00   7.0821498e-04
   6.7147359e+00   5.2917057e-04
   6.7294022e+00   5.5625476e-04
   6.7440686e+00   7.5817114e-04
   6.7587349e+00   9.6534528e-04
   6.7734013e+00   1.0043241e-03
   6.7880676e+00   8.3746205e-04
   6.8027340e+00   5.9447738e-04
   6.8174004e+00   4.6733899e-04
   6.8320667e+00   5.5204954e-04
   6.8467331e+00   7.6796727e-04
   6.8613994e+00   9.2437948e-04
   6.8760658e+00   8.8140016e-04
   6.8907321e+00   6.6985938e-04
   6.9053985e+00   4.6585853e-04
   6.9200649e+00   4.3871038e-04
   6.9347312e+00   6.0258302e-04
   6.9493976e+00   8.0300381e-04
   6.9640639e+00   8.5332416e-04
   6.9787303e+00   7.0202498e-04
   6.9933967e+00   4.8014607e-04
   7.0080630e+00   3.8289971e-04
   7.0227294e+00   4.9064290e-04
   7.0373957e+00   6.9376964e-04
   7.0520621e+00   7.9392896e-04
   7.0667284e+00   6.9012126e-04
   7.0813948e+00   4.7499970e-04
   7.0960612e+00   3.4743301e-04
   7.1107275e+00   4.2165105e-04
   7.1253939e+00   6.1598939e-04
   7.1400602e+00   7.3164877e-04
   7.1547266e+00   6.4781259e-04
   7.1693929e+00   4.4189362e-04
   7.1840593e+00   3.1319247e-04
   7.1987257e+00   3.8288777e-04
   7.2133920e+00   5.7076863e-04
   7.2280584e+00   6.7617192e-04
   7.2427247e+00   5.8383883e-04
   7.2573911e+00   3.8375224e-04
   7.2720574e+00   2.7819539e-04
   7.2867238e+00   3.6966874e-04
   7.3013902e+00   5.5194301e-04
   7.3160565e+00   6.2234637e-04
   7.3307229e+00   4.9886637e-04
   7.3453892e+00   3.0931131e-04
   7.3600556e+00   2.5312929e-04
   7.3747220e+00   3.8318220e-04
   7.3893883e+00   5.4682105e-04
   7.4040547e+00   5.5457455e-04
   7.4187210e+00   3.9184261e-04
   7.4333874e+00   2.3602324e-04
   7.4480537e+00   2.5626390e-04
   7.4627201e+00   4.2051263e-04
   7.4773865e+00   5.3155304e-04
   7.4920528e+00   4.5427504e-04
   7.5067192e+00   2.7303527e-04
   7.5213855e+00   1.9370507e-04
   7.5360519e+00   3.0158037e-04
   7.5507182e+00   4.5984271e-04
   7.5653846e+00   4.7202889e-04
   7.5800510e+00   3.1769135e-04
   7.5947173e+00   1.7767860e-04
   7.6093837e+00   2.1495370e-04
   7.6240500e+00   3.7522182e-04
   7.6387164e+00   4.5306707e-04
   7.6533828e+00   3.4581430e-04
   7.6680491e+00   1.8172991e-04
   7.6827155e+00   1.5996778e-04
   7.6973818e+00   2.9971351e-04
   7.7120482e+00   4.1534427e-04
   7.7267145e+00   3.5265028e-04
   7.7413809e+00   1.8679573e-04
   7.7560473e+00   1.2591770e-04
   7.7707136e+00   2.4127513e-04
   7.7853800e+00   3.7385742e-04
   7.8000463e+00   3.4261585e-04
   7.8147127e+00   1.8351449e-04
   7.8293790e+00   1.0228390e-04
   7.8440454e+00   2.0003443e-04
   7.8587118e+00   3.3721070e-04
   7.8733781e+00   3.2153786e-04
   7.8880445e+00   1.6903357e-04
   7.9027108e+00   8.2580026e-05
   7.9173772e+00   1.7374870e-04
   7.9320436e+00   3.0858883e-04
   7.9467099e+00   2.9305694e-04
   7.9613763e+00   1.4367086e-04
   7.9760426e+00   6.4735508e-05
   7.9907090e+00   1.6055660e-04
   8.0053753e+00   2.8738228e-04
   8.0200417e+00   2.5783967e-04
   8.0347081e+00   1.0928899e-04
   8.0493744e+00   5.0395917e-05
   8.0640408e+00   1.5938054e-04
   8.0787071e+00   2.7001729e-04
   8.0933735e+00   2.1432085e-04
   8.1080398e+00   6.9414072e-05
   8.1227062e+00   4.3968349e-05
   8.1373726e+00   1.6864415e-04
   8.1520389e+00   2.5011613e-04
   8.1667053e+00   1.6058997e-04
   8.1813716e+00   3.0394188e-05
   8.1960380e+00   5.1007169e-05
   8.2107043e+00   1.8387569e-04
   8.2253707e+00   2.1908098e-04
   8.2400371e+00   9.7525039e-05
   8.2547034e+00   2.2746631e-06
   8.2693698e+00   7.4996639e-05
   8.2840361e+00   1.9526288e-04
   8.2987025e+00   1.6876016e-04
   8.3133689e+00   3.2703097e-05
   8.3280352e+00  -2.7476449e-06
   8.3427016e+00   1.1221605e-04
   8.3573679e+00   1.8754418e-04
   8.3720343e+00   9.7429669e-05
   8.3867006e+00  -1.7323069e-05
   8.4013670e+00   2.3414637e-05
   8.4160334e+00   1.4684348e-04
   8.4306997e+00   1.4573907e-04
   8.4453661e+00   1.7590626e-05
   8.4600324e+00  -3.1171448e-05
   8.4746988e+00   7.4060910e-05
   8.4893651e+00   1.5229442e-04
   8.5040315e+00   6.8268530e-05
   8.5186979e+00  -4.1302688e-05
   8.5333642e+00   2.7269056e-06
   8.5480306e+00   1.1978501e-04
   8.5626969e+00   1.0598705e-04
   8.5773633e+00  -1.9126459e-05
   8.5920297e+00  -4.5923996e-05
   8.6066960e+00   6.5860208e-05
   8.6213624e+00   1.1777792e-04
   8.6360287e+00   1.5732444e-05
   8.6506951e+00  -6.6685004e-05
   8.6653614e+00   9.2764753e-06
   8.6800278e+00   1.0475416e-04
   8.6946942e+00   4.7221874e-05
   8.7093605e+00  -6.5245375e-05
   8.7240269e+00  -3.7645325e-05
   8.7386932e+00   7.5345428e-05
   8.7533596e+00   6.6974974e-05
   8.7680259e+00  -5.1235721e-05
   8.7826923e+00  -7.0262023e-05
   8.7973587e+00   3.9123195e-05
   8.8120250e+00   7.3457298e-05
   8.8266914e+00  -3.3354126e-05
   8.8413577e+00  -8.9452895e-05
   8.8560241e+00   3.3893608e-06
   8.8706904e+00   6.9195677e-05
   8.8853568e+00  -1.7329970e-05
   8.9000232e+00  -9.8754065e-05
   8.9146895e+00  -2.7714362e-05
   8.9293559e+00   5.8165172e-05
   8.9440222e+00  -5.8913371e-06
   8.9586886e+00  -1.0218932e-04
   8.9733550e+00  -5.2665645e-05
   8.9880213e+00   4.4134539e-05
   9.0026877e+00   3.6824015e-07
   9.0173540e+00  -1.0311642e-04
   9.0320204e+00  -7.1561605e-05
   9.0466867e+00   2.9950212e-05
   9.0613531e+00   1.9939316e-06
   9.0760195e+00  -1.0386100e-04
   9.0906858e+00  -8.5212767e-05
   9.1053522e+00   1.7428701e-05
   9.1200185e+00  -1.0019672e-07
   9.1346849e+00  -1.0578192e-04
   9.1493512e+00  -9.4524855e-05
   9.1640176e+00   7.5244474e-06
   9.1786840e+00  -5.1001936e-06
   9.1933503e+00  -1.0948466e-04
   9.2080167e+00  -1.0016347e-04
   9.2226830e+00   5.4899281e-07
   9.2373494e+00  -1.2511733e-05
   9.2520158e+00  -1.1501741e-04
   9.2666821e+00  -1.0242944e-04
   9.2813485e+00  -3.6707967e-06
   9.2960148e+00  -2.2205129e-05
   9.3106812e+00  -1.2198182e-04
   9.3253475e+00  -1.0127823e-04
   9.3400139e+00  -5.7279233e-06
   9.3546803e+00  -3.4337583e-05
   9.3693466e+00  -1.2955386e-04
   9.3840130e+00  -9.6448426e-05
   9.3986793e+00  -6.6453815e-06
   9.4133457e+00  -4.9171726e-05
   9.4280120e+00  -1.3645244e-04
   9.4426784e+00  -8.7692196e-05
   9.4573448e+00  -7.9060264e-06
   9.4720111e+00  -6.6789835e-05
   9.4866775e+00  -1.4092685e-04
   9.5013438e+00  -7.5108158e-05
   9.5160102e+00  -1.1414431e-05
   9.5306766e+00  -8.6711329e-05
   9.5453429e+00  -1.4086452e-04
   9.5600093e+00  -5.9549592e-05
   9.5746756e+00  -1.9277536e-05
   9.5893420e+00  -1.0746815e-04
   9.6040083e+00  -1.3413470e-04
   9.6186747e+00  -4.3012162e-05
   9.6333411e+00  -3.3293432e-05
   9.6480074e+00  -1.2627975e-04
   9.6626738e+00  -1.1925201e-04
   9.6773401e+00  -2.8802113e-05
   9.6920065e+00  -5.4105222e-05
   9.7066728e+00  -1.3907326e-04
   9.7213392e+00  -9.6323942e-05
   9.7360056e+00  -2.1189822e-05
   9.7506719e+00  -8.0146294e-05
   9.7653383e+00  -1.4114705e-04
   9.7800046e+00  -6.8009902e-05
   9.7946710e+00  -2.4251046e-05
   9.8093373e+00  -1.0676884e-04
   9.8240037e+00  -1.2865805e-04
   9.8386701e+00  -3.9896899e-05
   9.8533364e+00  -3.9797496e-05
   9.8680028e+00  -1.2618793e-04
   9.8826691e+00  -1.0067041e-04
   9.8973355e+00  -1.9397578e-05
   9.9120019e+00  -6.4692481e-05
   9.9266682e+00  -1.2870461e-04
   9.9413346e+00  -6.0476095e-05
   9.9560009e+00  -1.1849110e-05
   9.9706673e+00  -8.7474089e-05
   9.9853336e+00  -1.0299886e-04
   1.0000000e+01  -9.4054376e-06


==> similarity-solution/profiles-prf/outeronly-epsilon2.txt <==
   5.3804488e-01  -7.1079149e-01
   5.5384113e-01  -6.9439514e-01
   5.6963738e-01  -6.7806985e-01
   5.8543363e-01  -6.6181816e-01
   6.0122989e-01  -6.4564260e-01
   6.1702614e-01  -6.2954572e-01
   6.3282239e-01  -6.1353005e-01
   6.4861864e-01  -5.9759817e-01
   6.6441490e-01  -5.8175265e-01
   6.8021115e-01  -5.6599609e-01
   6.9600740e-01  -5.5033108e-01
   7.1180365e-01  -5.3476027e-01
   7.2759990e-01  -5.1928630e-01
   7.4339616e-01  -5.0391182e-01
   7.5919241e-01  -4.8863953e-01
   7.7498866e-01  -4.7347213e-01
   7.9078491e-01  -4.5841234e-01
   8.0658117e-01  -4.4346289e-01
   8.2237742e-01  -4.2862655e-01
   8.3817367e-01  -4.1390610e-01
   8.5396992e-01  -3.9930434e-01
   8.6976618e-01  -3.8482408e-01
   8.8556243e-01  -3.7046816e-01
   9.0135868e-01  -3.5623943e-01
   9.1715493e-01  -3.4214077e-01
   9.3295118e-01  -3.2817508e-01
   9.4874744e-01  -3.1434525e-01
   9.6454369e-01  -3.0065421e-01
   9.8033994e-01  -2.8710491e-01
   9.9613619e-01  -2.7370032e-01
   1.0119324e+00  -2.6044339e-01
   1.0277287e+00  -2.4733714e-01
   1.0435250e+00  -2.3438455e-01
   1.0593212e+00  -2.2158865e-01
   1.0751175e+00  -2.0895247e-01
   1.0909137e+00  -1.9647905e-01
   1.1067100e+00  -1.8417144e-01
   1.1225062e+00  -1.7203272e-01
   1.1383025e+00  -1.6006594e-01
   1.1540987e+00  -1.4827419e-01
   1.1698950e+00  -1.3666056e-01
   1.1856912e+00  -1.2522813e-01
   1.2014875e+00  -1.1397999e-01
   1.2172837e+00  -1.0291924e-01
   1.2330800e+00  -9.2048957e-02
   1.2488762e+00  -8.1372242e-02
   1.2646725e+00  -7.0892173e-02
   1.2804687e+00  -6.0611826e-02
   1.2962650e+00  -5.0534265e-02
   1.3120612e+00  -4.0662546e-02
   1.3278575e+00  -3.0999704e-02
   1.3436537e+00  -2.1548762e-02
   1.3594500e+00  -1.2312716e-02
   1.3752462e+00  -3.2945432e-03
   1.3910425e+00   5.5028111e-03
   1.4068388e+00   1.4076432e-02
   1.4226350e+00   2.2423438e-02
   1.4384313e+00   3.0540991e-02
   1.4542275e+00   3.8426294e-02
   1.4700238e+00   4.6076599e-02
   1.4858200e+00   5.3489212e-02
   1.5016163e+00   6.0661496e-02
   1.5174125e+00   6.7590881e-02
   1.5332088e+00   7.4274862e-02
   1.5490050e+00   8.0711013e-02
   1.5648013e+00   8.6896989e-02
   1.5805975e+00   9.2830532e-02
   1.5963938e+00   9.8509479e-02
   1.6121900e+00   1.0393177e-01
   1.6279863e+00   1.0909546e-01
   1.6437825e+00   1.1399870e-01
   1.6595788e+00   1.1863981e-01
   1.6753750e+00   1.2301719e-01
   1.6911713e+00   1.2712943e-01
   1.7069675e+00   1.3097524e-01
   1.7227638e+00   1.3455351e-01
   1.7385601e+00   1.3786331e-01
   1.7543563e+00   1.4090385e-01
   1.7701526e+00   1.4367459e-01
   1.7859488e+00   1.4617515e-01
   1.8017451e+00   1.4840539e-01
   1.8175413e+00   1.5036539e-01
   1.8333376e+00   1.5205546e-01
   1.8491338e+00   1.5347617e-01
   1.8649301e+00   1.5462836e-01
   1.8807263e+00   1.5551313e-01
   1.8965226e+00   1.5613188e-01
   1.9123188e+00   1.5648633e-01
   1.9281151e+00   1.5657847e-01
   1.9439113e+00   1.5641068e-01
   1.9597076e+00   1.5598563e-01
   1.9755038e+00   1.5530637e-01
   1.9913001e+00   1.5437634e-01
   2.0070963e+00   1.5319933e-01
   2.0228926e+00   1.5177955e-01
   2.0386888e+00   1.5012161e-01
   2.0544851e+00   1.4823054e-01
   2.0702813e+00   1.4611183e-01
   2.0860776e+00   1.4377139e-01
   2.1018739e+00   1.4121560e-01
   2.1176701e+00   1.3845131e-01
   2.1334664e+00   1.3548584e-01
   2.1492626e+00   1.3232701e-01
   2.1650589e+00   1.2898312e-01
   2.1808551e+00   1.2546296e-01
   2.1966514e+00   1.2177585e-01
   2.2124476e+00   1.1793160e-01
   2.2282439e+00   1.1394051e-01
   2.2440401e+00   1.0981341e-01
   2.2598364e+00   1.0556161e-01
   2.2756326e+00   1.0119691e-01
   2.2914289e+00   9.6731608e-02
   2.3072251e+00   9.2178450e-02
   2.3230214e+00   8.7550647e-02
   2.3388176e+00   8.2861840e-02
   2.3546139e+00   7.8126077e-02
   2.3704101e+00   7.3357788e-02
   2.3862064e+00   6.8571754e-02
   2.4020026e+00   6.3783068e-02
   2.4177989e+00   5.9007095e-02
   2.4335952e+00   5.4259425e-02
   2.4493914e+00   4.9555825e-02
   2.4651877e+00   4.4912182e-02
   2.4809839e+00   4.0344439e-02
   2.4967802e+00   3.5868529e-02
   2.5125764e+00   3.1500308e-02
   2.5283727e+00   2.7255468e-02
   2.5441689e+00   2.3149464e-02
   2.5599652e+00   1.9197417e-02
   2.5757614e+00   1.5414029e-02
   2.5915577e+00   1.1813480e-02
   2.6073539e+00   8.4093289e-03
   2.6231502e+00   5.2144051e-03
   2.6389464e+00   2.2407030e-03
   2.6547427e+00  -5.0073082e-04
   2.6705389e+00  -2.9999106e-03
   2.6863352e+00  -5.2480245e-03
   2.7021314e+00  -7.2375480e-03
   2.7179277e+00  -8.9623554e-03
   2.7337239e+00  -1.0417829e-02
   2.7495202e+00  -1.1600961e-02
   2.7653165e+00  -1.2510457e-02
   2.7811127e+00  -1.3146819e-02
   2.7969090e+00  -1.3512434e-02
   2.8127052e+00  -1.3611639e-02
   2.8285015e+00  -1.3450776e-02
   2.8442977e+00  -1.3038237e-02
   2.8600940e+00  -1.2384483e-02
   2.8758902e+00  -1.1502046e-02
   2.8916865e+00  -1.0405514e-02
   2.9074827e+00  -9.1114849e-03
   2.9232790e+00  -7.6384962e-03
   2.9390752e+00  -6.0069323e-03
   2.9548715e+00  -4.2388962e-03
   2.9706677e+00  -2.3580548e-03
   2.9864640e+00  -3.8945169e-04
   3.0022602e+00   1.6407109e-03
   3.0180565e+00   3.7053218e-03
   3.0338527e+00   5.7766405e-03
   3.0496490e+00   7.8266075e-03
   3.0654452e+00   9.8271798e-03
   3.0812415e+00   1.1750692e-02
   3.0970377e+00   1.3570240e-02
   3.1128340e+00   1.5260074e-02
   3.1286303e+00   1.6796011e-02
   3.1444265e+00   1.8155847e-02
   3.1602228e+00   1.9319764e-02
   3.1760190e+00   2.0270733e-02
   3.1918153e+00   2.0994890e-02
   3.2076115e+00   2.1481889e-02
   3.2234078e+00   2.1725211e-02
   3.2392040e+00   2.1722427e-02
   3.2550003e+00   2.1475400e-02
   3.2707965e+00   2.0990420e-02
   3.2865928e+00   2.0278253e-02
   3.3023890e+00   1.9354111e-02
   3.3181853e+00   1.8237518e-02
   3.3339815e+00   1.6952077e-02
   3.3497778e+00   1.5525137e-02
   3.3655740e+00   1.3987337e-02
   3.3813703e+00   1.2372066e-02
   3.3971665e+00   1.0714796e-02
   3.4129628e+00   9.0523431e-03
   3.4287590e+00   7.4220284e-03
   3.4445553e+00   5.8607839e-03
   3.4603516e+00   4.4042032e-03
   3.4761478e+00   3.0855698e-03
   3.4919441e+00   1.9348866e-03
   3.5077403e+00   9.7793703e-04
   3.5235366e+00   2.3540880e-04
   3.5393328e+00  -2.7788468e-04
   3.5551291e+00  -5.5365222e-04
   3.5709253e+00  -5.9060835e-04
   3.5867216e+00  -3.9476118e-04
   3.6025178e+00   2.0522627e-05
   3.6183141e+00   6.3469787e-04
   3.6341103e+00   1.4204810e-03
   3.6499066e+00   2.3445563e-03
   3.6657028e+00   3.3685457e-03
   3.6814991e+00   4.4502248e-03
   3.6972953e+00   5.5449607e-03
   3.7130916e+00   6.6073293e-03
   3.7288878e+00   7.5928624e-03
   3.7446841e+00   8.4598578e-03
   3.7604803e+00   9.1711818e-03
   3.7762766e+00   9.6959801e-03
   3.7920728e+00   1.0011213e-02
   3.8078691e+00   1.0102927e-02
   3.8236654e+00   9.9671786e-03
   3.8394616e+00   9.6105436e-03
   3.8552579e+00   9.0501382e-03
   3.8710541e+00   8.3131248e-03
   3.8868504e+00   7.4356785e-03
   3.9026466e+00   6.4614265e-03
   3.9184429e+00   5.4394044e-03
   3.9342391e+00   4.4216046e-03
   3.9500354e+00   3.4602221e-03
   3.9658316e+00   2.6047376e-03
   3.9816279e+00   1.8989971e-03
   3.9974241e+00   1.3784658e-03
   4.0132204e+00   1.0678434e-03
   4.0290166e+00   9.7921926e-04
   4.0448129e+00   1.1109313e-03
   4.0606091e+00   1.4472580e-03
   4.0764054e+00   1.9590305e-03
   4.0922016e+00   2.6051916e-03
   4.1079979e+00   3.3352651e-03
   4.1237941e+00   4.0926249e-03
   4.1395904e+00   4.8183817e-03
   4.1553867e+00   5.4556423e-03
   4.1711829e+00   5.9538369e-03
   4.1869792e+00   6.2727815e-03
   4.2027754e+00   6.3861248e-03
   4.2185717e+00   6.2838529e-03
   4.2343679e+00   5.9735705e-03
   4.2501642e+00   5.4803591e-03
   4.2659604e+00   4.8451209e-03
   4.2817567e+00   4.1214460e-03
   4.2975529e+00   3.3711826e-03
   4.3133492e+00   2.6590289e-03
   4.3291454e+00   2.0465909e-03
   4.3449417e+00   1.5864454e-03
   4.3607379e+00   1.3167945e-03
   4.3765342e+00   1.2572949e-03
   4.3923304e+00   1.4065732e-03
   4.4081267e+00   1.7418074e-03
   4.4239229e+00   2.2205609e-03
   4.4397192e+00   2.7848264e-03
   4.4555154e+00   3.3669794e-03
   4.4713117e+00   3.8970934e-03
   4.4871080e+00   4.3108637e-03
   4.5029042e+00   4.5572396e-03
   4.5187005e+00   4.6048276e-03
   4.5344967e+00   4.4461937e-03
   4.5502930e+00   4.0993863e-03
   4.5660892e+00   3.6063000e-03
   4.5818855e+00   3.0278848e-03
   4.5976817e+00   2.4366313e-03
   4.6134780e+00   1.9071685e-03
   4.6292742e+00   1.5061520e-03
   4.6450705e+00   1.2828144e-03
   4.6608667e+00   1.2615758e-03
   4.6766630e+00   1.4379244e-03
   4.6924592e+00   1.7783856e-03
   4.7082555e+00   2.2248452e-03
   4.7240517e+00   2.7028319e-03
   4.7398480e+00   3.1327081e-03
   4.7556442e+00   3.4421573e-03
   4.7714405e+00   3.5780167e-03
   4.7872367e+00   3.5154506e-03
   4.8030330e+00   3.2627529e-03
   4.8188292e+00   2.8606868e-03
   4.8346255e+00   2.3761462e-03
   4.8504218e+00   1.8909267e-03
   4.8662180e+00   1.4873483e-03
   4.8820143e+00   1.2331974e-03
   4.8978105e+00   1.1687749e-03
   4.9136068e+00   1.2986508e-03
   4.9294030e+00   1.5900039e-03
   4.9451993e+00   1.9782598e-03
   4.9609955e+00   2.3793138e-03
   4.9767918e+00   2.7062157e-03
   4.9925880e+00   2.8870968e-03
   5.0083843e+00   2.8806101e-03
   5.0241805e+00   2.6854185e-03
   5.0399768e+00   2.3413142e-03
   5.0557730e+00   1.9212530e-03
   5.0715693e+00   1.5156022e-03
   5.0873655e+00   1.2118001e-03
   5.1031618e+00   1.0739374e-03
   5.1189580e+00   1.1271173e-03
   5.1347543e+00   1.3506378e-03
   5.1505505e+00   1.6821507e-03
   5.1663468e+00   2.0323463e-03
   5.1821431e+00   2.3069965e-03
   5.1979393e+00   2.4310582e-03
   5.2137356e+00   2.3686238e-03
   5.2295318e+00   2.1331871e-03
   5.2453281e+00   1.7849409e-03
   5.2611243e+00   1.4151758e-03
   5.2769206e+00   1.1214759e-03
   5.2927168e+00   9.8027261e-04
   5.3085131e+00   1.0245310e-03
   5.3243093e+00   1.2333533e-03
   5.3401056e+00   1.5371881e-03
   5.3559018e+00   1.8378516e-03
   5.3716981e+00   2.0379671e-03
   5.3874943e+00   2.0711352e-03
   5.4032906e+00   1.9233509e-03
   5.4190868e+00   1.6383825e-03
   5.4348831e+00   1.3045879e-03
   5.4506793e+00   1.0266246e-03
   5.4664756e+00   8.9080358e-04
   5.4822718e+00   9.3555361e-04
   5.4980681e+00   1.1374176e-03
   5.5138643e+00   1.4182046e-03
   5.5296606e+00   1.6717460e-03
   5.5454569e+00   1.8015324e-03
   5.5612531e+00   1.7559953e-03
   5.5770494e+00   1.5482636e-03
   5.5928456e+00   1.2522735e-03
   5.6086419e+00   9.7564923e-04
   5.6244381e+00   8.1878402e-04
   5.6402344e+00   8.3552770e-04
   5.6560306e+00   1.0111525e-03
   5.6718269e+00   1.2672205e-03
   5.6876231e+00   1.4925392e-03
   5.7034194e+00   1.5885345e-03
   5.7192156e+00   1.5106487e-03
   5.7350119e+00   1.2880135e-03
   5.7508081e+00   1.0120107e-03
   5.7666044e+00   7.9739999e-04
   5.7824006e+00   7.3204625e-04
   5.7981969e+00   8.3727886e-04
   5.8139931e+00   1.0573022e-03
   5.8297894e+00   1.2837111e-03
   5.8455856e+00   1.4051265e-03
   5.8613819e+00   1.3595658e-03
   5.8771782e+00   1.1646508e-03
   5.8929744e+00   9.1016589e-04
   5.9087707e+00   7.1512428e-04
   5.9245669e+00   6.6923822e-04
   5.9403632e+00   7.8757169e-04
   5.9561594e+00   1.0019338e-03
   5.9719557e+00   1.1948509e-03
   5.9877519e+00   1.2600421e-03
   6.0035482e+00   1.1585137e-03
   6.0193444e+00   9.4017030e-04
   6.0351407e+00   7.1798699e-04
   6.0509369e+00   6.0710587e-04
   6.0667332e+00   6.6125851e-04
   6.0825294e+00   8.4200171e-04
   6.0983257e+00   1.0393749e-03
   6.1141219e+00   1.1339880e-03
   6.1299182e+00   1.0660276e-03
   6.1457144e+00   8.7096363e-04
   6.1615107e+00   6.5961075e-04
   6.1773069e+00   5.5256990e-04
   6.1931032e+00   6.0724856e-04
   6.2088994e+00   7.8198532e-04
   6.2246957e+00   9.6080030e-04
   6.2404920e+00   1.0252889e-03
   6.2562882e+00   9.2962971e-04
   6.2720845e+00   7.3070101e-04
   6.2878807e+00   5.5229799e-04
   6.3036770e+00   5.0474990e-04
   6.3194732e+00   6.1175077e-04
   6.3352695e+00   7.9363934e-04
   6.3510657e+00   9.2024934e-04
   6.3668620e+00   8.9938048e-04
   6.3826582e+00   7.4084781e-04
   6.3984545e+00   5.5060378e-04
   6.4142507e+00   4.5691817e-04
   6.4300470e+00   5.1917937e-04
   6.4458432e+00   6.8450157e-04
   6.4616395e+00   8.2516887e-04
   6.4774357e+00   8.3180358e-04
   6.4932320e+00   6.9471026e-04
   6.5090282e+00   5.1201831e-04
   6.5248245e+00   4.1631332e-04
   6.5406207e+00   4.7354089e-04
   6.5564170e+00   6.3151446e-04
   6.5722133e+00   7.5962586e-04
   6.5880095e+00   7.5104608e-04
   6.6038058e+00   6.0785652e-04
   6.6196020e+00   4.4025282e-04
   6.6353983e+00   3.7809714e-04
   6.6511945e+00   4.6482809e-04
   6.6669908e+00   6.2091804e-04
   6.6827870e+00   7.0922837e-04
   6.6985833e+00   6.4995944e-04
   6.7143795e+00   4.8883885e-04
   6.7301758e+00   3.5885331e-04
   6.7459720e+00   3.6587025e-04
   6.7617683e+00   4.9605643e-04
   6.7775645e+00   6.2721580e-04
   6.7933608e+00   6.3660061e-04
   6.8091570e+00   5.1093232e-04
   6.8249533e+00   3.5914716e-04
   6.8407495e+00   3.1383301e-04
   6.8565458e+00   4.0937597e-04
   6.8723420e+00   5.4940809e-04
   6.8881383e+00   5.9619219e-04
   6.9039346e+00   5.0041388e-04
   6.9197308e+00   3.4868714e-04
   6.9355271e+00   2.8120799e-04
   6.9513233e+00   3.5631672e-04
   6.9671196e+00   4.9304789e-04
   6.9829158e+00   5.5002996e-04
   6.9987121e+00   4.6546651e-04
   7.0145083e+00   3.1942735e-04
   7.0303046e+00   2.5385719e-04
   7.0461008e+00   3.2855488e-04
   7.0618971e+00   4.5942662e-04
   7.0776933e+00   5.0461818e-04
   7.0934896e+00   4.1195352e-04
   7.1092858e+00   2.7416289e-04
   7.1250821e+00   2.3151737e-04
   7.1408783e+00   3.2252496e-04
   7.1566746e+00   4.4206413e-04
   7.1724708e+00   4.5448775e-04
   7.1882671e+00   3.4143285e-04
   7.2040633e+00   2.2254483e-04
   7.2198596e+00   2.2363450e-04
   7.2356558e+00   3.3636913e-04
   7.2514521e+00   4.2704460e-04
   7.2672484e+00   3.8739062e-04
   7.2830446e+00   2.5813106e-04
   7.2988409e+00   1.8283377e-04
   7.3146371e+00   2.4225654e-04
   7.3304334e+00   3.6000757e-04
   7.3462296e+00   3.9155736e-04
   7.3620259e+00   2.9475149e-04
   7.3778221e+00   1.8035797e-04
   7.3936184e+00   1.7991612e-04
   7.4094146e+00   2.8711377e-04
   7.4252109e+00   3.6496121e-04
   7.4410071e+00   3.1287777e-04
   7.4568034e+00   1.9066560e-04
   7.4725996e+00   1.4491615e-04
   7.4883959e+00   2.2636031e-04
   7.5041921e+00   3.2582959e-04
   7.5199884e+00   3.1179511e-04
   7.5357846e+00   1.9770750e-04
   7.5515809e+00   1.2520319e-04
   7.5673771e+00   1.8186114e-04
   7.5831734e+00   2.8739931e-04
   7.5989697e+00   2.9804304e-04
   7.6147659e+00   1.9529912e-04
   7.6305622e+00   1.1074959e-04
   7.6463584e+00   1.5134319e-04
   7.6621547e+00   2.5612598e-04
   7.6779509e+00   2.7794236e-04
   7.6937472e+00   1.8269774e-04
   7.7095434e+00   9.6124332e-05
   7.7253397e+00   1.3164363e-04
   7.7411359e+00   2.3378717e-04
   7.7569322e+00   2.5484287e-04
   7.7727284e+00   1.6096936e-04
   7.7885247e+00   7.9976800e-05
   7.8043209e+00   1.2103822e-04
   7.8201172e+00   2.1947982e-04
   7.8359134e+00   2.2890406e-04
   7.8517097e+00   1.3151872e-04
   7.8675059e+00   6.4092171e-05
   7.8833022e+00   1.1934846e-04
   7.8990984e+00   2.1030836e-04
   7.9148947e+00   1.9789146e-04
   7.9306909e+00   9.6469154e-05
   7.9464872e+00   5.2730570e-05
   7.9622835e+00   1.2660598e-04
   7.9780797e+00   2.0107558e-04
   7.9938760e+00   1.5874686e-04
   8.0096722e+00   6.0183311e-05
   8.0254685e+00   5.1635295e-05
   8.0412647e+00   1.4061362e-04
   8.0570610e+00   1.8413912e-04
   8.0728572e+00   1.1038577e-04
   8.0886535e+00   3.0757432e-05
   8.1044497e+00   6.5457320e-05
   8.1202460e+00   1.5412945e-04
   8.1360422e+00   1.5126281e-04
   8.1518385e+00   5.7679046e-05
   8.1676347e+00   1.9335179e-05
   8.1834310e+00   9.2839152e-05
   8.1992272e+00   1.5395226e-04
   8.2150235e+00   9.9126389e-05
   8.2308197e+00   1.4408689e-05
   8.2466160e+00   3.4522342e-05
   8.2624122e+00   1.2102569e-04
   8.2782085e+00   1.2583819e-04
   8.2940048e+00   3.7383249e-05
   8.3098010e+00  -2.1377378e-08
   8.3255973e+00   7.1695744e-05
   8.3413935e+00   1.2642420e-04
   8.3571898e+00   6.7428726e-05
   8.3729860e+00  -8.0427101e-06
   8.3887823e+00   2.5046672e-05
   8.4045785e+00   1.0482917e-04
   8.4203748e+00   8.9223426e-05
   8.4361710e+00   2.0858279e-06
   8.4519673e+00  -8.3019586e-06
   8.4677635e+00   7.1587189e-05
   8.4835598e+00   9.6787064e-05
   8.4993560e+00   1.9453162e-05
   8.5151523e+00  -2.6429056e-05
   8.5309485e+00   3.6644585e-05
   8.5467448e+00   9.1288474e-05
   8.5625410e+00   3.5813121e-05
   8.5783373e+00  -3.2627181e-05
   8.5941335e+00   6.1838468e-06
   8.6099298e+00   7.7185819e-05
   8.6257261e+00   4.7003085e-05
   8.6415223e+00  -3.1803480e-05
   8.6573186e+00  -1.7461886e-05
   8.6731148e+00   5.9251885e-05
   8.6889111e+00   5.2148784e-05
   8.7047073e+00  -2.8272185e-05
   8.7205036e+00  -3.4534467e-05
   8.7362998e+00   4.1121941e-05
   8.7520961e+00   5.2223528e-05
   8.7678923e+00  -2.4953955e-05
   8.7836886e+00  -4.6458636e-05
   8.7994848e+00   2.4999673e-05
   8.8152811e+00   4.8832180e-05
   8.8310773e+00  -2.3437645e-05
   8.8468736e+00  -5.4859737e-05
   8.8626698e+00   1.1940180e-05
   8.8784661e+00   4.3471652e-05
   8.8942623e+00  -2.4375581e-05
   8.9100586e+00  -6.1045269e-05
   8.9258548e+00   2.2773905e-06
   8.9416511e+00   3.7196889e-05
   8.9574473e+00  -2.7888407e-05
   8.9732436e+00  -6.5813424e-05
   8.9890399e+00  -4.0264266e-06
   9.0048361e+00   3.0533055e-05
   9.0206324e+00  -3.3841647e-05
   9.0364286e+00  -6.9435405e-05
   9.0522249e+00  -7.1827661e-06
   9.0680211e+00   2.3503472e-05
   9.0838174e+00  -4.1965181e-05
   9.0996136e+00  -7.1711683e-05
   9.1154099e+00  -7.5301409e-06
   9.1312061e+00   1.5706194e-05
   9.1470024e+00  -5.1833915e-05
   9.1627986e+00  -7.2066297e-05
   9.1785949e+00  -5.6093321e-06
   9.1943911e+00   6.4311815e-06
   9.2101874e+00  -6.2746515e-05
   9.2259836e+00  -6.9694270e-05
   9.2417799e+00  -2.3157507e-06
   9.2575761e+00  -5.1490664e-06
   9.2733724e+00  -7.3557569e-05
   9.2891686e+00  -6.3806135e-05
   9.3049649e+00   9.4118734e-07
   9.3207612e+00  -1.9668147e-05
   9.3365574e+00  -8.2552157e-05
   9.3523537e+00  -5.4009803e-05
   9.3681499e+00   2.1832470e-06
   9.3839462e+00  -3.7112416e-05
   9.3997424e+00  -8.7497347e-05
   9.4155387e+00  -4.0816990e-05
   9.4313349e+00  -9.3275496e-07
   9.4471312e+00  -5.6288078e-05
   9.4629274e+00  -8.6033318e-05
   9.4787237e+00  -2.6145387e-05
   9.4945199e+00  -1.0498889e-05
   9.5103162e+00  -7.4415802e-05
   9.5261124e+00  -7.6518953e-05
   9.5419087e+00  -1.3524136e-05
   9.5577049e+00  -2.7287539e-05
   9.5735012e+00  -8.7221673e-05
   9.5892974e+00  -5.9250975e-05
   9.6050937e+00  -7.5801018e-06
   9.6208899e+00  -4.9474989e-05
   9.6366862e+00  -8.9947446e-05
   9.6524824e+00  -3.7605292e-05
   9.6682787e+00  -1.2451663e-05
   9.6840750e+00  -7.1825526e-05
   9.6998712e+00  -7.9453898e-05
   9.7156675e+00  -1.8222966e-05
   9.7314637e+00  -2.9239625e-05
   9.7472600e+00  -8.6335405e-05
   9.7630562e+00  -5.6887121e-05
   9.7788525e+00  -9.2273132e-06
   9.7946487e+00  -5.3496940e-05
   9.8104450e+00  -8.5116360e-05
   9.8262412e+00  -2.9354079e-05
   9.8420375e+00  -1.6101503e-05
   9.8578337e+00  -7.4666744e-05
   9.8736300e+00  -6.5052899e-05
   9.8894262e+00  -8.3555375e-06
   9.9052225e+00  -3.6458560e-05
   9.9210187e+00  -7.9229265e-05
   9.9368150e+00  -3.1431989e-05
   9.9526112e+00  -3.1363971e-06
   9.9684075e+00  -5.6173811e-05
   9.9842037e+00  -5.5690524e-05
   1.0000000e+01   7.5131634e-06


==> similarity-solution/profiles/pointindenterminimum.txt <==
   2.8330000e+00  -1.0850000e-02


==> similarity-solution/profiles/pointindenterprofile.txt <==
   0.0000000e+00  -1.0000000e+00
   5.0251256e-03  -9.9566339e-01
   1.0050251e-02  -9.9132675e-01
   1.5075377e-02  -9.8699014e-01
   2.0100503e-02  -9.8265362e-01
   2.5125628e-02  -9.7831723e-01
   3.0150754e-02  -9.7398103e-01
   3.5175879e-02  -9.6964505e-01
   4.0201005e-02  -9.6530935e-01
   4.5226131e-02  -9.6097398e-01
   5.0251256e-02  -9.5663898e-01
   5.5276382e-02  -9.5230441e-01
   6.0301508e-02  -9.4797031e-01
   6.5326633e-02  -9.4363674e-01
   7.0351759e-02  -9.3930373e-01
   7.5376884e-02  -9.3497135e-01
   8.0402010e-02  -9.3063963e-01
   8.5427136e-02  -9.2630864e-01
   9.0452261e-02  -9.2197841e-01
   9.5477387e-02  -9.1764900e-01
   1.0050251e-01  -9.1332046e-01
   1.0552764e-01  -9.0899283e-01
   1.1055276e-01  -9.0466617e-01
   1.1557789e-01  -9.0034053e-01
   1.2060302e-01  -8.9601594e-01
   1.2562814e-01  -8.9169247e-01
   1.3065327e-01  -8.8737017e-01
   1.3567839e-01  -8.8304908e-01
   1.4070352e-01  -8.7872925e-01
   1.4572864e-01  -8.7441074e-01
   1.5075377e-01  -8.7009359e-01
   1.5577889e-01  -8.6577785e-01
   1.6080402e-01  -8.6146357e-01
   1.6582915e-01  -8.5715081e-01
   1.7085427e-01  -8.5283962e-01
   1.7587940e-01  -8.4853004e-01
   1.8090452e-01  -8.4422212e-01
   1.8592965e-01  -8.3991592e-01
   1.9095477e-01  -8.3561148e-01
   1.9597990e-01  -8.3130886e-01
   2.0100503e-01  -8.2700811e-01
   2.0603015e-01  -8.2270928e-01
   2.1105528e-01  -8.1841242e-01
   2.1608040e-01  -8.1411758e-01
   2.2110553e-01  -8.0982481e-01
   2.2613065e-01  -8.0553417e-01
   2.3115578e-01  -8.0124570e-01
   2.3618090e-01  -7.9695945e-01
   2.4120603e-01  -7.9267549e-01
   2.4623116e-01  -7.8839385e-01
   2.5125628e-01  -7.8411460e-01
   2.5628141e-01  -7.7983778e-01
   2.6130653e-01  -7.7556345e-01
   2.6633166e-01  -7.7129165e-01
   2.7135678e-01  -7.6702244e-01
   2.7638191e-01  -7.6275588e-01
   2.8140704e-01  -7.5849201e-01
   2.8643216e-01  -7.5423090e-01
   2.9145729e-01  -7.4997258e-01
   2.9648241e-01  -7.4571711e-01
   3.0150754e-01  -7.4146455e-01
   3.0653266e-01  -7.3721495e-01
   3.1155779e-01  -7.3296837e-01
   3.1658291e-01  -7.2872485e-01
   3.2160804e-01  -7.2448445e-01
   3.2663317e-01  -7.2024722e-01
   3.3165829e-01  -7.1601322e-01
   3.3668342e-01  -7.1178250e-01
   3.4170854e-01  -7.0755512e-01
   3.4673367e-01  -7.0333112e-01
   3.5175879e-01  -6.9911057e-01
   3.5678392e-01  -6.9489351e-01
   3.6180905e-01  -6.9068001e-01
   3.6683417e-01  -6.8647011e-01
   3.7185930e-01  -6.8226387e-01
   3.7688442e-01  -6.7806135e-01
   3.8190955e-01  -6.7386261e-01
   3.8693467e-01  -6.6966768e-01
   3.9195980e-01  -6.6547664e-01
   3.9698492e-01  -6.6128954e-01
   4.0201005e-01  -6.5710643e-01
   4.0703518e-01  -6.5292736e-01
   4.1206030e-01  -6.4875240e-01
   4.1708543e-01  -6.4458160e-01
   4.2211055e-01  -6.4041502e-01
   4.2713568e-01  -6.3625271e-01
   4.3216080e-01  -6.3209472e-01
   4.3718593e-01  -6.2794113e-01
   4.4221106e-01  -6.2379197e-01
   4.4723618e-01  -6.1964731e-01
   4.5226131e-01  -6.1550721e-01
   4.5728643e-01  -6.1137172e-01
   4.6231156e-01  -6.0724090e-01
   4.6733668e-01  -6.0311481e-01
   4.7236181e-01  -5.9899350e-01
   4.7738693e-01  -5.9487703e-01
   4.8241206e-01  -5.9076547e-01
   4.8743719e-01  -5.8665886e-01
   4.9246231e-01  -5.8255727e-01
   4.9748744e-01  -5.7846075e-01
   5.0251256e-01  -5.7436937e-01
   5.0753769e-01  -5.7028318e-01
   5.1256281e-01  -5.6620224e-01
   5.1758794e-01  -5.6212660e-01
   5.2261307e-01  -5.5805634e-01
   5.2763819e-01  -5.5399150e-01
   5.3266332e-01  -5.4993215e-01
   5.3768844e-01  -5.4587835e-01
   5.4271357e-01  -5.4183015e-01
   5.4773869e-01  -5.3778762e-01
   5.5276382e-01  -5.3375081e-01
   5.5778894e-01  -5.2971979e-01
   5.6281407e-01  -5.2569461e-01
   5.6783920e-01  -5.2167534e-01
   5.7286432e-01  -5.1766204e-01
   5.7788945e-01  -5.1365477e-01
   5.8291457e-01  -5.0965358e-01
   5.8793970e-01  -5.0565854e-01
   5.9296482e-01  -5.0166972e-01
   5.9798995e-01  -4.9768716e-01
   6.0301508e-01  -4.9371094e-01
   6.0804020e-01  -4.8974112e-01
   6.1306533e-01  -4.8577775e-01
   6.1809045e-01  -4.8182090e-01
   6.2311558e-01  -4.7787063e-01
   6.2814070e-01  -4.7392701e-01
   6.3316583e-01  -4.6999009e-01
   6.3819095e-01  -4.6605994e-01
   6.4321608e-01  -4.6213663e-01
   6.4824121e-01  -4.5822020e-01
   6.5326633e-01  -4.5431074e-01
   6.5829146e-01  -4.5040829e-01
   6.6331658e-01  -4.4651294e-01
   6.6834171e-01  -4.4262472e-01
   6.7336683e-01  -4.3874372e-01
   6.7839196e-01  -4.3487000e-01
   6.8341709e-01  -4.3100362e-01
   6.8844221e-01  -4.2714464e-01
   6.9346734e-01  -4.2329313e-01
   6.9849246e-01  -4.1944915e-01
   7.0351759e-01  -4.1561277e-01
   7.0854271e-01  -4.1178405e-01
   7.1356784e-01  -4.0796306e-01
   7.1859296e-01  -4.0414986e-01
   7.2361809e-01  -4.0034453e-01
   7.2864322e-01  -3.9654711e-01
   7.3366834e-01  -3.9275769e-01
   7.3869347e-01  -3.8897632e-01
   7.4371859e-01  -3.8520308e-01
   7.4874372e-01  -3.8143802e-01
   7.5376884e-01  -3.7768122e-01
   7.5879397e-01  -3.7393274e-01
   7.6381910e-01  -3.7019264e-01
   7.6884422e-01  -3.6646100e-01
   7.7386935e-01  -3.6273789e-01
   7.7889447e-01  -3.5902336e-01
   7.8391960e-01  -3.5531748e-01
   7.8894472e-01  -3.5162034e-01
   7.9396985e-01  -3.4793198e-01
   7.9899497e-01  -3.4425248e-01
   8.0402010e-01  -3.4058191e-01
   8.0904523e-01  -3.3692034e-01
   8.1407035e-01  -3.3326783e-01
   8.1909548e-01  -3.2962445e-01
   8.2412060e-01  -3.2599027e-01
   8.2914573e-01  -3.2236536e-01
   8.3417085e-01  -3.1874979e-01
   8.3919598e-01  -3.1514363e-01
   8.4422111e-01  -3.1154695e-01
   8.4924623e-01  -3.0795981e-01
   8.5427136e-01  -3.0438229e-01
   8.5929648e-01  -3.0081445e-01
   8.6432161e-01  -2.9725637e-01
   8.6934673e-01  -2.9370812e-01
   8.7437186e-01  -2.9016976e-01
   8.7939698e-01  -2.8664136e-01
   8.8442211e-01  -2.8312301e-01
   8.8944724e-01  -2.7961476e-01
   8.9447236e-01  -2.7611669e-01
   8.9949749e-01  -2.7262887e-01
   9.0452261e-01  -2.6915137e-01
   9.0954774e-01  -2.6568426e-01
   9.1457286e-01  -2.6222762e-01
   9.1959799e-01  -2.5878150e-01
   9.2462312e-01  -2.5534600e-01
   9.2964824e-01  -2.5192117e-01
   9.3467337e-01  -2.4850709e-01
   9.3969849e-01  -2.4510384e-01
   9.4472362e-01  -2.4171148e-01
   9.4974874e-01  -2.3833008e-01
   9.5477387e-01  -2.3495972e-01
   9.5979899e-01  -2.3160048e-01
   9.6482412e-01  -2.2825242e-01
   9.6984925e-01  -2.2491562e-01
   9.7487437e-01  -2.2159014e-01
   9.7989950e-01  -2.1827608e-01
   9.8492462e-01  -2.1497348e-01
   9.8994975e-01  -2.1168244e-01
   9.9497487e-01  -2.0840302e-01
   1.0000000e+00  -2.0513530e-01
   1.0050000e+00  -2.0189560e-01
   1.0753266e+00  -1.5757060e-01
   1.1456533e+00  -1.1577017e-01
   1.2159799e+00  -7.6701962e-02
   1.2863065e+00  -4.0574844e-02
   1.3566332e+00  -7.5964368e-03
   1.4269598e+00   2.2030197e-02
   1.4972864e+00   4.8110873e-02
   1.5676131e+00   7.0465854e-02
   1.6379397e+00   8.8936885e-02
   1.7082663e+00   1.0339593e-01
   1.7785930e+00   1.1375584e-01
   1.8489196e+00   1.1998300e-01
   1.9192462e+00   1.2211205e-01
   1.9895729e+00   1.2026233e-01
   2.0598995e+00   1.1465535e-01
   2.1302261e+00   1.0563230e-01
   2.2005528e+00   9.3669343e-02
   2.2708794e+00   7.9388183e-02
   2.3412060e+00   6.3557740e-02
   2.4115327e+00   4.7082238e-02
   2.4818593e+00   3.0970100e-02
   2.5521859e+00   1.6278348e-02
   2.6225126e+00   4.0288279e-03
   2.6928392e+00  -4.9034510e-03
   2.7631658e+00  -9.9227341e-03
   2.8334925e+00  -1.0848685e-02
   2.9038191e+00  -8.0274450e-03
   2.9741457e+00  -2.3780196e-03
   3.0444724e+00   4.6697744e-03
   3.1147990e+00   1.1379727e-02
   3.1851256e+00   1.6058990e-02
   3.2554523e+00   1.7501975e-02
   3.3257789e+00   1.5409465e-02
   3.3961055e+00   1.0609625e-02
   3.4664322e+00   4.9088729e-03
   3.5367588e+00   4.9885540e-04
   3.6070854e+00  -9.5151240e-04
   3.6774121e+00   8.5192975e-04
   3.7477387e+00   4.5362581e-03
   3.8180653e+00   7.6826094e-03
   3.8883920e+00   8.2218542e-03
   3.9587186e+00   5.8368312e-03
   4.0290452e+00   2.3158610e-03
   4.0993719e+00   3.1414856e-04
   4.1696985e+00   1.2146110e-03
   4.2400251e+00   3.8387701e-03
   4.3103518e+00   5.4243549e-03
   4.3806784e+00   4.3043108e-03
   4.4510050e+00   1.7060930e-03
   4.5213317e+00   4.8552849e-04
   4.5916583e+00   1.8284380e-03
   4.6619849e+00   3.7454990e-03
   4.7323116e+00   3.5671636e-03
   4.8026382e+00   1.5332560e-03
   4.8729648e+00   5.0001326e-04
   4.9432915e+00   1.7818448e-03
   5.0136181e+00   3.1313629e-03
   5.0839447e+00   2.2704371e-03
   5.1542714e+00   6.2327881e-04
   5.2245980e+00   9.0933711e-04
   5.2949246e+00   2.3838702e-03
   5.3652513e+00   2.1888753e-03
   5.4355779e+00   6.6904095e-04
   5.5059045e+00   6.9407635e-04
   5.5762312e+00   2.0134042e-03
   5.6465578e+00   1.7880378e-03
   5.7168844e+00   4.6416186e-04
   5.7872111e+00   7.9357017e-04
   5.8575377e+00   1.8755116e-03
   5.9278643e+00   1.1896688e-03
   5.9981910e+00   2.7710656e-04
   6.0685176e+00   1.1484879e-03
   6.1388442e+00   1.5903943e-03
   6.2091709e+00   4.8988655e-04
   6.2794975e+00   4.9793291e-04
   6.3498241e+00   1.4590043e-03
   6.4201508e+00   8.5402605e-04
   6.4904774e+00   2.1234765e-04
   6.5608040e+00   1.1075664e-03
   6.6311307e+00   1.0692510e-03
   6.7014573e+00   1.7272327e-04
   6.7717839e+00   7.8098105e-04
   6.8421106e+00   1.1196500e-03
   6.9124372e+00   2.1360600e-04
   6.9827638e+00   5.5801975e-04
   7.0530905e+00   1.0785839e-03
   7.1234171e+00   2.4355511e-04
   7.1937437e+00   4.3235900e-04
   7.2640704e+00   1.0058585e-03
   7.3343970e+00   2.3328271e-04
   7.4047236e+00   3.8002037e-04
   7.4750503e+00   9.2716980e-04
   7.5453769e+00   1.8422545e-04
   7.6157035e+00   3.8425181e-04
   7.6860302e+00   8.4180435e-04
   7.7563568e+00   1.1198178e-04
   7.8266834e+00   4.3557534e-04
   7.8970101e+00   7.3400775e-04
   7.9673367e+00   4.2710714e-05
   8.0376633e+00   5.2155570e-04
   8.1079899e+00   5.8519806e-04
   8.1783166e+00   1.2334842e-05
   8.2486432e+00   6.1429661e-04
   8.3189698e+00   3.9029176e-04
   8.3892965e+00   5.8084060e-05
   8.4596231e+00   6.6436734e-04
   8.5299497e+00   1.7666856e-04
   8.6002764e+00   1.9584595e-04
   8.6706030e+00   6.1345760e-04
   8.7409296e+00   1.2737201e-05
   8.8112563e+00   3.8947228e-04
   8.8815829e+00   4.3341583e-04
   8.9519095e+00  -1.5895634e-05
   9.0222362e+00   5.3910500e-04
   9.0925628e+00   1.7575303e-04
   9.1628894e+00   1.2781779e-04
   9.2332161e+00   5.2583331e-04
   9.3035427e+00  -1.8960808e-05
   9.3738693e+00   3.6152678e-04
   9.4441960e+00   3.1599210e-04
   9.5145226e+00  -5.2455736e-06
   9.5848492e+00   4.9450616e-04
   9.6551759e+00   4.5073520e-05
   9.7255025e+00   2.1550564e-04
   9.7958291e+00   3.7789149e-04
   9.8661558e+00  -5.0015677e-05
   9.9364824e+00   4.2914111e-04
   1.0006809e+01   9.4116740e-05
   1.0077136e+01   1.3091482e-04
   1.0147462e+01   3.8485235e-04
   1.0217789e+01  -6.0950169e-05
   1.0288116e+01   3.7792568e-04
   1.0358442e+01   1.0645748e-04
   1.0428769e+01   9.7192168e-05
   1.0499095e+01   3.6371016e-04
   1.0569422e+01  -6.5213959e-05
   1.0639749e+01   3.5305294e-04
   1.0710075e+01   8.4591194e-05
   1.0780402e+01   1.0184197e-04
   1.0850729e+01   3.2477899e-04
   1.0921055e+01  -6.6112630e-05
   1.0991382e+01   3.4818769e-04
   1.1061709e+01   3.7612220e-05
   1.1132035e+01   1.3822102e-04
   1.1202362e+01   2.6530860e-04
   1.1272688e+01  -5.2556026e-05
   1.1343015e+01   3.4626067e-04
   1.1413342e+01  -1.9808951e-05
   1.1483668e+01   1.9913617e-04
   1.1553995e+01   1.7969642e-04
   1.1624322e+01  -7.9225570e-06
   1.1694648e+01   3.2258260e-04
   1.1764975e+01  -6.3146635e-05
   1.1835302e+01   2.6626117e-04
   1.1905628e+01   7.3088173e-05
   1.1975955e+01   7.7209711e-05
   1.2046281e+01   2.5313221e-04
   1.2116608e+01  -5.9626339e-05
   1.2186935e+01   3.0419313e-04
   1.2257261e+01  -2.5874898e-05
   1.2327588e+01   1.8747045e-04
   1.2397915e+01   1.3381836e-04
   1.2468241e+01   1.4643374e-05
   1.2538568e+01   2.7134225e-04
   1.2608894e+01  -6.6268250e-05
   1.2679221e+01   2.7210789e-04
   1.2749548e+01   2.6687000e-06
   1.2819874e+01   1.4360993e-04
   1.2890201e+01   1.5448708e-04
   1.2960528e+01  -5.9156133e-06
   1.3030854e+01   2.6490798e-04
   1.3101181e+01  -6.2737606e-05
   1.3171508e+01   2.5293195e-04
   1.3241834e+01   7.4140658e-06
   1.3312161e+01   1.3459589e-04
   1.3382487e+01   1.4448662e-04
   1.3452814e+01  -3.3887238e-07
   1.3523141e+01   2.4759933e-04
   1.3593467e+01  -5.9212555e-05
   1.3663794e+01   2.4846859e-04
   1.3734121e+01  -8.8424674e-06
   1.3804447e+01   1.5250593e-04
   1.3874774e+01   1.1001034e-04
   1.3945101e+01   2.6516513e-05
   1.4015427e+01   2.1718204e-04
   1.4085754e+01  -5.0254392e-05
   1.4156080e+01   2.4699461e-04
   1.4226407e+01  -3.5663476e-05
   1.4296734e+01   1.8576545e-04
   1.4367060e+01   5.4747248e-05
   1.4437387e+01   7.3637450e-05
   1.4507714e+01   1.6323313e-04
   1.4578040e+01  -2.4481084e-05
   1.4648367e+01   2.2671885e-04
   1.4718693e+01  -5.7776029e-05
   1.4789020e+01   2.1121267e-04
   1.4859347e+01  -1.5920091e-05
   1.4929673e+01   1.2505203e-04
   1.5000000e+01   6.6862434e-05


==> similarity-solution/retraction/edgeprediction_full_newX2_from0.txt <==
   1.0000000e+01   1.5206539e+01
   9.7716197e+00   1.4403450e+01
   9.5484555e+00   1.3582363e+01
   9.3303870e+00   1.2844103e+01
   9.1172995e+00   1.2149358e+01
   8.9090780e+00   1.1476153e+01
   8.7056122e+00   1.0876994e+01
   8.5067932e+00   1.0279817e+01
   8.3125153e+00   9.7497362e+00
   8.1226738e+00   9.2320659e+00
   7.9371675e+00   8.7563546e+00
   7.7558983e+00   8.3098990e+00
   7.5787690e+00   7.8843494e+00
   7.4056849e+00   7.4947980e+00
   7.2365535e+00   7.1195065e+00
   7.0712846e+00   6.7742271e+00
   6.9097904e+00   6.4467054e+00
   6.7519847e+00   6.1386491e+00
   6.5977823e+00   5.8518365e+00
   6.4471020e+00   5.5785921e+00
   6.2998630e+00   5.3242597e+00
   6.1559865e+00   5.0838082e+00
   6.0153958e+00   4.8566026e+00
   5.8780160e+00   4.6442965e+00
   5.7437736e+00   4.4421980e+00
   5.6125973e+00   4.2524631e+00
   5.4844166e+00   4.0736370e+00
   5.3591634e+00   3.9032891e+00
   5.2367706e+00   3.7438107e+00
   5.1171730e+00   3.5919217e+00
   5.0003068e+00   3.4479413e+00
   4.8861097e+00   3.3126230e+00
   4.7745206e+00   3.1828980e+00
   4.6654800e+00   3.0606313e+00
   4.5589295e+00   2.9446834e+00
   4.4548125e+00   2.8334956e+00
   4.3530734e+00   2.7288925e+00
   4.2536577e+00   2.6288086e+00
   4.1565125e+00   2.5331379e+00
   4.0615860e+00   2.4429079e+00
   3.9688274e+00   2.3560771e+00
   3.8781871e+00   2.2733435e+00
   3.7896170e+00   2.1949570e+00
   3.7030695e+00   2.1193202e+00
   3.6184988e+00   2.0473810e+00
   3.5358593e+00   1.9789113e+00
   3.4551073e+00   1.9127862e+00
   3.3761995e+00   1.8499144e+00
   3.2990937e+00   1.7898657e+00
   3.2237489e+00   1.7318667e+00
   3.1501248e+00   1.6766908e+00
   3.0781821e+00   1.6238730e+00
   3.0078825e+00   1.5728635e+00
   2.9391884e+00   1.5242925e+00
   2.8720631e+00   1.4777409e+00
   2.8064708e+00   1.4327904e+00
   2.7423766e+00   1.3899479e+00
   2.6797461e+00   1.3488693e+00
   2.6185460e+00   1.3092136e+00
   2.5587435e+00   1.2713860e+00
   2.5003069e+00   1.2351211e+00
   2.4432048e+00   1.2001265e+00
   2.3874068e+00   1.1667240e+00
   2.3328831e+00   1.1347179e+00
   2.2796046e+00   1.1038516e+00
   2.2275429e+00   1.0743781e+00
   2.1766703e+00   1.0461578e+00
   2.1269594e+00   1.0189649e+00
   2.0783838e+00   9.9299534e-01
   2.0309176e+00   9.6815179e-01
   1.9845355e+00   9.4423678e-01
   1.9392126e+00   9.2139942e-01
   1.8949248e+00   8.9957318e-01
   1.8516484e+00   8.7858650e-01
   1.8093604e+00   8.5855049e-01
   1.7680382e+00   8.3942065e-01
   1.7276597e+00   8.2104859e-01
   1.6882033e+00   8.0351444e-01
   1.6496481e+00   7.8679025e-01
   1.6119734e+00   7.7074776e-01
   1.5751591e+00   7.5544109e-01
   1.5391855e+00   7.4085616e-01
   1.5040336e+00   7.2688208e-01
   1.4696844e+00   7.1354981e-01
   1.4361197e+00   7.0085820e-01
   1.4033215e+00   6.8871233e-01
   1.3712724e+00   6.7712097e-01
   1.3399553e+00   6.6609480e-01
   1.3093533e+00   6.5555639e-01
   1.2794503e+00   6.4549197e-01
   1.2502302e+00   6.3592034e-01
   1.2216774e+00   6.2678666e-01
   1.1937766e+00   6.1805606e-01
   1.1665131e+00   6.0974570e-01
   1.1398723e+00   6.0182959e-01
   1.1138398e+00   5.9426123e-01
   1.0884019e+00   5.8704061e-01
   1.0635450e+00   5.8016808e-01
   1.0392557e+00   5.7360704e-01
   1.0155211e+00   5.6733244e-01
   9.9232861e-01   5.6134814e-01
   9.6966575e-01   5.5564533e-01
   9.4752053e-01   5.5019443e-01
   9.2588100e-01   5.4497788e-01
   9.0473576e-01   5.3999627e-01
   8.8407332e-01   5.3524322e-01
   8.6388282e-01   5.3069807e-01
   8.4415348e-01   5.2634331e-01
   8.2487466e-01   5.2217429e-01
   8.0603611e-01   5.1818927e-01
   7.8762788e-01   5.1437835e-01
   7.6963998e-01   5.1072621e-01
   7.5206291e-01   5.0722162e-01
   7.3488728e-01   5.0386027e-01
   7.1810392e-01   5.0063979e-01
   7.0170381e-01   4.9755432e-01
   6.8567829e-01   4.9459428e-01
   6.7001877e-01   4.9175013e-01
   6.5471682e-01   4.8901545e-01
   6.3976440e-01   4.8638693e-01
   6.2515344e-01   4.8386203e-01
   6.1087616e-01   4.8143691e-01
   5.9692494e-01   4.7910600e-01
   5.8329237e-01   4.7686307e-01
   5.6997111e-01   4.7470257e-01
   5.5695410e-01   4.7262042e-01
   5.4423436e-01   4.7061382e-01
   5.3180511e-01   4.6868055e-01
   5.1965974e-01   4.6681826e-01
   5.0779173e-01   4.6502408e-01
   4.9619476e-01   4.6329462e-01
   4.8486264e-01   4.6162630e-01
   4.7378933e-01   4.6001574e-01
   4.6296892e-01   4.5846001e-01
   4.5239563e-01   4.5695670e-01
   4.4206380e-01   4.5550385e-01
   4.3196792e-01   4.5409980e-01
   4.2210263e-01   4.5274295e-01
   4.1246264e-01   4.5143172e-01
   4.0304280e-01   4.5016439e-01
   3.9383810e-01   4.4893916e-01
   3.8484361e-01   4.4775417e-01
   3.7605455e-01   4.4660759e-01
   3.6746619e-01   4.4549767e-01
   3.5907398e-01   4.4442277e-01
   3.5087345e-01   4.4338142e-01
   3.4286018e-01   4.4237228e-01
   3.3502994e-01   4.4139418e-01
   3.2737851e-01   4.4044603e-01
   3.1990183e-01   4.3952683e-01
   3.1259590e-01   4.3863565e-01
   3.0545682e-01   4.3777158e-01
   2.9848080e-01   4.3693372e-01
   2.9166407e-01   4.3612119e-01
   2.8500304e-01   4.3533311e-01
   2.7849413e-01   4.3456864e-01
   2.7213388e-01   4.3382690e-01
   2.6591887e-01   4.3310707e-01
   2.5984581e-01   4.3240835e-01
   2.5391144e-01   4.3172994e-01
   2.4811261e-01   4.3107111e-01
   2.4244620e-01   4.3043115e-01
   2.3690921e-01   4.2980939e-01
   2.3149867e-01   4.2920519e-01
   2.2621169e-01   4.2861796e-01
   2.2104546e-01   4.2804712e-01
   2.1599722e-01   4.2749215e-01
   2.1106427e-01   4.2695254e-01
   2.0624397e-01   4.2642780e-01
   2.0153377e-01   4.2591748e-01
   1.9693114e-01   4.2542113e-01
   1.9243361e-01   4.2493834e-01
   1.8803881e-01   4.2446869e-01
   1.8374437e-01   4.2401180e-01
   1.7954801e-01   4.2356728e-01
   1.7544749e-01   4.2313477e-01
   1.7144061e-01   4.2271392e-01
   1.6752525e-01   4.2230437e-01
   1.6369930e-01   4.2190580e-01
   1.5996073e-01   4.2151787e-01
   1.5630754e-01   4.2114028e-01
   1.5273779e-01   4.2077271e-01
   1.4924955e-01   4.2041487e-01
   1.4584099e-01   4.2006647e-01
   1.4251027e-01   4.1972723e-01
   1.3925561e-01   4.1939688e-01
   1.3607529e-01   4.1907516e-01
   1.3296760e-01   4.1876182e-01
   1.2993088e-01   4.1845661e-01
   1.2696351e-01   4.1815930e-01
   1.2406392e-01   4.1786965e-01
   1.2123054e-01   4.1758745e-01
   1.1846187e-01   4.1731247e-01
   1.1575644e-01   4.1704453e-01
   1.1311279e-01   4.1678340e-01
   1.1052951e-01   4.1652891e-01
   1.0800524e-01   4.1628086e-01
   1.0553861e-01   4.1603908e-01
   1.0312832e-01   4.1580339e-01
   1.0077307e-01   4.1557362e-01
   9.8471612e-02   4.1534961e-01
   9.6222710e-02   4.1513120e-01
   9.4025171e-02   4.1491824e-01
   9.1877826e-02   4.1471058e-01
   8.9779518e-02   4.1450808e-01
   8.7729125e-02   4.1431060e-01
   8.5725570e-02   4.1411801e-01
   8.3767767e-02   4.1393017e-01
   8.1854676e-02   4.1374696e-01
   7.9985276e-02   4.1356826e-01
   7.8158565e-02   4.1339394e-01
   7.6373581e-02   4.1322390e-01
   7.4629355e-02   4.1305803e-01
   7.2924971e-02   4.1289620e-01
   7.1259508e-02   4.1273833e-01
   6.9632079e-02   4.1258430e-01
   6.8041819e-02   4.1243402e-01
   6.6487876e-02   4.1228739e-01
   6.4969427e-02   4.1214432e-01
   6.3485650e-02   4.1200472e-01
   6.2035763e-02   4.1186849e-01
   6.0618989e-02   4.1173556e-01
   5.9234572e-02   4.1160583e-01
   5.7881769e-02   4.1147924e-01
   5.6559864e-02   4.1135569e-01
   5.5268149e-02   4.1123511e-01
   5.4005933e-02   4.1111744e-01
   5.2772543e-02   4.1100258e-01
   5.1567322e-02   4.1089048e-01
   5.0389625e-02   4.1078107e-01
   4.9238827e-02   4.1067427e-01
   4.8114309e-02   4.1057003e-01
   4.7015472e-02   4.1046827e-01
   4.5941730e-02   4.1036895e-01
   4.4892512e-02   4.1027199e-01
   4.3867257e-02   4.1017734e-01
   4.2865414e-02   4.1008494e-01
   4.1886452e-02   4.0999474e-01
   4.0929848e-02   4.0990668e-01
   3.9995090e-02   4.0982071e-01
   3.9081682e-02   4.0973678e-01
   3.8189132e-02   4.0965483e-01
   3.7316968e-02   4.0957483e-01
   3.6464722e-02   4.0949672e-01
   3.5631940e-02   4.0942046e-01
   3.4818177e-02   4.0934599e-01
   3.4022998e-02   4.0927329e-01
   3.3245980e-02   4.0920230e-01
   3.2486707e-02   4.0913298e-01
   3.1744774e-02   4.0906530e-01
   3.1019786e-02   4.0899921e-01
   3.0311355e-02   4.0893467e-01
   2.9619104e-02   4.0887165e-01
   2.8942661e-02   4.0881011e-01
   2.8281668e-02   4.0875002e-01
   2.7635770e-02   4.0869133e-01
   2.7004623e-02   4.0863402e-01
   2.6387891e-02   4.0857806e-01
   2.5785244e-02   4.0852340e-01
   2.5196359e-02   4.0847003e-01
   2.4620924e-02   4.0841790e-01
   2.4058630e-02   4.0836700e-01
   2.3509179e-02   4.0831728e-01
   2.2972275e-02   4.0826872e-01
   2.2447634e-02   4.0822130e-01
   2.1934974e-02   4.0817498e-01
   2.1434022e-02   4.0812975e-01
   2.0944512e-02   4.0808557e-01
   2.0466180e-02   4.0804242e-01
   1.9998773e-02   4.0800027e-01
   1.9542040e-02   4.0795911e-01
   1.9095738e-02   4.0791890e-01
   1.8659629e-02   4.0787963e-01
   1.8233480e-02   4.0784127e-01
   1.7817063e-02   4.0780380e-01
   1.7410157e-02   4.0776721e-01
   1.7012543e-02   4.0773146e-01
   1.6624010e-02   4.0769654e-01
   1.6244350e-02   4.0766244e-01
   1.5873361e-02   4.0762912e-01
   1.5510845e-02   4.0759658e-01
   1.5156608e-02   4.0756479e-01
   1.4810461e-02   4.0753374e-01
   1.4472219e-02   4.0750341e-01
   1.4141702e-02   4.0747378e-01
   1.3818733e-02   4.0744484e-01
   1.3503140e-02   4.0741657e-01
   1.3194755e-02   4.0738895e-01
   1.2893413e-02   4.0736197e-01
   1.2598953e-02   4.0733561e-01
   1.2311217e-02   4.0730987e-01
   1.2030053e-02   4.0728472e-01
   1.1755311e-02   4.0726015e-01
   1.1486843e-02   4.0723614e-01
   1.1224506e-02   4.0721270e-01
   1.0968160e-02   4.0718979e-01
   1.0717669e-02   4.0716741e-01
   1.0472898e-02   4.0714555e-01
   1.0233718e-02   4.0712419e-01
   1.0000000e-02   4.0710333e-01


==> similarity-solution/retraction/edgeprediction_full_newX2_fromcontact.txt <==
   1.0000000e+01   1.4925860e+01
   8.7056122e+00   1.0574928e+01
   7.5787690e+00   7.5602199e+00
   6.5977823e+00   5.5035858e+00
   5.7437736e+00   4.0684620e+00
   5.0003068e+00   3.0471650e+00
   4.3530734e+00   2.3002480e+00
   3.7896170e+00   1.7384450e+00
   3.2990937e+00   1.3070269e+00
   2.8720631e+00   9.7246424e-01
   2.5003069e+00   7.1450380e-01
   2.1766703e+00   5.2117900e-01
   1.8949248e+00   3.8508557e-01
   1.6496481e+00   3.0017950e-01
   1.4361197e+00   2.5900255e-01
   1.2502302e+00   2.5118166e-01
   1.0884019e+00   2.6433866e-01
   9.4752053e-01   2.8698914e-01
   8.2487466e-01   3.1106683e-01
   7.1810392e-01   3.3244128e-01
   6.2515344e-01   3.4977862e-01
   5.4423436e-01   3.6320111e-01
   4.7378933e-01   3.7335883e-01
   4.1246264e-01   3.8097255e-01
   3.5907398e-01   3.8668371e-01
   3.1259590e-01   3.9097417e-01
   2.7213388e-01   3.9422085e-01
   2.3690921e-01   3.9669998e-01
   2.0624397e-01   3.9860375e-01
   1.7954801e-01   4.0007704e-01
   1.5630754e-01   4.0122874e-01
   1.3607529e-01   4.0213774e-01
   1.1846187e-01   4.0286090e-01
   1.0312832e-01   4.0344016e-01
   8.9779518e-02   4.0390713e-01
   7.8158565e-02   4.0428597e-01
   6.8041819e-02   4.0459524e-01
   5.9234572e-02   4.0484926e-01
   5.1567322e-02   4.0505913e-01
   4.4892512e-02   4.0523347e-01
   3.9081682e-02   4.0537902e-01
   3.4022998e-02   4.0550111e-01
   2.9619104e-02   4.0560393e-01
   2.5785244e-02   4.0569086e-01
   2.2447634e-02   4.0576460e-01
   1.9542040e-02   4.0582735e-01
   1.7012543e-02   4.0588088e-01
   1.4810461e-02   4.0592667e-01
   1.2893413e-02   4.0596591e-01
   1.1224506e-02   4.0599960e-01


==> similarity-solution/retraction/pointindenter_edgeretraction.txt <==
   1.0000000e-02   4.1000000e-01
   1.0985411e-02   4.1000000e-01
   1.2067926e-02   4.1000000e-01
   1.3257114e-02   4.1000000e-01
   1.4563485e-02   4.1000000e-01
   1.5998587e-02   4.1000000e-01
   1.7575106e-02   4.1000000e-01
   1.9306977e-02   4.1000000e-01
   2.1209509e-02   4.1000000e-01
   2.3299518e-02   4.1000000e-01
   2.5595479e-02   4.1000000e-01
   2.8117687e-02   4.1000000e-01
   3.0888436e-02   4.1000000e-01
   3.3932218e-02   4.1000000e-01
   3.7275937e-02   4.1000000e-01
   4.0949151e-02   4.1000000e-01
   4.4984327e-02   4.1000000e-01
   4.9417134e-02   4.1000000e-01
   5.4286754e-02   4.1000000e-01
   5.9636233e-02   4.1000000e-01
   6.5512856e-02   4.1000000e-01
   7.1968567e-02   4.1000000e-01
   7.9060432e-02   4.1000000e-01
   8.6851137e-02   4.1000000e-01
   9.5409548e-02   4.1000000e-01
   1.0481131e-01   4.1000000e-01
   1.1513954e-01   4.1000000e-01
   1.2648552e-01   4.1000000e-01
   1.3894955e-01   4.1000000e-01
   1.5264180e-01   4.1000000e-01
   1.6768329e-01   4.1000000e-01
   1.8420700e-01   4.1000000e-01
   2.0235896e-01   4.1000000e-01
   2.2229965e-01   4.1000000e-01
   2.4420531e-01   4.1000000e-01
   2.6826958e-01   4.1000000e-01
   2.9470517e-01   4.1000000e-01
   3.2374575e-01   4.1000000e-01
   3.5564803e-01   4.1000000e-01
   3.9069399e-01   4.1000000e-01
   4.2919343e-01   4.1000000e-01
   4.7148664e-01   4.1000000e-01
   5.1794747e-01   4.1000000e-01
   5.6898660e-01   4.1000000e-01
   6.2505519e-01   4.1000000e-01
   6.8664885e-01   4.1000000e-01
   7.5431201e-01   4.1000000e-01
   8.2864277e-01   4.1000000e-01
   9.1029818e-01   4.1000000e-01
   1.0000000e+00   4.1000000e-01


==> similarity-solution/similarity_alpha_delta_-2to1.txt <==
   1.0000000e+01   5.4616712e+00
   9.7716197e+00   5.4015090e+00
   9.5484555e+00   5.3428992e+00
   9.3303870e+00   5.2851537e+00
   9.1172995e+00   5.2279042e+00
   8.9090780e+00   5.1709881e+00
   8.7056122e+00   5.1143704e+00
   8.5067932e+00   5.0580920e+00
   8.3125153e+00   5.0022358e+00
   8.1226738e+00   4.9469049e+00
   7.9371675e+00   4.8922058e+00
   7.7558983e+00   4.8382335e+00
   7.5787690e+00   4.7850564e+00
   7.4056849e+00   4.7327024e+00
   7.2365535e+00   4.6811485e+00
   7.0712846e+00   4.6303169e+00
   6.9097904e+00   4.5800782e+00
   6.7519847e+00   4.5302637e+00
   6.5977823e+00   4.4806852e+00
   6.4471020e+00   4.4311646e+00
   6.2998630e+00   4.3815717e+00
   6.1559865e+00   4.3318675e+00
   6.0153958e+00   4.2821403e+00
   5.8780160e+00   4.2326106e+00
   5.7437736e+00   4.1835849e+00
   5.6125973e+00   4.1353605e+00
   5.4844166e+00   4.0881273e+00
   5.3591634e+00   4.0419128e+00
   5.2367706e+00   3.9965903e+00
   5.1171730e+00   3.9519289e+00
   5.0003068e+00   3.9076607e+00
   4.8861097e+00   3.8635474e+00
   4.7745206e+00   3.8194407e+00
   4.6654800e+00   3.7753237e+00
   4.5589295e+00   3.7313150e+00
   4.4548125e+00   3.6876197e+00
   4.3530734e+00   3.6444409e+00
   4.2536577e+00   3.6018957e+00
   4.1565125e+00   3.5599786e+00
   4.0615860e+00   3.5185798e+00
   3.9688274e+00   3.4775355e+00
   3.8781871e+00   3.4366873e+00
   3.7896170e+00   3.3959304e+00
   3.7030695e+00   3.3552416e+00
   3.6184988e+00   3.3146753e+00
   3.5358593e+00   3.2743284e+00
   3.4551073e+00   3.2342897e+00
   3.3761995e+00   3.1945984e+00
   3.2990937e+00   3.1552307e+00
   3.2237489e+00   3.1161145e+00
   3.1501248e+00   3.0771598e+00
   3.0781821e+00   3.0382905e+00
   3.0078825e+00   2.9994666e+00
   2.9391884e+00   2.9606889e+00
   2.8720631e+00   2.9219868e+00
   2.8064708e+00   2.8833956e+00
   2.7423766e+00   2.8449341e+00
   2.6797461e+00   2.8065940e+00
   2.6185460e+00   2.7683420e+00
   2.5587435e+00   2.7301332e+00
   2.5003069e+00   2.6919261e+00
   2.4432048e+00   2.6536940e+00
   2.3874068e+00   2.6154285e+00
   2.3328831e+00   2.5771344e+00
   2.2796046e+00   2.5388209e+00
   2.2275429e+00   2.5004921e+00
   2.1766703e+00   2.4621428e+00
   2.1269594e+00   2.4237598e+00
   2.0783838e+00   2.3853268e+00
   2.0309176e+00   2.3468296e+00
   1.9845355e+00   2.3082600e+00
   1.9392126e+00   2.2696166e+00
   1.8949248e+00   2.2309035e+00
   1.8516484e+00   2.1921278e+00
   1.8093604e+00   2.1532979e+00
   1.7680382e+00   2.1144231e+00
   1.7276597e+00   2.0755133e+00
   1.6882033e+00   2.0365794e+00
   1.6496481e+00   1.9976329e+00
   1.6119734e+00   1.9586869e+00
   1.5751591e+00   1.9197564e+00
   1.5391855e+00   1.8808600e+00
   1.5040336e+00   1.8420213e+00
   1.4696844e+00   1.8032692e+00
   1.4361197e+00   1.7646365e+00
   1.4033215e+00   1.7261573e+00
   1.3712724e+00   1.6878648e+00
   1.3399553e+00   1.6497897e+00
   1.3093533e+00   1.6119615e+00
   1.2794503e+00   1.5744097e+00
   1.2502302e+00   1.5371666e+00
   1.2216774e+00   1.5002681e+00
   1.1937766e+00   1.4637526e+00
   1.1665131e+00   1.4276592e+00
   1.1398723e+00   1.3920249e+00
   1.1138398e+00   1.3568824e+00
   1.0884019e+00   1.3222599e+00
   1.0635450e+00   1.2881818e+00
   1.0392557e+00   1.2546700e+00
   1.0155211e+00   1.2217455e+00
   9.9232861e-01   1.1894287e+00
   9.6966575e-01   1.1577392e+00
   9.4752053e-01   1.1266950e+00
   9.2588100e-01   1.0963117e+00
   9.0473576e-01   1.0666010e+00
   8.8407332e-01   1.0375711e+00
   8.6388282e-01   1.0092266e+00
   8.4415348e-01   9.8156864e-01
   8.2487466e-01   9.5459615e-01
   8.0603611e-01   9.2830603e-01
   7.8762788e-01   9.0269378e-01
   7.6963998e-01   8.7775405e-01
   7.5206291e-01   8.5347964e-01
   7.3488728e-01   8.2986319e-01
   7.1810392e-01   8.0689604e-01
   7.0170381e-01   7.8456843e-01
   6.8567829e-01   7.6286957e-01
   6.7001877e-01   7.4178766e-01
   6.5471682e-01   7.2131008e-01
   6.3976440e-01   7.0142346e-01
   6.2515344e-01   6.8211388e-01
   6.1087616e-01   6.6336709e-01
   5.9692494e-01   6.4516854e-01
   5.8329237e-01   6.2750364e-01
   5.6997111e-01   6.1035775e-01
   5.5695410e-01   5.9371636e-01
   5.4423436e-01   5.7756513e-01
   5.3180511e-01   5.6188986e-01
   5.1965974e-01   5.4667662e-01
   5.0779173e-01   5.3191173e-01
   4.9619476e-01   5.1758178e-01
   4.8486264e-01   5.0367362e-01
   4.7378933e-01   4.9017439e-01
   4.6296892e-01   4.7707157e-01
   4.5239563e-01   4.6435288e-01
   4.4206380e-01   4.5200638e-01
   4.3196792e-01   4.4002044e-01
   4.2210263e-01   4.2838372e-01
   4.1246264e-01   4.1708522e-01
   4.0304280e-01   4.0611424e-01
   3.9383810e-01   3.9546038e-01
   3.8484361e-01   3.8511359e-01
   3.7605455e-01   3.7506411e-01
   3.6746619e-01   3.6530248e-01
   3.5907398e-01   3.5581955e-01
   3.5087345e-01   3.4660648e-01
   3.4286018e-01   3.3765471e-01
   3.3502994e-01   3.2895595e-01
   3.2737851e-01   3.2050223e-01
   3.1990183e-01   3.1228582e-01
   3.1259590e-01   3.0429925e-01
   3.0545682e-01   2.9653533e-01
   2.9848080e-01   2.8898710e-01
   2.9166407e-01   2.8164785e-01
   2.8500304e-01   2.7451109e-01
   2.7849413e-01   2.6757055e-01
   2.7213388e-01   2.6082021e-01
   2.6591887e-01   2.5425422e-01
   2.5984581e-01   2.4786695e-01
   2.5391144e-01   2.4165296e-01
   2.4811261e-01   2.3560700e-01
   2.4244620e-01   2.2972399e-01
   2.3690921e-01   2.2399904e-01
   2.3149867e-01   2.1842742e-01
   2.2621169e-01   2.1300454e-01
   2.2104546e-01   2.0772600e-01
   2.1599722e-01   2.0258753e-01
   2.1106427e-01   1.9758500e-01
   2.0624397e-01   1.9271442e-01
   2.0153377e-01   1.8797194e-01
   1.9693114e-01   1.8335383e-01
   1.9243361e-01   1.7885650e-01
   1.8803881e-01   1.7447645e-01
   1.8374437e-01   1.7021032e-01
   1.7954801e-01   1.6605484e-01
   1.7544749e-01   1.6200687e-01
   1.7144061e-01   1.5806334e-01
   1.6752525e-01   1.5422131e-01
   1.6369930e-01   1.5047791e-01
   1.5996073e-01   1.4683037e-01
   1.5630754e-01   1.4327602e-01
   1.5273779e-01   1.3981226e-01
   1.4924955e-01   1.3643657e-01
   1.4584099e-01   1.3314652e-01
   1.4251027e-01   1.2993974e-01
   1.3925561e-01   1.2681396e-01
   1.3607529e-01   1.2376696e-01
   1.3296760e-01   1.2079658e-01
   1.2993088e-01   1.1790075e-01
   1.2696351e-01   1.1507744e-01
   1.2406392e-01   1.1232471e-01
   1.2123054e-01   1.0964064e-01
   1.1846187e-01   1.0702340e-01
   1.1575644e-01   1.0447121e-01
   1.1311279e-01   1.0198232e-01
   1.1052951e-01   9.9555062e-02
   1.0800524e-01   9.7187797e-02
   1.0553861e-01   9.4878944e-02
   1.0312832e-01   9.2626963e-02
   1.0077307e-01   9.0430362e-02
   9.8471612e-02   8.8287690e-02
   9.6222710e-02   8.6197541e-02
   9.4025171e-02   8.4158546e-02
   9.1877826e-02   8.2169377e-02
   8.9779518e-02   8.0228744e-02
   8.7729125e-02   7.8335394e-02
   8.5725570e-02   7.6488107e-02
   8.3767767e-02   7.4685701e-02
   8.1854676e-02   7.2927025e-02
   7.9985276e-02   7.1210961e-02
   7.8158565e-02   6.9536420e-02
   7.6373581e-02   6.7902348e-02
   7.4629355e-02   6.6307714e-02
   7.2924971e-02   6.4751522e-02
   7.1259508e-02   6.3232798e-02
   6.9632079e-02   6.1750597e-02
   6.8041819e-02   6.0304000e-02
   6.6487876e-02   5.8892112e-02
   6.4969427e-02   5.7514063e-02
   6.3485650e-02   5.6169006e-02
   6.2035763e-02   5.4856118e-02
   6.0618989e-02   5.3574597e-02
   5.9234572e-02   5.2323661e-02
   5.7881769e-02   5.1102553e-02
   5.6559864e-02   4.9910531e-02
   5.5268149e-02   4.8746878e-02
   5.4005933e-02   4.7610891e-02
   5.2772543e-02   4.6501889e-02
   5.1567322e-02   4.5419207e-02
   5.0389625e-02   4.4362199e-02
   4.9238827e-02   4.3330233e-02
   4.8114309e-02   4.2322698e-02
   4.7015472e-02   4.1338995e-02
   4.5941730e-02   4.0378542e-02
   4.4892512e-02   3.9440772e-02
   4.3867257e-02   3.8525132e-02
   4.2865414e-02   3.7631085e-02
   4.1886452e-02   3.6758106e-02
   4.0929848e-02   3.5905683e-02
   3.9995090e-02   3.5073319e-02
   3.9081682e-02   3.4260529e-02
   3.8189132e-02   3.3466839e-02
   3.7316968e-02   3.2691789e-02
   3.6464722e-02   3.1934930e-02
   3.5631940e-02   3.1195823e-02
   3.4818177e-02   3.0474042e-02
   3.4022998e-02   2.9769171e-02
   3.3245980e-02   2.9080804e-02
   3.2486707e-02   2.8408544e-02
   3.1744774e-02   2.7752008e-02
   3.1019786e-02   2.7110819e-02
   3.0311355e-02   2.6484609e-02
   2.9619104e-02   2.5873023e-02
   2.8942661e-02   2.5275710e-02
   2.8281668e-02   2.4692331e-02
   2.7635770e-02   2.4122555e-02
   2.7004623e-02   2.3566057e-02
   2.6387891e-02   2.3022523e-02
   2.5785244e-02   2.2491645e-02
   2.5196359e-02   2.1973123e-02
   2.4620924e-02   2.1466663e-02
   2.4058630e-02   2.0971982e-02
   2.3509179e-02   2.0488798e-02
   2.2972275e-02   2.0016842e-02
   2.2447634e-02   1.9555848e-02
   2.1934974e-02   1.9105557e-02
   2.1434022e-02   1.8665717e-02
   2.0944512e-02   1.8236081e-02
   2.0466180e-02   1.7816409e-02
   1.9998773e-02   1.7406467e-02
   1.9542040e-02   1.7006025e-02
   1.9095738e-02   1.6614862e-02
   1.8659629e-02   1.6232757e-02
   1.8233480e-02   1.5859500e-02
   1.7817063e-02   1.5494883e-02
   1.7410157e-02   1.5138702e-02
   1.7012543e-02   1.4790760e-02
   1.6624010e-02   1.4450865e-02
   1.6244350e-02   1.4118828e-02
   1.5873361e-02   1.3794464e-02
   1.5510845e-02   1.3477596e-02
   1.5156608e-02   1.3168047e-02
   1.4810461e-02   1.2865647e-02
   1.4472219e-02   1.2570229e-02
   1.4141702e-02   1.2281630e-02
   1.3818733e-02   1.1999691e-02
   1.3503140e-02   1.1724257e-02
   1.3194755e-02   1.1455175e-02
   1.2893413e-02   1.1192299e-02
   1.2598953e-02   1.0935484e-02
   1.2311217e-02   1.0684588e-02
   1.2030053e-02   1.0439475e-02
   1.1755311e-02   1.0200009e-02
   1.1486843e-02   9.9660601e-03
   1.1224506e-02   9.7374991e-03
   1.0968160e-02   9.5142013e-03
   1.0717669e-02   9.2960446e-03
   1.0472898e-02   9.0829095e-03
   1.0233718e-02   8.8746798e-03
   1.0000000e-02   8.6712415e-03


==> similarity-solution/wagner.txt <==
   1.0000000e+00   1.7320508e+00
   1.0481131e+00   1.7732285e+00
   1.0985411e+00   1.8153852e+00
   1.1513954e+00   1.8585441e+00
   1.2067926e+00   1.9027291e+00
   1.2648552e+00   1.9479645e+00
   1.3257114e+00   1.9942753e+00
   1.3894955e+00   2.0416872e+00
   1.4563485e+00   2.0902262e+00
   1.5264180e+00   2.1399191e+00
   1.5998587e+00   2.1907935e+00
   1.6768329e+00   2.2428774e+00
   1.7575106e+00   2.2961994e+00
   1.8420700e+00   2.3507892e+00
   1.9306977e+00   2.4066768e+00
   2.0235896e+00   2.4638930e+00
   2.1209509e+00   2.5224696e+00
   2.2229965e+00   2.5824387e+00
   2.3299518e+00   2.6438335e+00
   2.4420531e+00   2.7066879e+00
   2.5595479e+00   2.7710366e+00
   2.6826958e+00   2.8369151e+00
   2.8117687e+00   2.9043598e+00
   2.9470517e+00   2.9734080e+00
   3.0888436e+00   3.0440977e+00
   3.2374575e+00   3.1164680e+00
   3.3932218e+00   3.1905588e+00
   3.5564803e+00   3.2664110e+00
   3.7275937e+00   3.3440666e+00
   3.9069399e+00   3.4235683e+00
   4.0949151e+00   3.5049601e+00
   4.2919343e+00   3.5882869e+00
   4.4984327e+00   3.6735947e+00
   4.7148664e+00   3.7609306e+00
   4.9417134e+00   3.8503429e+00
   5.1794747e+00   3.9418808e+00
   5.4286754e+00   4.0355949e+00
   5.6898660e+00   4.1315370e+00
   5.9636233e+00   4.2297600e+00
   6.2505519e+00   4.3303182e+00
   6.5512856e+00   4.4332670e+00
   6.8664885e+00   4.5386634e+00
   7.1968567e+00   4.6465654e+00
   7.5431201e+00   4.7570327e+00
   7.9060432e+00   4.8701262e+00
   8.2864277e+00   4.9859085e+00
   8.6851137e+00   5.1044433e+00
   9.1029818e+00   5.2257961e+00
   9.5409548e+00   5.3500340e+00
   1.0000000e+01   5.4772256e+00


==> similarity-solution/wagner_horz.txt <==
   1.5 4.58
   1.5 2.12


==> similarity-solution/wagner_vert.txt <==
   1.5 4.58
   7 4.58


==> wavelength/data1.txt <==
   1.3367141e+00   3.8819998e+00   1.2921491e-01
   1.8713998e+00   3.9229221e+00   2.6395673e-01
   2.4060854e+00   4.2039218e+00   1.6092887e-01
   2.9407711e+00   4.5097958e+00   2.2951782e-01
   3.4754567e+00   4.9278449e+00   1.9684419e-01
   4.0101424e+00   5.0727579e+00   2.9505766e-01
   4.5448280e+00   5.3950008e+00   3.1330419e-01
   5.0795137e+00   5.4097650e+00   2.8294146e-01
   5.6139385e+00   5.6158207e+00   1.5891646e-01
   6.1486241e+00   5.7286378e+00   2.0780494e-01


==> wavelength/data10.txt <==
   7.9071130e-01   3.8091642e+00   1.5561398e-01
   1.1069958e+00   4.3551161e+00   1.9159021e-01
   1.4232803e+00   4.8399874e+00   2.3202366e-01
   1.7395649e+00   5.3454941e+00   2.4365020e-01
   2.0558494e+00   5.5424141e+00   2.5119683e-01
   2.3721339e+00   5.9559461e+00   2.7186754e-01
   2.6884184e+00   5.9662049e+00   2.6333041e-01
   3.0047029e+00   6.3319808e+00   2.6329503e-01
   3.3208332e+00   6.7279434e+00   2.9304529e-01
   3.6371177e+00   7.0825173e+00   3.2127442e-01


==> wavelength/data11.txt <==
   8.2119782e-01   3.4457311e+00   7.4838077e-02
   1.1496769e+00   4.3635792e+00   2.3523822e-01
   1.4781561e+00   4.7464249e+00   2.9490373e-01
   1.8066352e+00   5.3376929e+00   3.4742231e-01
   2.1351143e+00   5.4860187e+00   3.1281296e-01
   2.4635934e+00   5.4939198e+00   3.3679170e-01
   2.7920726e+00   5.9308763e+00   4.9751986e-01
   3.1205517e+00   5.8596464e+00   4.8455482e-01
   3.4488706e+00   6.2190281e+00   3.4300486e-01


==> wavelength/data2.txt <==
   2.0484403e+00   4.8484453e+00   1.9300505e-01
   2.8678164e+00   5.0129155e+00   1.7410620e-01
   3.6871925e+00   5.2548619e+00   1.5246047e-01
   4.5065686e+00   5.6331053e+00   1.1110116e-01
   5.3259447e+00   6.1015790e+00   3.2791252e-01
   6.1453208e+00   6.8203748e+00   5.0601245e-01
   6.9646970e+00   6.5553950e+00   3.1458738e-01
   7.7840731e+00   7.3202577e+00   4.0329470e-01
   8.6030495e+00   7.1017255e+00   2.8083672e-01
   9.4224256e+00   7.7232478e+00   5.6281560e-01
   1.0242601e+01   7.6651883e+00   7.3781268e-01
   1.1061178e+01   7.9212212e+00   3.3468930e-01
   1.1880554e+01   7.8024372e+00   2.4021410e-01
   1.2699930e+01   7.4969109e+00   3.6442338e-01
   1.3520106e+01   7.9379728e+00   2.2746004e-01
   1.4338682e+01   8.1319487e+00   6.1333689e-01


==> wavelength/data3.txt <==
   1.9111467e+00   4.4598739e+00   2.6305998e-01
   2.6756054e+00   4.3104585e+00   1.9931311e-01
   3.4400641e+00   4.9140449e+00   1.3430168e-01
   4.2045228e+00   5.0982684e+00   3.1506839e-01
   4.9689815e+00   5.8579356e+00   2.3480622e-01
   5.7334402e+00   6.1252910e+00   2.0973701e-01
   6.4978988e+00   6.2084230e+00   3.1921574e-01
   7.2623575e+00   5.9640260e+00   4.2752802e-01
   8.0264433e+00   6.5898303e+00   4.5239356e-01
   8.7909020e+00   6.3358056e+00   3.5304250e-01
   9.5561065e+00   7.1212085e+00   3.5454220e-01


==> wavelength/data4.txt <==
   3.7154185e+00   5.0122973e+00   1.4968907e-01
   4.7769666e+00   5.2863479e+00   2.1932496e-01
   5.8385147e+00   5.6342951e+00   3.0493939e-01
   6.9000629e+00   5.9642960e+00   3.5352109e-01
   7.9616110e+00   6.3654487e+00   4.9533912e-01
   9.0231591e+00   6.7556225e+00   4.4823535e-01
   1.0084707e+01   6.9177726e+00   2.4284517e-01
   1.1145738e+01   7.6932641e+00   3.1701619e-01
   1.2207286e+01   8.0308657e+00   3.2666497e-01
   1.3269870e+01   7.9863167e+00   5.1096296e-01
   1.4330382e+01   8.2859144e+00   4.1415848e-01


==> wavelength/data5.txt <==
   2.0624185e+00   5.2764293e+00   3.8939029e-01
   2.8873859e+00   5.5404130e+00   1.7541842e-01
   3.7123533e+00   5.7614492e+00   6.2909437e-01
   4.5373207e+00   7.5786039e+00   3.2033078e-01
   5.3622881e+00   7.3835270e+00   1.0227221e+00
   6.1872555e+00   8.2182347e+00   4.3380750e-01
   7.0122229e+00   7.6003640e+00   3.4581293e-01
   7.8371903e+00   8.7093628e+00   6.9511893e-01
   8.6617553e+00   1.0596570e+01   9.9494945e-01
   9.4867227e+00   1.1143434e+01   5.8168037e-01
   1.0312495e+01   1.0310635e+01   4.6045402e-01
   1.1136658e+01   1.1497703e+01   4.6112209e-01


==> wavelength/data6.txt <==
   2.3334415e+00   5.1972184e+00   2.9760272e-01
   3.2668181e+00   4.9587753e+00   1.8052092e-01
   4.2001947e+00   5.4376670e+00   1.7356415e-01
   5.1335713e+00   5.7354702e+00   3.2493645e-01
   6.0669480e+00   5.9245803e+00   2.6756169e-01
   7.0003246e+00   6.5983978e+00   2.6521536e-01
   7.9337012e+00   6.5669129e+00   2.8928027e-01
   8.8670778e+00   7.2575758e+00   3.9711113e-01
   9.7999991e+00   7.8066568e+00   4.1319451e-01
   1.0733376e+01   7.4240248e+00   2.2877708e-01
   1.1667663e+01   7.4910054e+00   5.2954835e-01
   1.2600129e+01   7.7936217e+00   1.7776749e-01
   1.3533506e+01   7.6528420e+00   3.4292497e-01
   1.4466882e+01   8.1776575e+00   2.7907274e-01
   1.5401169e+01   8.4734554e+00   4.7089013e-01
   1.6333635e+01   8.0023848e+00   4.7439959e-01
   1.7267012e+01   8.0073983e+00   3.9761248e-01
   1.8201299e+01   8.6776060e+00   1.8199890e-01
   1.9133765e+01   8.5725226e+00   4.2679118e-01
   2.0067142e+01   8.6018016e+00   2.1668446e-01


==> wavelength/data7.txt <==
   1.2780524e+01   8.3694789e+00   1.7365049e+00
   1.4241306e+01   1.0324516e+01   7.1470408e-01
   1.5702231e+01   1.2620905e+01   6.5883559e-01
   1.7162870e+01   1.2370949e+01   9.3575523e-01
   1.8623510e+01   1.5701469e+01   1.7645231e+00
   2.0084149e+01   1.3481362e+01   4.4865108e-01
   2.1544789e+01   1.3394045e+01   8.0101358e-01
   2.3005428e+01   1.5419367e+01   5.7595640e-01
   2.4466068e+01   1.5196517e+01   1.3649519e+00
   2.5926707e+01   1.7093023e+01   3.6042253e+00
   2.7387347e+01   1.7085107e+01   1.6208339e+00
   2.8847986e+01   1.7806672e+01   3.5200267e+00
   3.0308626e+01   1.7412786e+01   4.1794620e+00
   3.1769265e+01   1.5464945e+01   1.8913007e+00
   3.3229904e+01   1.5466624e+01   1.7710479e+00
   3.4690544e+01   1.5098406e+01   2.2651806e+00
   3.6151183e+01   1.7488589e+01   1.9552532e+00
   3.7611823e+01   1.5660449e+01   2.3411992e+00
   3.9072462e+01   1.7991621e+01   3.2000243e+00
   4.0533102e+01   1.7059920e+01   2.0652391e+00
   4.1993741e+01   1.8279719e+01   1.4075069e+00
   4.3454381e+01   1.8122117e+01   1.8082296e+00


==> wavelength/data8.txt <==
   3.5010602e-01   2.6035821e+00   2.1369732e-01
   4.9014843e-01   2.8667011e+00   2.2674997e-01
   6.3019084e-01   3.2349926e+00   2.1792300e-01
   7.7023324e-01   3.4742599e+00   2.3353923e-01
   9.1027565e-01   3.6905208e+00   1.7761001e-01
   1.0503181e+00   3.7938152e+00   1.9464420e-01
   1.1903605e+00   3.9682888e+00   2.0013758e-01
   1.3304029e+00   4.2105611e+00   1.8041774e-01
   1.4703770e+00   4.3284107e+00   2.1360341e-01
   1.6104194e+00   4.2966711e+00   1.7356275e-01
   1.7505984e+00   4.3794944e+00   2.5635790e-01
   1.8905042e+00   4.6266497e+00   2.0812881e-01
   2.0305466e+00   4.6223302e+00   1.7736586e-01
   2.1705890e+00   4.7868500e+00   2.6066809e-01
   2.3107680e+00   4.8597195e+00   3.1643768e-01


==> wavelength/data9.txt <==
   5.9893319e-01   3.3389425e+00   2.2132998e-01
   8.3850647e-01   3.6449384e+00   2.0873139e-01
   1.0780797e+00   4.1027715e+00   1.9396973e-01
   1.3176530e+00   4.4634246e+00   1.5381041e-01
   1.5572263e+00   4.7275307e+00   1.2867654e-01
   1.7967996e+00   4.9840397e+00   1.2069954e-01
   2.0363729e+00   5.0038766e+00   1.2674560e-01
   2.2759461e+00   5.1054884e+00   1.2755807e-01
   2.5154026e+00   5.3692779e+00   1.3166264e-01
   2.7549758e+00   5.5072926e+00   1.1335564e-01
   2.9947828e+00   5.5153118e+00   1.8373469e-01
   3.2341224e+00   5.7428039e+00   1.3368854e-01
   3.4736957e+00   5.9409626e+00   1.8147665e-01
   3.7132689e+00   6.1500950e+00   1.8736444e-01
   3.9530759e+00   6.3690403e+00   1.6473129e-01


==> wavelength/numerics.dat <==
   1.0000000e-01   1.6565812e+00
   1.0233718e-01   1.6659289e+00
   1.0472898e-01   1.6746267e+00
   1.0717669e-01   1.6832381e+00
   1.0968160e-01   1.6947168e+00
   1.1224506e-01   1.7041470e+00
   1.1486843e-01   1.7127723e+00
   1.1755311e-01   1.7246862e+00
   1.2030053e-01   1.7324225e+00
   1.2311217e-01   1.7437338e+00
   1.2598953e-01   1.7538970e+00
   1.2893413e-01   1.7630057e+00
   1.3194755e-01   1.7745066e+00
   1.3503140e-01   1.7827106e+00
   1.3818733e-01   1.7958146e+00
   1.4141702e-01   1.8077018e+00
   1.4472219e-01   1.8157814e+00
   1.4810460e-01   1.8288906e+00
   1.5156608e-01   1.8370854e+00
   1.5510845e-01   1.8506235e+00
   1.5873361e-01   1.8595128e+00
   1.6244350e-01   1.8731439e+00
   1.6624010e-01   1.8823174e+00
   1.7012543e-01   1.8951580e+00
   1.7410157e-01   1.9053318e+00
   1.7817063e-01   1.9183990e+00
   1.8233480e-01   1.9329822e+00
   1.8659629e-01   1.9420536e+00
   1.9095738e-01   1.9570588e+00
   1.9542040e-01   1.9666218e+00
   1.9998773e-01   1.9817887e+00
   2.0466180e-01   1.9915465e+00
   2.0944511e-01   2.0072252e+00
   2.1434022e-01   2.0170819e+00
   2.1934974e-01   2.0291354e+00
   2.2447634e-01   2.0432457e+00
   2.2972275e-01   2.0574373e+00
   2.3509179e-01   2.0701469e+00
   2.4058631e-01   2.0820315e+00
   2.4620924e-01   2.0978860e+00
   2.5196359e-01   2.1090684e+00
   2.5785244e-01   2.1268299e+00
   2.6387891e-01   2.1378600e+00
   2.7004624e-01   2.1535338e+00
   2.7635770e-01   2.1674845e+00
   2.8281668e-01   2.1792046e+00
   2.8942661e-01   2.1983283e+00
   2.9619103e-01   2.2101737e+00
   3.0311355e-01   2.2220249e+00
   3.1019786e-01   2.2416020e+00
   3.1744774e-01   2.2546113e+00
   3.2486707e-01   2.2670524e+00
   3.3245979e-01   2.2873975e+00
   3.4022998e-01   2.3009332e+00
   3.4818176e-01   2.3138221e+00
   3.5631940e-01   2.3349694e+00
   3.6464722e-01   2.3491397e+00
   3.7316968e-01   2.3632901e+00
   3.8189133e-01   2.3786993e+00
   3.9081682e-01   2.3993877e+00
   3.9995091e-01   2.4141964e+00
   4.0929848e-01   2.4291422e+00
   4.1886452e-01   2.4436138e+00
   4.2865414e-01   2.4671137e+00
   4.3867256e-01   2.4829471e+00
   4.4892513e-01   2.4987671e+00
   4.5941731e-01   2.5147901e+00
   4.7015472e-01   2.5305068e+00
   4.8114308e-01   2.5565401e+00
   4.9238826e-01   2.5724904e+00
   5.0389626e-01   2.5894858e+00
   5.1567322e-01   2.6066867e+00
   5.2772544e-01   2.6241231e+00
   5.4005933e-01   2.6417953e+00
   5.5268149e-01   2.6597191e+00
   5.6559865e-01   2.6780442e+00
   5.7881770e-01   2.6954823e+00
   5.9234571e-01   2.7215738e+00
   6.0618990e-01   2.7431346e+00
   6.2035765e-01   2.7625560e+00
   6.3485652e-01   2.7823442e+00
   6.4969426e-01   2.8021955e+00
   6.6487878e-01   2.8223491e+00
   6.8041820e-01   2.8428021e+00
   6.9632079e-01   2.8635394e+00
   7.1259506e-01   2.8845921e+00
   7.2924969e-01   2.9060393e+00
   7.4629357e-01   2.9273533e+00
   7.6373579e-01   2.9507752e+00
   7.8158567e-01   2.9598348e+00
   7.9985273e-01   2.9833829e+00
   8.1854673e-01   3.0061809e+00
   8.3767764e-01   3.0293926e+00
   8.5725567e-01   3.0529679e+00
   8.7729128e-01   3.0769129e+00
   8.9779516e-01   3.1012363e+00
   9.1877824e-01   3.1259477e+00
   9.4025174e-01   3.1511225e+00
   9.6222712e-01   3.1637101e+00
   9.8471610e-01   3.1894827e+00
   1.0077307e+00   3.2156260e+00
   1.0312832e+00   3.2422016e+00
   1.0553861e+00   3.2692273e+00
   1.0800524e+00   3.2828515e+00
   1.1052951e+00   3.3106024e+00
   1.1311279e+00   3.3387777e+00
   1.1575644e+00   3.3674367e+00
   1.1846187e+00   3.3820165e+00
   1.2123054e+00   3.4113599e+00
   1.2406392e+00   3.4412841e+00
   1.2696351e+00   3.4717464e+00
   1.2993088e+00   3.4871679e+00
   1.3296760e+00   3.5184429e+00
   1.3607529e+00   3.5502838e+00
   1.3925561e+00   3.5664216e+00
   1.4251027e+00   3.5991412e+00
   1.4584099e+00   3.6324670e+00
   1.4924955e+00   3.6493617e+00
   1.5273779e+00   3.6836280e+00
   1.5630754e+00   3.7143077e+00
   1.5996073e+00   3.7362512e+00
   1.6369930e+00   3.7721767e+00
   1.6752525e+00   3.7903997e+00
   1.7144061e+00   3.8273794e+00
   1.7544749e+00   3.8461397e+00
   1.7954801e+00   3.8842217e+00
   1.8374437e+00   3.9228478e+00
   1.8803881e+00   3.9427777e+00
   1.9243361e+00   3.9828066e+00
   1.9693113e+00   4.0031263e+00
   2.0153377e+00   4.0443954e+00
   2.0624398e+00   4.0653512e+00
   2.1106427e+00   4.1079212e+00
   2.1599722e+00   4.1295409e+00
   2.2104546e+00   4.1749075e+00
   2.2621169e+00   4.1957902e+00
   2.3149867e+00   4.2183482e+00
   2.3690921e+00   4.2641997e+00
   2.4244620e+00   4.2875013e+00
   2.4811261e+00   4.3348773e+00
   2.5391144e+00   4.3589599e+00
   2.5984581e+00   4.3839064e+00
   2.6591887e+00   4.4328405e+00
   2.7213388e+00   4.4580271e+00
   2.7849414e+00   4.5092687e+00
   2.8500304e+00   4.5353339e+00
   2.9166408e+00   4.5617020e+00
   2.9848079e+00   4.6153691e+00
   3.0545682e+00   4.6426789e+00
   3.1259590e+00   4.6703142e+00
   3.1990183e+00   4.7265830e+00
   3.2737851e+00   4.7552290e+00
   3.3502993e+00   4.7842242e+00
   3.4286019e+00   4.8450350e+00
   3.5087345e+00   4.8733712e+00
   3.5907399e+00   4.9038297e+00
   3.6746619e+00   4.9346714e+00
   3.7605454e+00   4.9975334e+00
   3.8484361e+00   5.0295692e+00
   3.9383810e+00   5.0620180e+00
   4.0304280e+00   5.0948882e+00
   4.1246264e+00   5.1281927e+00
   4.2210263e+00   5.1961111e+00
   4.3196793e+00   5.2307518e+00
   4.4206380e+00   5.2658575e+00
   4.5239562e+00   5.3014375e+00
   4.6296892e+00   5.3375017e+00
   4.7378934e+00   5.4111223e+00
   4.8486265e+00   5.4486995e+00
   4.9619476e+00   5.4868028e+00
   5.0779172e+00   5.5254422e+00
   5.1965973e+00   5.5646297e+00
   5.3180511e+00   5.6043770e+00
   5.4423435e+00   5.6446962e+00
   5.5695409e+00   5.7271004e+00
   5.6997111e+00   5.7692115e+00
   5.8329236e+00   5.8119463e+00
   5.9692495e+00   5.8553190e+00
   6.1087616e+00   5.8993439e+00
   6.2515344e+00   5.9440359e+00
   6.3976440e+00   5.9894107e+00
   6.5471684e+00   6.0354830e+00
   6.7001875e+00   6.0822697e+00
   6.8567829e+00   6.1297874e+00
   7.0170383e+00   6.1780534e+00
   7.1810391e+00   6.2270855e+00
   7.3488729e+00   6.2769021e+00
   7.5206293e+00   6.3275223e+00
   7.6963999e+00   6.3789656e+00
   7.8762786e+00   6.4312522e+00
   8.0603614e+00   6.4844030e+00
   8.2487466e+00   6.5384397e+00
   8.4415346e+00   6.5933846e+00
   8.6388284e+00   6.6492608e+00
   8.8407334e+00   6.7060920e+00
   9.0473572e+00   6.7639031e+00
   9.2588103e+00   6.8227197e+00
   9.4752053e+00   6.8825681e+00
   9.6966579e+00   6.9434758e+00
   9.9232862e+00   7.0054711e+00
   1.0155211e+01   7.0685835e+00
   1.0392557e+01   7.1328433e+00
   1.0635450e+01   7.1983058e+00
   1.0884019e+01   7.1982823e+00
   1.1138398e+01   7.2649331e+00
   1.1398723e+01   7.3328296e+00
   1.1665131e+01   7.4020072e+00
   1.1937766e+01   7.4725025e+00
   1.2216773e+01   7.5443535e+00
   1.2502301e+01   7.6175997e+00
   1.2794503e+01   7.6177177e+00
   1.3093533e+01   7.6922820e+00
   1.3399553e+01   7.7684432e+00
   1.3712724e+01   7.8461277e+00
   1.4033215e+01   7.9253815e+00
   1.4361197e+01   8.0062528e+00
   1.4696844e+01   8.0062528e+00
   1.5040336e+01   8.0887914e+00
   1.5391855e+01   8.1730496e+00
   1.5751591e+01   8.2590817e+00
   1.6119734e+01   8.3469443e+00
   1.6496481e+01   8.3469443e+00
   1.6882033e+01   8.4366965e+00
   1.7276597e+01   8.5283996e+00
   1.7680382e+01   8.6221183e+00
   1.8093604e+01   8.7179196e+00
   1.8516484e+01   8.7179196e+00
   1.8949248e+01   8.8158738e+00
   1.9392126e+01   8.9160542e+00
   1.9845355e+01   8.9153710e+00
   2.0309176e+01   9.0185375e+00
   2.0783838e+01   9.1234042e+00
   2.1269594e+01   9.2307384e+00
   2.1766703e+01   9.2307384e+00
   2.2275430e+01   9.3406282e+00
   2.2796046e+01   9.4531659e+00
   2.3328831e+01   9.4461119e+00
   2.3874068e+01   9.5684483e+00
   2.4432048e+01   9.6865773e+00
   2.5003069e+01   9.8076596e+00
   2.5587435e+01   9.8076596e+00
   2.6185460e+01   9.9318072e+00
   2.6797461e+01   1.0059138e+01
   2.7423766e+01   1.0059138e+01
   2.8064708e+01   1.0189776e+01
   2.8720631e+01   1.0323852e+01
   2.9391884e+01   1.0323852e+01
   3.0078825e+01   1.0461504e+01
   3.0781821e+01   1.0461504e+01
   3.1501248e+01   1.0602875e+01
   3.2237489e+01   1.0748120e+01
   3.2990937e+01   1.0748120e+01
   3.3761994e+01   1.0897399e+01
   3.4551073e+01   1.1050884e+01
   3.5358594e+01   1.1050884e+01
   3.6184988e+01   1.1208754e+01
   3.7030696e+01   1.1208754e+01
   3.7896170e+01   1.1371200e+01
   3.8781871e+01   1.1538423e+01
   3.9688274e+01   1.1538423e+01
   4.0615860e+01   1.1710638e+01
   4.1565126e+01   1.1710638e+01
   4.2536577e+01   1.1888072e+01
   4.3530734e+01   1.1888072e+01
   4.4548125e+01   1.2070966e+01
   4.5589295e+01   1.2259575e+01
   4.6654799e+01   1.2259575e+01
   4.7745205e+01   1.2454171e+01
   4.8861097e+01   1.2454171e+01
   5.0003068e+01   1.2655045e+01
   5.1171730e+01   1.2655045e+01
   5.2367705e+01   1.2862504e+01
   5.3591633e+01   1.2862504e+01
   5.4844166e+01   1.3076879e+01
   5.6125973e+01   1.3076879e+01
   5.7437737e+01   1.3298522e+01
   5.8780161e+01   1.3298522e+01
   6.0153959e+01   1.3527806e+01
   6.1559865e+01   1.3527806e+01
   6.2998630e+01   1.3765136e+01
   6.4471021e+01   1.3765136e+01
   6.5977825e+01   1.4010942e+01
   6.7519845e+01   1.4010942e+01
   6.9097905e+01   1.4265687e+01
   7.0712848e+01   1.4265687e+01
   7.2365534e+01   1.4529866e+01
   7.4056847e+01   1.4529866e+01
   7.5787689e+01   1.4804015e+01
   7.7558983e+01   1.4804015e+01
   7.9371676e+01   1.5088707e+01
   8.1226735e+01   1.5088707e+01
   8.3125150e+01   1.5384564e+01
   8.5067934e+01   1.5384564e+01
   8.7056125e+01   1.5384564e+01
   8.9090783e+01   1.5692255e+01
   9.1172995e+01   1.5692255e+01
   9.3303872e+01   1.6012506e+01
   9.5484551e+01   1.6012506e+01
   9.7716197e+01   1.6346099e+01
   1.0000000e+02   1.6346099e+01


==> wavelength/scaling_horz.dat <==
   5.0000000e+00   3.6169425e+00
   5.2828283e+00   3.6169425e+00
   5.5656566e+00   3.6169425e+00
   5.8484848e+00   3.6169425e+00
   6.1313131e+00   3.6169425e+00
   6.4141414e+00   3.6169425e+00
   6.6969697e+00   3.6169425e+00
   6.9797980e+00   3.6169425e+00
   7.2626263e+00   3.6169425e+00
   7.5454545e+00   3.6169425e+00
   7.8282828e+00   3.6169425e+00
   8.1111111e+00   3.6169425e+00
   8.3939394e+00   3.6169425e+00
   8.6767677e+00   3.6169425e+00
   8.9595960e+00   3.6169425e+00
   9.2424242e+00   3.6169425e+00
   9.5252525e+00   3.6169425e+00
   9.8080808e+00   3.6169425e+00
   1.0090909e+01   3.6169425e+00
   1.0373737e+01   3.6169425e+00
   1.0656566e+01   3.6169425e+00
   1.0939394e+01   3.6169425e+00
   1.1222222e+01   3.6169425e+00
   1.1505051e+01   3.6169425e+00
   1.1787879e+01   3.6169425e+00
   1.2070707e+01   3.6169425e+00
   1.2353535e+01   3.6169425e+00
   1.2636364e+01   3.6169425e+00
   1.2919192e+01   3.6169425e+00
   1.3202020e+01   3.6169425e+00
   1.3484848e+01   3.6169425e+00
   1.3767677e+01   3.6169425e+00
   1.4050505e+01   3.6169425e+00
   1.4333333e+01   3.6169425e+00
   1.4616162e+01   3.6169425e+00
   1.4898990e+01   3.6169425e+00
   1.5181818e+01   3.6169425e+00
   1.5464646e+01   3.6169425e+00
   1.5747475e+01   3.6169425e+00
   1.6030303e+01   3.6169425e+00
   1.6313131e+01   3.6169425e+00
   1.6595960e+01   3.6169425e+00
   1.6878788e+01   3.6169425e+00
   1.7161616e+01   3.6169425e+00
   1.7444444e+01   3.6169425e+00
   1.7727273e+01   3.6169425e+00
   1.8010101e+01   3.6169425e+00
   1.8292929e+01   3.6169425e+00
   1.8575758e+01   3.6169425e+00
   1.8858586e+01   3.6169425e+00
   1.9141414e+01   3.6169425e+00
   1.9424242e+01   3.6169425e+00
   1.9707071e+01   3.6169425e+00
   1.9989899e+01   3.6169425e+00
   2.0272727e+01   3.6169425e+00
   2.0555556e+01   3.6169425e+00
   2.0838384e+01   3.6169425e+00
   2.1121212e+01   3.6169425e+00
   2.1404040e+01   3.6169425e+00
   2.1686869e+01   3.6169425e+00
   2.1969697e+01   3.6169425e+00
   2.2252525e+01   3.6169425e+00
   2.2535354e+01   3.6169425e+00
   2.2818182e+01   3.6169425e+00
   2.3101010e+01   3.6169425e+00
   2.3383838e+01   3.6169425e+00
   2.3666667e+01   3.6169425e+00
   2.3949495e+01   3.6169425e+00
   2.4232323e+01   3.6169425e+00
   2.4515152e+01   3.6169425e+00
   2.4797980e+01   3.6169425e+00
   2.5080808e+01   3.6169425e+00
   2.5363636e+01   3.6169425e+00
   2.5646465e+01   3.6169425e+00
   2.5929293e+01   3.6169425e+00
   2.6212121e+01   3.6169425e+00
   2.6494949e+01   3.6169425e+00
   2.6777778e+01   3.6169425e+00
   2.7060606e+01   3.6169425e+00
   2.7343434e+01   3.6169425e+00
   2.7626263e+01   3.6169425e+00
   2.7909091e+01   3.6169425e+00
   2.8191919e+01   3.6169425e+00
   2.8474747e+01   3.6169425e+00
   2.8757576e+01   3.6169425e+00
   2.9040404e+01   3.6169425e+00
   2.9323232e+01   3.6169425e+00
   2.9606061e+01   3.6169425e+00
   2.9888889e+01   3.6169425e+00
   3.0171717e+01   3.6169425e+00
   3.0454545e+01   3.6169425e+00
   3.0737374e+01   3.6169425e+00
   3.1020202e+01   3.6169425e+00
   3.1303030e+01   3.6169425e+00
   3.1585859e+01   3.6169425e+00
   3.1868687e+01   3.6169425e+00
   3.2151515e+01   3.6169425e+00
   3.2434343e+01   3.6169425e+00
   3.2717172e+01   3.6169425e+00
   3.3000000e+01   3.6169425e+00


==> wavelength/scaling_slope.dat <==
   5.0000000e+00   3.6169425e+00
   5.2828283e+00   3.6974320e+00
   5.5656566e+00   3.7753756e+00
   5.8484848e+00   3.8509772e+00
   6.1313131e+00   3.9244157e+00
   6.4141414e+00   3.9958485e+00
   6.6969697e+00   4.0654155e+00
   6.9797980e+00   4.1332411e+00
   7.2626263e+00   4.1994371e+00
   7.5454545e+00   4.2641038e+00
   7.8282828e+00   4.3273319e+00
   8.1111111e+00   4.3892037e+00
   8.3939394e+00   4.4497943e+00
   8.6767677e+00   4.5091719e+00
   8.9595960e+00   4.5673992e+00
   9.2424242e+00   4.6245338e+00
   9.5252525e+00   4.6806288e+00
   9.8080808e+00   4.7357331e+00
   1.0090909e+01   4.7898920e+00
   1.0373737e+01   4.8431476e+00
   1.0656566e+01   4.8955389e+00
   1.0939394e+01   4.9471025e+00
   1.1222222e+01   4.9978722e+00
   1.1505051e+01   5.0478799e+00
   1.1787879e+01   5.0971553e+00
   1.2070707e+01   5.1457263e+00
   1.2353535e+01   5.1936192e+00
   1.2636364e+01   5.2408587e+00
   1.2919192e+01   5.2874679e+00
   1.3202020e+01   5.3334688e+00
   1.3484848e+01   5.3788822e+00
   1.3767677e+01   5.4237275e+00
   1.4050505e+01   5.4680235e+00
   1.4333333e+01   5.5117877e+00
   1.4616162e+01   5.5550367e+00
   1.4898990e+01   5.5977865e+00
   1.5181818e+01   5.6400521e+00
   1.5464646e+01   5.6818478e+00
   1.5747475e+01   5.7231874e+00
   1.6030303e+01   5.7640839e+00
   1.6313131e+01   5.8045497e+00
   1.6595960e+01   5.8445967e+00
   1.6878788e+01   5.8842363e+00
   1.7161616e+01   5.9234793e+00
   1.7444444e+01   5.9623362e+00
   1.7727273e+01   6.0008168e+00
   1.8010101e+01   6.0389309e+00
   1.8292929e+01   6.0766875e+00
   1.8575758e+01   6.1140955e+00
   1.8858586e+01   6.1511632e+00
   1.9141414e+01   6.1878989e+00
   1.9424242e+01   6.2243103e+00
   1.9707071e+01   6.2604050e+00
   1.9989899e+01   6.2961902e+00
   2.0272727e+01   6.3316729e+00
   2.0555556e+01   6.3668598e+00
   2.0838384e+01   6.4017574e+00
   2.1121212e+01   6.4363720e+00
   2.1404040e+01   6.4707095e+00
   2.1686869e+01   6.5047759e+00
   2.1969697e+01   6.5385768e+00
   2.2252525e+01   6.5721175e+00
   2.2535354e+01   6.6054035e+00
   2.2818182e+01   6.6384397e+00
   2.3101010e+01   6.6712312e+00
   2.3383838e+01   6.7037826e+00
   2.3666667e+01   6.7360986e+00
   2.3949495e+01   6.7681838e+00
   2.4232323e+01   6.8000424e+00
   2.4515152e+01   6.8316787e+00
   2.4797980e+01   6.8630968e+00
   2.5080808e+01   6.8943005e+00
   2.5363636e+01   6.9252939e+00
   2.5646465e+01   6.9560806e+00
   2.5929293e+01   6.9866642e+00
   2.6212121e+01   7.0170483e+00
   2.6494949e+01   7.0472364e+00
   2.6777778e+01   7.0772317e+00
   2.7060606e+01   7.1070375e+00
   2.7343434e+01   7.1366570e+00
   2.7626263e+01   7.1660933e+00
   2.7909091e+01   7.1953492e+00
   2.8191919e+01   7.2244278e+00
   2.8474747e+01   7.2533319e+00
   2.8757576e+01   7.2820643e+00
   2.9040404e+01   7.3106276e+00
   2.9323232e+01   7.3390245e+00
   2.9606061e+01   7.3672575e+00
   2.9888889e+01   7.3953292e+00
   3.0171717e+01   7.4232419e+00
   3.0454545e+01   7.4509980e+00
   3.0737374e+01   7.4786000e+00
   3.1020202e+01   7.5060499e+00
   3.1303030e+01   7.5333501e+00
   3.1585859e+01   7.5605027e+00
   3.1868687e+01   7.5875099e+00
   3.2151515e+01   7.6143735e+00
   3.2434343e+01   7.6410958e+00
   3.2717172e+01   7.6676786e+00
   3.3000000e+01   7.6941239e+00


==> wavelength/scaling_vert.dat <==
   3.3000000e+01   3.6169425e+00
   3.3000000e+01   3.6974320e+00
   3.3000000e+01   3.7753756e+00
   3.3000000e+01   3.8509772e+00
   3.3000000e+01   3.9244157e+00
   3.3000000e+01   3.9958485e+00
   3.3000000e+01   4.0654155e+00
   3.3000000e+01   4.1332411e+00
   3.3000000e+01   4.1994371e+00
   3.3000000e+01   4.2641038e+00
   3.3000000e+01   4.3273319e+00
   3.3000000e+01   4.3892037e+00
   3.3000000e+01   4.4497943e+00
   3.3000000e+01   4.5091719e+00
   3.3000000e+01   4.5673992e+00
   3.3000000e+01   4.6245338e+00
   3.3000000e+01   4.6806288e+00
   3.3000000e+01   4.7357331e+00
   3.3000000e+01   4.7898920e+00
   3.3000000e+01   4.8431476e+00
   3.3000000e+01   4.8955389e+00
   3.3000000e+01   4.9471025e+00
   3.3000000e+01   4.9978722e+00
   3.3000000e+01   5.0478799e+00
   3.3000000e+01   5.0971553e+00
   3.3000000e+01   5.1457263e+00
   3.3000000e+01   5.1936192e+00
   3.3000000e+01   5.2408587e+00
   3.3000000e+01   5.2874679e+00
   3.3000000e+01   5.3334688e+00
   3.3000000e+01   5.3788822e+00
   3.3000000e+01   5.4237275e+00
   3.3000000e+01   5.4680235e+00
   3.3000000e+01   5.5117877e+00
   3.3000000e+01   5.5550367e+00
   3.3000000e+01   5.5977865e+00
   3.3000000e+01   5.6400521e+00
   3.3000000e+01   5.6818478e+00
   3.3000000e+01   5.7231874e+00
   3.3000000e+01   5.7640839e+00
   3.3000000e+01   5.8045497e+00
   3.3000000e+01   5.8445967e+00
   3.3000000e+01   5.8842363e+00
   3.3000000e+01   5.9234793e+00
   3.3000000e+01   5.9623362e+00
   3.3000000e+01   6.0008168e+00
   3.3000000e+01   6.0389309e+00
   3.3000000e+01   6.0766875e+00
   3.3000000e+01   6.1140955e+00
   3.3000000e+01   6.1511632e+00
   3.3000000e+01   6.1878989e+00
   3.3000000e+01   6.2243103e+00
   3.3000000e+01   6.2604050e+00
   3.3000000e+01   6.2961902e+00
   3.3000000e+01   6.3316729e+00
   3.3000000e+01   6.3668598e+00
   3.3000000e+01   6.4017574e+00
   3.3000000e+01   6.4363720e+00
   3.3000000e+01   6.4707095e+00
   3.3000000e+01   6.5047759e+00
   3.3000000e+01   6.5385768e+00
   3.3000000e+01   6.5721175e+00
   3.3000000e+01   6.6054035e+00
   3.3000000e+01   6.6384397e+00
   3.3000000e+01   6.6712312e+00
   3.3000000e+01   6.7037826e+00
   3.3000000e+01   6.7360986e+00
   3.3000000e+01   6.7681838e+00
   3.3000000e+01   6.8000424e+00
   3.3000000e+01   6.8316787e+00
   3.3000000e+01   6.8630968e+00
   3.3000000e+01   6.8943005e+00
   3.3000000e+01   6.9252939e+00
   3.3000000e+01   6.9560806e+00
   3.3000000e+01   6.9866642e+00
   3.3000000e+01   7.0170483e+00
   3.3000000e+01   7.0472364e+00
   3.3000000e+01   7.0772317e+00
   3.3000000e+01   7.1070375e+00
   3.3000000e+01   7.1366570e+00
   3.3000000e+01   7.1660933e+00
   3.3000000e+01   7.1953492e+00
   3.3000000e+01   7.2244278e+00
   3.3000000e+01   7.2533319e+00
   3.3000000e+01   7.2820643e+00
   3.3000000e+01   7.3106276e+00
   3.3000000e+01   7.3390245e+00
   3.3000000e+01   7.3672575e+00
   3.3000000e+01   7.3953292e+00
   3.3000000e+01   7.4232419e+00
   3.3000000e+01   7.4509980e+00
   3.3000000e+01   7.4786000e+00
   3.3000000e+01   7.5060499e+00
   3.3000000e+01   7.5333501e+00
   3.3000000e+01   7.5605027e+00
   3.3000000e+01   7.5875099e+00
   3.3000000e+01   7.6143735e+00
   3.3000000e+01   7.6410958e+00
   3.3000000e+01   7.6676786e+00
   3.3000000e+01   7.6941239e+00


==> wavenumber-prf/compensated2.txt <==
  -2.2966652e+00   1.7727145e+00
  -1.9956356e+00   1.7742839e+00
  -1.8195435e+00   1.7758635e+00
  -1.6946048e+00   1.7774537e+00
  -1.5976953e+00   1.7790544e+00
  -1.5185141e+00   1.7806661e+00
  -1.4515673e+00   1.7822889e+00
  -1.3935751e+00   1.7838883e+00
  -1.3424227e+00   1.7855340e+00
  -1.2966653e+00   1.7871209e+00
  -1.2552724e+00   1.7887370e+00
  -1.2174839e+00   1.7903828e+00
  -1.1827219e+00   1.7919692e+00
  -1.1505370e+00   1.7936034e+00
  -1.1205740e+00   1.7952138e+00
  -1.0925453e+00   1.7968547e+00
  -1.0662163e+00   1.7984537e+00
  -1.0413928e+00   1.8000652e+00
  -1.0179115e+00   1.8016893e+00
  -9.9563517e-01   1.8033079e+00
  -9.7444596e-01   1.8048839e+00
  -9.5424246e-01   1.8065101e+00
  -9.3493729e-01   1.8080933e+00
  -9.1645401e-01   1.8097085e+00
  -8.9872521e-01   1.8112996e+00
  -8.8169182e-01   1.8128851e+00
  -8.6530144e-01   1.8145032e+00
  -8.4950713e-01   1.8160588e+00
  -8.3426722e-01   1.8176471e+00
  -8.1954390e-01   1.8192302e+00
  -8.0530350e-01   1.8208080e+00
  -7.9151519e-01   1.8223804e+00
  -7.7815123e-01   1.8239476e+00
  -7.6518625e-01   1.8255095e+00
  -7.5259713e-01   1.8270463e+00
  -7.4036268e-01   1.8286174e+00
  -7.2846349e-01   1.8301436e+00
  -7.1688162e-01   1.8317044e+00
  -7.0560061e-01   1.8332199e+00
  -6.9460520e-01   1.8347705e+00
  -6.8388132e-01   1.8362754e+00
  -6.7341592e-01   1.8378158e+00
  -6.6319673e-01   1.8393511e+00
  -6.5321253e-01   1.8408403e+00
  -6.4345266e-01   1.8423447e+00
  -6.3390738e-01   1.8438441e+00
  -6.2456734e-01   1.8453384e+00
  -6.1542395e-01   1.8468697e+00
  -6.0646912e-01   1.8483539e+00
  -5.9769520e-01   1.8498332e+00
  -5.8909503e-01   1.8513074e+00
  -5.8066184e-01   1.8527980e+00
  -5.7238932e-01   1.8542408e+00
  -5.6427144e-01   1.8557215e+00
  -5.5630248e-01   1.8571759e+00
  -5.4847715e-01   1.8586253e+00
  -5.4079035e-01   1.8600697e+00
  -5.3323718e-01   1.8615314e+00
  -5.2581319e-01   1.8629884e+00
  -5.1851394e-01   1.8644408e+00
  -5.1133536e-01   1.8658662e+00
  -5.0427350e-01   1.8672644e+00
  -4.9732465e-01   1.8687028e+00
  -4.9048523e-01   1.8701366e+00
  -4.8375184e-01   1.8715433e+00
  -4.7712125e-01   1.8729681e+00
  -4.7059039e-01   1.8743885e+00
  -4.6415629e-01   1.8757584e+00
  -4.5781609e-01   1.8771467e+00
  -4.5156715e-01   1.8785539e+00
  -4.4540684e-01   1.8799333e+00
  -4.3933269e-01   1.8813553e+00
  -4.3334233e-01   1.8827261e+00
  -4.2743347e-01   1.8841164e+00
  -4.2160392e-01   1.8854786e+00
  -4.1585159e-01   1.8868607e+00
  -4.1017447e-01   1.8882144e+00
  -4.0457058e-01   1.8895884e+00
  -3.9903809e-01   1.8909339e+00
  -3.9357520e-01   1.8922755e+00
  -3.8818017e-01   1.8936129e+00
  -3.8285134e-01   1.8949709e+00
  -3.7758709e-01   1.8963006e+00
  -3.7238590e-01   1.8976512e+00
  -3.6724627e-01   1.8989731e+00
  -3.6216675e-01   1.9003165e+00
  -3.5714594e-01   1.9016309e+00
  -3.5218252e-01   1.9029671e+00
  -3.4727518e-01   1.9042744e+00
  -3.4242268e-01   1.9056037e+00
  -3.3762380e-01   1.9069040e+00
  -3.3287736e-01   1.9082266e+00
  -3.2818225e-01   1.9095202e+00
  -3.2353734e-01   1.9107842e+00
  -3.1894158e-01   1.9121234e+00
  -3.1439396e-01   1.9133810e+00
  -3.0989345e-01   1.9146879e+00
  -3.0543912e-01   1.9159388e+00
  -3.0102999e-01   1.9172133e+00
  -3.0102999e-01   1.9171998e+00
  -2.9666519e-01   1.9184576e+00
  -2.9234381e-01   1.9196857e+00
  -2.8806501e-01   1.9209238e+00
  -2.8382796e-01   1.9221319e+00
  -2.7963185e-01   1.9233503e+00
  -2.7547589e-01   1.9246001e+00
  -2.7135932e-01   1.9257992e+00
  -2.6728142e-01   1.9269675e+00
  -2.6324144e-01   1.9281884e+00
  -2.5923869e-01   1.9293788e+00
  -2.5527250e-01   1.9305593e+00
  -2.5134221e-01   1.9317302e+00
  -2.4744717e-01   1.9329125e+00
  -2.4358675e-01   1.9340851e+00
  -2.3976034e-01   1.9352482e+00
  -2.3596735e-01   1.9364232e+00
  -2.3220720e-01   1.9375454e+00
  -2.2847933e-01   1.9387013e+00
  -2.2478318e-01   1.9398695e+00
  -2.2111823e-01   1.9410286e+00
  -2.1748394e-01   1.9421340e+00
  -2.1387982e-01   1.9432965e+00
  -2.1030536e-01   1.9444496e+00
  -2.0676008e-01   1.9455490e+00
  -2.0324350e-01   1.9466837e+00
  -1.9975517e-01   1.9478095e+00
  -1.9629464e-01   1.9489713e+00
  -1.9286147e-01   1.9500789e+00
  -1.8945522e-01   1.9512003e+00
  -1.8607548e-01   1.9523128e+00
  -1.8272184e-01   1.9534164e+00
  -1.7939390e-01   1.9545574e+00
  -1.7609126e-01   1.9556667e+00
  -1.7281355e-01   1.9567671e+00
  -1.6956039e-01   1.9578590e+00
  -1.6633142e-01   1.9589896e+00
  -1.6312628e-01   1.9600642e+00
  -1.5994462e-01   1.9611779e+00
  -1.5678610e-01   1.9622834e+00
  -1.5365039e-01   1.9633567e+00
  -1.5053716e-01   1.9644698e+00
  -1.4744608e-01   1.9655264e+00
  -1.4437685e-01   1.9666479e+00
  -1.4132915e-01   1.9677126e+00
  -1.3830270e-01   1.9687691e+00
  -1.3529719e-01   1.9698919e+00
  -1.3231234e-01   1.9709574e+00
  -1.2934786e-01   1.9720151e+00
  -1.2640347e-01   1.9730901e+00
  -1.2347892e-01   1.9741322e+00
  -1.2057393e-01   1.9752172e+00
  -1.1768824e-01   1.9762950e+00
  -1.1482160e-01   1.9773398e+00
  -1.1197376e-01   1.9784030e+00
  -1.0914447e-01   1.9794588e+00
  -1.0633349e-01   1.9805075e+00
  -1.0354059e-01   1.9815751e+00
  -1.0076554e-01   1.9826096e+00
  -9.8008105e-02   1.9836634e+00
  -9.5268067e-02   1.9846839e+00
  -9.2545208e-02   1.9857239e+00
  -8.9839315e-02   1.9867572e+00
  -8.7150177e-02   1.9877838e+00
  -8.4477584e-02   1.9888307e+00
  -8.1821341e-02   1.9898441e+00
  -7.9181246e-02   1.9908782e+00
  -7.6557102e-02   1.9918786e+00
  -7.3948718e-02   1.9929000e+00
  -7.1355909e-02   1.9938877e+00
  -6.8778487e-02   1.9948966e+00
  -6.6216269e-02   1.9959273e+00
  -6.3669081e-02   1.9969243e+00
  -6.1136744e-02   1.9979434e+00
  -5.8619088e-02   1.9989285e+00
  -5.6115941e-02   1.9998795e+00
  -5.3627143e-02   2.0009098e+00
  -5.1152523e-02   2.0019063e+00
  -4.8691925e-02   2.0028686e+00
  -4.6245188e-02   2.0038542e+00
  -4.3812159e-02   2.0048053e+00
  -4.1392685e-02   2.0057802e+00
  -3.8986615e-02   2.0067498e+00
  -3.6593802e-02   2.0077144e+00
  -3.4214100e-02   2.0087034e+00
  -3.1847366e-02   2.0096581e+00
  -2.9493461e-02   2.0105780e+00
  -2.7152247e-02   2.0115227e+00
  -2.4823585e-02   2.0124929e+00
  -2.2507340e-02   2.0134587e+00
  -2.0203386e-02   2.0143592e+00
  -1.7911588e-02   2.0152856e+00
  -1.5631823e-02   2.0162382e+00
  -1.3363961e-02   2.0171867e+00
  -1.1107882e-02   2.0180692e+00
  -8.8634597e-03   2.0190407e+00
  -6.6305780e-03   2.0199148e+00
  -4.4091184e-03   2.0208474e+00
  -2.1989642e-03   2.0217763e+00
   0.0000000e+00   2.0226701e+00
   0.0000000e+00   2.0225371e+00
   2.1878862e-03   2.0234394e+00
   4.3648014e-03   2.0243446e+00
   6.5308732e-03   2.0252272e+00
   8.6861875e-03   2.0261257e+00
   1.0830844e-02   2.0270014e+00
   1.2964973e-02   2.0278805e+00
   1.5088664e-02   2.0287499e+00
   1.7202036e-02   2.0296229e+00
   1.9305152e-02   2.0304995e+00
   2.1398139e-02   2.0313801e+00
   2.3481101e-02   2.0322382e+00
   2.5554105e-02   2.0331003e+00
   2.7617262e-02   2.0339398e+00
   2.9670678e-02   2.0347835e+00
   3.1714407e-02   2.0356316e+00
   3.3748577e-02   2.0364845e+00
   3.5773264e-02   2.0373285e+00
   3.7788555e-02   2.0381499e+00
   3.9794548e-02   2.0389763e+00
   4.1791306e-02   2.0398218e+00
   4.3778918e-02   2.0406448e+00
   4.5757495e-02   2.0414452e+00
   4.7727090e-02   2.0422652e+00
   4.9687778e-02   2.0430768e+00
   5.1639670e-02   2.0439086e+00
   5.3582831e-02   2.0447181e+00
   5.5517327e-02   2.0455050e+00
   5.7443252e-02   2.0463127e+00
   5.9360664e-02   2.0471125e+00
   6.1269661e-02   2.0479044e+00
   6.3170292e-02   2.0486885e+00
   6.5062648e-02   2.0494649e+00
   6.6946793e-02   2.0502631e+00
   6.8822799e-02   2.0510242e+00
   7.0690732e-02   2.0518076e+00
   7.2550669e-02   2.0525837e+00
   7.4402668e-02   2.0533525e+00
   7.6246808e-02   2.0541142e+00
   7.8083151e-02   2.0548840e+00
   7.9911767e-02   2.0556317e+00
   8.1732712e-02   2.0564030e+00
   8.3546048e-02   2.0571368e+00
   8.5351853e-02   2.0578948e+00
   8.7150172e-02   2.0586306e+00
   8.8941086e-02   2.0593755e+00
   9.0724632e-02   2.0601141e+00
   9.2500892e-02   2.0608463e+00
   9.4269917e-02   2.0615882e+00
   9.6031762e-02   2.0623081e+00
   9.7786488e-02   2.0630379e+00
   9.9534153e-02   2.0637458e+00
   1.0127482e-01   2.0644802e+00
   1.0300853e-01   2.0651927e+00
   1.0473535e-01   2.0659159e+00
   1.0645533e-01   2.0666174e+00
   1.0816853e-01   2.0673298e+00
   1.0987499e-01   2.0680205e+00
   1.1157478e-01   2.0687226e+00
   1.1326793e-01   2.0694030e+00
   1.1495452e-01   2.0700783e+00
   1.1663457e-01   2.0707654e+00
   1.1830816e-01   2.0714647e+00
   1.1997531e-01   2.0721256e+00
   1.2163610e-01   2.0727988e+00
   1.2329056e-01   2.0734848e+00
   1.2493874e-01   2.0741666e+00
   1.2658068e-01   2.0748270e+00
   1.2821644e-01   2.0755007e+00
   1.2984607e-01   2.0761356e+00
   1.3146960e-01   2.0768015e+00
   1.3308709e-01   2.0774639e+00
   1.3469857e-01   2.0780873e+00
   1.3630410e-01   2.0787247e+00
   1.3790371e-01   2.0793767e+00
   1.3949746e-01   2.0800255e+00
   1.4108537e-01   2.0806714e+00
   1.4266750e-01   2.0812779e+00
   1.4424389e-01   2.0819179e+00
   1.4581458e-01   2.0825186e+00
   1.4737961e-01   2.0831533e+00
   1.4893901e-01   2.0837856e+00
   1.5049284e-01   2.0843785e+00
   1.5204113e-01   2.0850063e+00
   1.5358392e-01   2.0855947e+00
   1.5512124e-01   2.0862185e+00
   1.5665315e-01   2.0868218e+00
   1.5817967e-01   2.0874044e+00
   1.5970084e-01   2.0879853e+00
   1.6121671e-01   2.0886030e+00
   1.6272730e-01   2.0891810e+00
   1.6423265e-01   2.0897772e+00
   1.6573281e-01   2.0903529e+00
   1.6722780e-01   2.0909277e+00
   1.6871766e-01   2.0915017e+00
   1.7020243e-01   2.0920554e+00
   1.7168214e-01   2.0926283e+00
   1.7315683e-01   2.0932008e+00
   1.7462652e-01   2.0937532e+00
   1.7609126e-01   2.0943256e+00
   1.7609126e-01   2.0941558e+00
   1.7755107e-01   2.0947210e+00
   1.7900600e-01   2.0952730e+00
   1.8045607e-01   2.0958118e+00
   1.8190131e-01   2.0963647e+00
   1.8334175e-01   2.0969184e+00
   1.8477744e-01   2.0974455e+00
   1.8620839e-01   2.0979873e+00
   1.8763465e-01   2.0985164e+00
   1.8905624e-01   2.0990467e+00
   1.9047319e-01   2.0995785e+00
   1.9188553e-01   2.1000978e+00
   1.9329329e-01   2.1006189e+00
   1.9469650e-01   2.1011419e+00
   1.9609520e-01   2.1016670e+00
   1.9748940e-01   2.1021657e+00
   1.9887915e-01   2.1026957e+00
   2.0026446e-01   2.1031993e+00
   2.0164536e-01   2.1037056e+00
   2.0302189e-01   2.1042150e+00
   2.0439407e-01   2.1046980e+00
   2.0576193e-01   2.1051989e+00
   2.0712549e-01   2.1056736e+00
   2.0848479e-01   2.1061815e+00
   2.0983984e-01   2.1066484e+00
   2.1119068e-01   2.1071492e+00
   2.1253733e-01   2.1076239e+00
   2.1387982e-01   2.1080877e+00
   2.1521817e-01   2.1085711e+00
   2.1655241e-01   2.1090438e+00
   2.1788256e-01   2.1095214e+00
   2.1920865e-01   2.1099730e+00
   2.2053071e-01   2.1104452e+00
   2.2184875e-01   2.1109072e+00
   2.2316280e-01   2.1113591e+00
   2.2447289e-01   2.1118008e+00
   2.2577904e-01   2.1122641e+00
   2.2708128e-01   2.1127177e+00
   2.2837962e-01   2.1131616e+00
   2.2967409e-01   2.1135959e+00
   2.3096471e-01   2.1140205e+00
   2.3225151e-01   2.1144843e+00
   2.3353451e-01   2.1149228e+00
   2.3481373e-01   2.1153521e+00
   2.3608919e-01   2.1157724e+00
   2.3736092e-01   2.1161836e+00
   2.3862893e-01   2.1166025e+00
   2.3989325e-01   2.1170294e+00
   2.4115390e-01   2.1174477e+00
   2.4241091e-01   2.1178744e+00
   2.4366428e-01   2.1182760e+00
   2.4491405e-01   2.1187033e+00
   2.4616024e-01   2.1191055e+00
   2.4740285e-01   2.1195170e+00
   2.4864193e-01   2.1199034e+00
   2.4987747e-01   2.1202993e+00
   2.5110952e-01   2.1207224e+00
   2.5233807e-01   2.1211208e+00
   2.5356316e-01   2.1215120e+00
   2.5478481e-01   2.1218783e+00
   2.5600303e-01   2.1222905e+00
   2.5721784e-01   2.1226783e+00
   2.5842926e-01   2.1230414e+00
   2.5963731e-01   2.1234337e+00
   2.6084201e-01   2.1238014e+00
   2.6204338e-01   2.1241809e+00
   2.6324143e-01   2.1245542e+00
   2.6443619e-01   2.1249397e+00
   2.6562767e-01   2.1253011e+00
   2.6681589e-01   2.1256565e+00
   2.6800087e-01   2.1260062e+00
   2.6918263e-01   2.1263876e+00
   2.7036118e-01   2.1267451e+00
   2.7153653e-01   2.1271161e+00
   2.7270872e-01   2.1274443e+00
   2.7387775e-01   2.1278054e+00
   2.7504364e-01   2.1281618e+00
   2.7620641e-01   2.1285136e+00
   2.7736608e-01   2.1288610e+00
   2.7852265e-01   2.1292040e+00
   2.7967616e-01   2.1295429e+00
   2.8082661e-01   2.1298777e+00
   2.8197402e-01   2.1302086e+00
   2.8311841e-01   2.1305752e+00
   2.8425979e-01   2.1308989e+00
   2.8539817e-01   2.1312191e+00
   2.8653358e-01   2.1315560e+00
   2.8766603e-01   2.1318698e+00
   2.8879554e-01   2.1322209e+00
   2.8992211e-01   2.1325290e+00
   2.9104577e-01   2.1328750e+00
   2.9216654e-01   2.1331984e+00
   2.9328441e-01   2.1334991e+00
   2.9439942e-01   2.1337974e+00
   2.9551157e-01   2.1341352e+00
   2.9662088e-01   2.1344507e+00
   2.9772736e-01   2.1347436e+00
   2.9883103e-01   2.1350560e+00
   2.9993191e-01   2.1353883e+00
   3.0103000e-01   2.1356774e+00
   3.0103000e-01   2.1355134e+00
   3.0321788e-01   2.1361344e+00
   3.0539481e-01   2.1367364e+00
   3.0756086e-01   2.1373202e+00
   3.0971618e-01   2.1378871e+00
   3.1186084e-01   2.1384648e+00
   3.1399497e-01   2.1390418e+00
   3.1611867e-01   2.1396196e+00
   3.1823202e-01   2.1401724e+00
   3.2033515e-01   2.1407149e+00
   3.2242814e-01   2.1412486e+00
   3.2451109e-01   2.1418029e+00
   3.2658410e-01   2.1423230e+00
   3.2864726e-01   2.1428527e+00
   3.3070067e-01   2.1433650e+00
   3.3274441e-01   2.1439048e+00
   3.3477858e-01   2.1444006e+00
   3.3680327e-01   2.1449274e+00
   3.3881856e-01   2.1454274e+00
   3.4082454e-01   2.1459015e+00
   3.4282130e-01   2.1464120e+00
   3.4480892e-01   2.1468996e+00
   3.4678748e-01   2.1473809e+00
   3.4875708e-01   2.1478572e+00
   3.5071778e-01   2.1483303e+00
   3.5266967e-01   2.1488014e+00
   3.5461282e-01   2.1492723e+00
   3.5654732e-01   2.1497280e+00
   3.5847325e-01   2.1502031e+00
   3.6039066e-01   2.1506663e+00
   3.6229965e-01   2.1511187e+00
   3.6420029e-01   2.1515447e+00
   3.6609264e-01   2.1520141e+00
   3.6797679e-01   2.1524602e+00
   3.6985279e-01   2.1528839e+00
   3.7172073e-01   2.1533219e+00
   3.7358066e-01   2.1537581e+00
   3.7543267e-01   2.1541942e+00
   3.7727681e-01   2.1545956e+00
   3.7911315e-01   2.1550361e+00
   3.8094176e-01   2.1554446e+00
   3.8276271e-01   2.1558778e+00
   3.8457605e-01   2.1562627e+00
   3.8638185e-01   2.1566946e+00
   3.8818017e-01   2.1570806e+00
   3.8997108e-01   2.1574793e+00
   3.9175463e-01   2.1578924e+00
   3.9353089e-01   2.1583025e+00
   3.9529991e-01   2.1587111e+00
   3.9706176e-01   2.1590995e+00
   3.9881649e-01   2.1594894e+00
   4.0056415e-01   2.1598824e+00
   4.0230482e-01   2.1602594e+00
   4.0403853e-01   2.1606426e+00
   4.0576535e-01   2.1610339e+00
   4.0748533e-01   2.1613926e+00
   4.0919852e-01   2.1618053e+00
   4.1090499e-01   2.1621886e+00
   4.1260477e-01   2.1625650e+00
   4.1429793e-01   2.1629363e+00
   4.1598451e-01   2.1633037e+00
   4.1766457e-01   2.1636689e+00
   4.1933815e-01   2.1640335e+00
   4.2100531e-01   2.1643992e+00
   4.2266610e-01   2.1647445e+00
   4.2432055e-01   2.1651173e+00
   4.2596873e-01   2.1654726e+00
   4.2761068e-01   2.1658597e+00
   4.2924644e-01   2.1661846e+00
   4.3087607e-01   2.1665445e+00
   4.3249960e-01   2.1669419e+00
   4.3411709e-01   2.1672562e+00
   4.3572857e-01   2.1676360e+00
   4.3733410e-01   2.1679845e+00
   4.3893371e-01   2.1683533e+00
   4.4052745e-01   2.1686931e+00
   4.4211537e-01   2.1690567e+00
   4.4369750e-01   2.1693681e+00
   4.4527389e-01   2.1697329e+00
   4.4684457e-01   2.1701010e+00
   4.4840960e-01   2.1704206e+00
   4.4996901e-01   2.1707464e+00
   4.5152284e-01   2.1710798e+00
   4.5307113e-01   2.1714230e+00
   4.5461391e-01   2.1718057e+00
   4.5615124e-01   2.1721183e+00
   4.5768315e-01   2.1724458e+00
   4.5920967e-01   2.1727900e+00
   4.6073084e-01   2.1731243e+00
   4.6224670e-01   2.1735084e+00
   4.6375729e-01   2.1737982e+00
   4.6526265e-01   2.1741710e+00
   4.6676280e-01   2.1744811e+00
   4.6825779e-01   2.1748490e+00
   4.6974766e-01   2.1751256e+00
   4.7123243e-01   2.1754952e+00
   4.7271214e-01   2.1758372e+00
   4.7418682e-01   2.1761529e+00
   4.7565652e-01   2.1764428e+00
   4.7712125e-01   2.1768044e+00
   4.7712125e-01   2.1766346e+00
   4.7858107e-01   2.1769722e+00
   4.8003600e-01   2.1773055e+00
   4.8148606e-01   2.1776028e+00
   4.8293130e-01   2.1779483e+00
   4.8437175e-01   2.1782441e+00
   4.8580743e-01   2.1785923e+00
   4.8723839e-01   2.1788933e+00
   4.8866464e-01   2.1792166e+00
   4.9008623e-01   2.1795471e+00
   4.9150318e-01   2.1798516e+00
   4.9291552e-01   2.1801664e+00
   4.9432328e-01   2.1804934e+00
   4.9572650e-01   2.1807990e+00
   4.9712520e-01   2.1811020e+00
   4.9851940e-01   2.1814411e+00
   4.9990914e-01   2.1817448e+00
   5.0129445e-01   2.1820509e+00
   5.0267536e-01   2.1823804e+00
   5.0405189e-01   2.1826974e+00
   5.0542407e-01   2.1830228e+00
   5.0679192e-01   2.1833384e+00
   5.0815549e-01   2.1836659e+00
   5.0951478e-01   2.1839871e+00
   5.1086984e-01   2.1843038e+00
   5.1222068e-01   2.1845973e+00
   5.1356733e-01   2.1849500e+00
   5.1490981e-01   2.1852420e+00
   5.1624817e-01   2.1855772e+00
   5.1758241e-01   2.1858744e+00
   5.1891256e-01   2.1861981e+00
   5.2023865e-01   2.1865289e+00
   5.2156070e-01   2.1868259e+00
   5.2287875e-01   2.1871769e+00
   5.2419280e-01   2.1874752e+00
   5.2550289e-01   2.1878098e+00
   5.2680904e-01   2.1880938e+00
   5.2811127e-01   2.1884178e+00
   5.2940961e-01   2.1887392e+00
   5.3070408e-01   2.1890595e+00
   5.3199471e-01   2.1893804e+00
   5.3328151e-01   2.1897036e+00
   5.3456450e-01   2.1900073e+00
   5.3584372e-01   2.1903403e+00
   5.3711918e-01   2.1906570e+00
   5.3839091e-01   2.1909586e+00
   5.3965893e-01   2.1912956e+00
   5.4092325e-01   2.1915961e+00
   5.4218390e-01   2.1919111e+00
   5.4344090e-01   2.1922425e+00
   5.4469428e-01   2.1925416e+00
   5.4594405e-01   2.1928607e+00
   5.4719023e-01   2.1931500e+00
   5.4843285e-01   2.1934628e+00
   5.4967192e-01   2.1938016e+00
   5.5090747e-01   2.1940887e+00
   5.5213951e-01   2.1944320e+00
   5.5336807e-01   2.1947262e+00
   5.5459316e-01   2.1950264e+00
   5.5581480e-01   2.1953345e+00
   5.5703302e-01   2.1956804e+00
   5.5824783e-01   2.1959823e+00
   5.5945925e-01   2.1962974e+00
   5.6066731e-01   2.1965993e+00
   5.6187201e-01   2.1968892e+00
   5.6307338e-01   2.1972271e+00
   5.6427143e-01   2.1975568e+00
   5.6546619e-01   2.1978800e+00
   5.6665767e-01   2.1981680e+00
   5.6784589e-01   2.1984823e+00
   5.6903087e-01   2.1987946e+00
   5.7021262e-01   2.1990757e+00
   5.7139117e-01   2.1993890e+00
   5.7256653e-01   2.1997370e+00
   5.7373872e-01   2.1999950e+00
   5.7490775e-01   2.2003552e+00
   5.7607364e-01   2.2006598e+00
   5.7723641e-01   2.2009418e+00
   5.7839607e-01   2.2012683e+00
   5.7955265e-01   2.2015422e+00
   5.8070616e-01   2.2018986e+00
   5.8185660e-01   2.2022053e+00
   5.8300402e-01   2.2025314e+00
   5.8414840e-01   2.2028099e+00
   5.8528978e-01   2.2031110e+00
   5.8642817e-01   2.2034371e+00
   5.8756358e-01   2.2037551e+00
   5.8869603e-01   2.2040663e+00
   5.8982553e-01   2.2043360e+00
   5.9095211e-01   2.2046748e+00
   5.9207577e-01   2.2049383e+00
   5.9319653e-01   2.2052754e+00
   5.9431441e-01   2.2055392e+00
   5.9542941e-01   2.2058816e+00
   5.9654156e-01   2.2062296e+00
   5.9765087e-01   2.2065077e+00
   5.9875736e-01   2.2068329e+00
   5.9986103e-01   2.2071293e+00
   6.0096190e-01   2.2073979e+00
   6.0205999e-01   2.2077601e+00
   6.0205999e-01   2.2075590e+00
   6.0282701e-01   2.2077535e+00
   6.0359267e-01   2.2079783e+00
   6.0435698e-01   2.2081940e+00
   6.0511996e-01   2.2084008e+00
   6.0588159e-01   2.2085991e+00
   6.0664189e-01   2.2088312e+00
   6.0740086e-01   2.2090562e+00
   6.0815851e-01   2.2092323e+00
   6.0891484e-01   2.2094655e+00
   6.0966985e-01   2.2096720e+00
   6.1042355e-01   2.2098732e+00
   6.1117595e-01   2.2100914e+00
   6.1192705e-01   2.2102838e+00
   6.1267685e-01   2.2104946e+00
   6.1342535e-01   2.2107245e+00
   6.1417257e-01   2.2109301e+00
   6.1491851e-01   2.2111564e+00
   6.1566317e-01   2.2113590e+00
   6.1640655e-01   2.2115609e+00
   6.1714866e-01   2.2117856e+00
   6.1788951e-01   2.2119879e+00
   6.1862909e-01   2.2121914e+00
   6.1936742e-01   2.2123965e+00
   6.2010449e-01   2.2126038e+00
   6.2084032e-01   2.2128142e+00
   6.2157490e-01   2.2130519e+00
   6.2230824e-01   2.2132701e+00
   6.2304034e-01   2.2134692e+00
   6.2377121e-01   2.2136978e+00
   6.2450086e-01   2.2138837e+00
   6.2522928e-01   2.2141253e+00
   6.2595648e-01   2.2143251e+00
   6.2668247e-01   2.2145327e+00
   6.2740724e-01   2.2147237e+00
   6.2813081e-01   2.2149490e+00
   6.2885317e-01   2.2151844e+00
   6.2957433e-01   2.2154050e+00
   6.3029430e-01   2.2156113e+00
   6.3101307e-01   2.2158294e+00
   6.3173066e-01   2.2160341e+00
   6.3244707e-01   2.2162255e+00
   6.3316229e-01   2.2164571e+00
   6.3387634e-01   2.2166503e+00
   6.3458922e-01   2.2168853e+00
   6.3530092e-01   2.2170557e+00
   6.3601147e-01   2.2172694e+00
   6.3672085e-01   2.2175278e+00
   6.3742908e-01   2.2176949e+00
   6.3813615e-01   2.2179355e+00
   6.3884208e-01   2.2181404e+00
   6.3954685e-01   2.2183373e+00
   6.4025049e-01   2.2185831e+00
   6.4095299e-01   2.2187942e+00
   6.4165435e-01   2.2189706e+00
   6.4235459e-01   2.2192272e+00
   6.4305369e-01   2.2193925e+00
   6.4375167e-01   2.2196400e+00
   6.4444854e-01   2.2198547e+00
   6.4514428e-01   2.2200365e+00
   6.4583892e-01   2.2202745e+00
   6.4653244e-01   2.2204508e+00
   6.4722486e-01   2.2206551e+00
   6.4791617e-01   2.2208884e+00
   6.4860639e-01   2.2210911e+00
   6.4929551e-01   2.2212937e+00
   6.4998354e-01   2.2215587e+00
   6.5067049e-01   2.2217323e+00
   6.5135634e-01   2.2219699e+00
   6.5204112e-01   2.2221474e+00
   6.5272482e-01   2.2223908e+00
   6.5340744e-01   2.2225746e+00
   6.5408899e-01   2.2228265e+00
   6.5476948e-01   2.2230192e+00
   6.5544889e-01   2.2232172e+00
   6.5612725e-01   2.2234213e+00
   6.5680455e-01   2.2236320e+00
   6.5748080e-01   2.2238834e+00
   6.5815599e-01   2.2240766e+00
   6.5883014e-01   2.2242783e+00
   6.5950324e-01   2.2245232e+00
   6.6017530e-01   2.2247103e+00
   6.6084632e-01   2.2249078e+00
   6.6151631e-01   2.2251510e+00
   6.6218526e-01   2.2253025e+00
   6.6285319e-01   2.2255708e+00
   6.6352009e-01   2.2257476e+00
   6.6418596e-01   2.2259735e+00
   6.6485082e-01   2.2261429e+00
   6.6551466e-01   2.2263991e+00
   6.6617749e-01   2.2265636e+00
   6.6683931e-01   2.2267807e+00
   6.6750012e-01   2.2269788e+00
   6.6815993e-01   2.2271949e+00
   6.6881873e-01   2.2274301e+00
   6.6947654e-01   2.2276480e+00
   6.7013336e-01   2.2278487e+00
   6.7078918e-01   2.2280327e+00
   6.7144401e-01   2.2282762e+00
   6.7209786e-01   2.2285044e+00
   6.7209786e-01   2.2284431e+00
   6.7265752e-01   2.2286179e+00
   6.7321645e-01   2.2288179e+00
   6.7377467e-01   2.2289814e+00
   6.7433218e-01   2.2291710e+00
   6.7488896e-01   2.2293558e+00
   6.7544504e-01   2.2295364e+00
   6.7600040e-01   2.2297128e+00
   6.7655506e-01   2.2299175e+00
   6.7710900e-01   2.2301029e+00
   6.7766225e-01   2.2302692e+00
   6.7821478e-01   2.2304652e+00
   6.7876662e-01   2.2306428e+00
   6.7931775e-01   2.2308348e+00
   6.7986819e-01   2.2310089e+00
   6.8041793e-01   2.2311983e+00
   6.8096697e-01   2.2314037e+00
   6.8151533e-01   2.2315751e+00
   6.8206299e-01   2.2317633e+00
   6.8260996e-01   2.2319349e+00
   6.8315624e-01   2.2321413e+00
   6.8370184e-01   2.2323317e+00
   6.8424675e-01   2.2325063e+00
   6.8479098e-01   2.2326826e+00
   6.8533452e-01   2.2328610e+00
   6.8587739e-01   2.2330419e+00
   6.8641958e-01   2.2332259e+00
   6.8696110e-01   2.2334131e+00
   6.8750194e-01   2.2336042e+00
   6.8804210e-01   2.2337995e+00
   6.8858160e-01   2.2339633e+00
   6.8912043e-01   2.2341318e+00
   6.8965859e-01   2.2343238e+00
   6.9019608e-01   2.2345032e+00
   6.9073291e-01   2.2346887e+00
   6.9126907e-01   2.2348809e+00
   6.9180458e-01   2.2350613e+00
   6.9233943e-01   2.2352303e+00
   6.9287361e-01   2.2354260e+00
   6.9340714e-01   2.2356108e+00
   6.9394002e-01   2.2357853e+00
   6.9447224e-01   2.2359494e+00
   6.9500382e-01   2.2361422e+00
   6.9553474e-01   2.2363255e+00
   6.9606501e-01   2.2364997e+00
   6.9659464e-01   2.2366845e+00
   6.9712362e-01   2.2368608e+00
   6.9765196e-01   2.2370287e+00
   6.9817966e-01   2.2372085e+00
   6.9870672e-01   2.2374009e+00
   6.9923313e-01   2.2375657e+00
   6.9975891e-01   2.2377643e+00
   7.0028406e-01   2.2379564e+00
   7.0080857e-01   2.2381218e+00
   7.0133245e-01   2.2383018e+00
   7.0185569e-01   2.2384553e+00
   7.0237831e-01   2.2386661e+00
   7.0290030e-01   2.2388513e+00
   7.0342166e-01   2.2390107e+00
   7.0394240e-01   2.2392084e+00
   7.0446251e-01   2.2393594e+00
   7.0498200e-01   2.2395283e+00
   7.0550087e-01   2.2397154e+00
   7.0601912e-01   2.2399000e+00
   7.0653676e-01   2.2400821e+00
   7.0705377e-01   2.2402401e+00
   7.0757018e-01   2.2404404e+00
   7.0808596e-01   2.2405950e+00
   7.0860114e-01   2.2407709e+00
   7.0911571e-01   2.2409911e+00
   7.0962967e-01   2.2411662e+00
   7.1014302e-01   2.2413414e+00
   7.1065576e-01   2.2415171e+00
   7.1116790e-01   2.2416936e+00
   7.1167944e-01   2.2418482e+00
   7.1219037e-01   2.2420508e+00
   7.1270071e-01   2.2422088e+00
   7.1321044e-01   2.2423926e+00
   7.1371958e-01   2.2425792e+00
   7.1422812e-01   2.2427215e+00
   7.1473607e-01   2.2429388e+00
   7.1524342e-01   2.2430883e+00
   7.1575018e-01   2.2432903e+00
   7.1625636e-01   2.2434487e+00
   7.1676194e-01   2.2436365e+00
   7.1726693e-01   2.2438053e+00
   7.1777134e-01   2.2440048e+00
   7.1827516e-01   2.2441363e+00
   7.1877840e-01   2.2443492e+00
   7.1928105e-01   2.2444943e+00
   7.1978313e-01   2.2446718e+00
   7.2028462e-01   2.2448829e+00
   7.2078554e-01   2.2450261e+00
   7.2128588e-01   2.2452036e+00
   7.2178564e-01   2.2453905e+00
   7.2228483e-01   2.2455872e+00
   7.2278345e-01   2.2457682e+00
   7.2328149e-01   2.2459333e+00
   7.2377897e-01   2.2461096e+00
   7.2427587e-01   2.2462973e+00
   7.2427587e-01   2.2462531e+00
   7.2485487e-01   2.2464970e+00
   7.2543311e-01   2.2466706e+00
   7.2601057e-01   2.2469090e+00
   7.2658727e-01   2.2470775e+00
   7.2716320e-01   2.2473128e+00
   7.2773837e-01   2.2475014e+00
   7.2831278e-01   2.2477127e+00
   7.2888643e-01   2.2479476e+00
   7.2945933e-01   2.2481368e+00
   7.3003147e-01   2.2483746e+00
   7.3060285e-01   2.2485673e+00
   7.3117349e-01   2.2487866e+00
   7.3174337e-01   2.2489850e+00
   7.3231252e-01   2.2491875e+00
   7.3288091e-01   2.2493945e+00
   7.3344856e-01   2.2496066e+00
   7.3401547e-01   2.2498000e+00
   7.3458165e-01   2.2500245e+00
   7.3514708e-01   2.2502062e+00
   7.3571178e-01   2.2504459e+00
   7.3627575e-01   2.2506436e+00
   7.3683898e-01   2.2508759e+00
   7.3740149e-01   2.2510410e+00
   7.3796327e-01   2.2512677e+00
   7.3852432e-01   2.2514799e+00
   7.3908465e-01   2.2516775e+00
   7.3964425e-01   2.2519138e+00
   7.4020314e-01   2.2520837e+00
   7.4076131e-01   2.2522939e+00
   7.4131876e-01   2.2524916e+00
   7.4187550e-01   2.2527315e+00
   7.4243152e-01   2.2529057e+00
   7.4298683e-01   2.2531238e+00
   7.4354144e-01   2.2533037e+00
   7.4409533e-01   2.2535573e+00
   7.4464852e-01   2.2537459e+00
   7.4520101e-01   2.2539256e+00
   7.4575280e-01   2.2541250e+00
   7.4630388e-01   2.2543453e+00
   7.4685427e-01   2.2545876e+00
   7.4740396e-01   2.2547367e+00
   7.4795296e-01   2.2549666e+00
   7.4850126e-01   2.2551620e+00
   7.4904887e-01   2.2553820e+00
   7.4959579e-01   2.2555680e+00
   7.5014202e-01   2.2557800e+00
   7.5068757e-01   2.2560190e+00
   7.5123243e-01   2.2561648e+00
   7.5177661e-01   2.2563996e+00
   7.5232011e-01   2.2566334e+00
   7.5286293e-01   2.2568047e+00
   7.5340507e-01   2.2570064e+00
   7.5394654e-01   2.2572400e+00
   7.5448733e-01   2.2574118e+00
   7.5502745e-01   2.2576482e+00
   7.5556690e-01   2.2578234e+00
   7.5610568e-01   2.2580008e+00
   7.5664379e-01   2.2582140e+00
   7.5718124e-01   2.2584311e+00
   7.5771802e-01   2.2586533e+00
   7.5825414e-01   2.2588149e+00
   7.5878959e-01   2.2590816e+00
   7.5932439e-01   2.2592218e+00
   7.5985853e-01   2.2594359e+00
   7.6039202e-01   2.2596580e+00
   7.6092485e-01   2.2598890e+00
   7.6145703e-01   2.2600265e+00
   7.6198855e-01   2.2602766e+00
   7.6251943e-01   2.2604683e+00
   7.6304966e-01   2.2606711e+00
   7.6357924e-01   2.2608505e+00
   7.6410817e-01   2.2610777e+00
   7.6463647e-01   2.2612828e+00
   7.6516412e-01   2.2614659e+00
   7.6569113e-01   2.2616995e+00
   7.6621750e-01   2.2618761e+00
   7.6674323e-01   2.2620683e+00
   7.6726833e-01   2.2623141e+00
   7.6779280e-01   2.2625036e+00
   7.6831663e-01   2.2627113e+00
   7.6883983e-01   2.2629003e+00
   7.6936240e-01   2.2630706e+00
   7.6988435e-01   2.2632993e+00
   7.7040567e-01   2.2635110e+00
   7.7092636e-01   2.2637061e+00
   7.7144643e-01   2.2638848e+00
   7.7196587e-01   2.2640865e+00
   7.7248470e-01   2.2643124e+00
   7.7300291e-01   2.2645238e+00
   7.7352050e-01   2.2646812e+00
   7.7403747e-01   2.2649447e+00
   7.7455383e-01   2.2651150e+00
   7.7506957e-01   2.2653128e+00
   7.7558471e-01   2.2655394e+00
   7.7609923e-01   2.2657546e+00
   7.7661315e-01   2.2659174e+00
   7.7712645e-01   2.2661109e+00
   7.7763915e-01   2.2663362e+00
   7.7815125e-01   2.2665100e+00
   7.7815125e-01   2.2665207e+00
   7.7888177e-01   2.2668052e+00
   7.7961107e-01   2.2671040e+00
   7.8033914e-01   2.2673842e+00
   7.8106599e-01   2.2676473e+00
   7.8179163e-01   2.2679297e+00
   7.8251606e-01   2.2681983e+00
   7.8323928e-01   2.2684543e+00
   7.8396130e-01   2.2687356e+00
   7.8468212e-01   2.2690263e+00
   7.8540174e-01   2.2693100e+00
   7.8612018e-01   2.2695694e+00
   7.8683743e-01   2.2698434e+00
   7.8755350e-01   2.2701153e+00
   7.8826839e-01   2.2703866e+00
   7.8898210e-01   2.2706981e+00
   7.8969464e-01   2.2709740e+00
   7.9040602e-01   2.2712352e+00
   7.9111623e-01   2.2715228e+00
   7.9182528e-01   2.2717990e+00
   7.9253318e-01   2.2720654e+00
   7.9323992e-01   2.2723645e+00
   7.9394552e-01   2.2726368e+00
   7.9464997e-01   2.2729252e+00
   7.9535328e-01   2.2731896e+00
   7.9605545e-01   2.2734739e+00
   7.9675650e-01   2.2737804e+00
   7.9745641e-01   2.2740679e+00
   7.9815519e-01   2.2743599e+00
   7.9885285e-01   2.2746136e+00
   7.9954940e-01   2.2749194e+00
   8.0024482e-01   2.2751902e+00
   8.0093914e-01   2.2754723e+00
   8.0163235e-01   2.2757450e+00
   8.0232445e-01   2.2760329e+00
   8.0301545e-01   2.2763382e+00
   8.0370535e-01   2.2765922e+00
   8.0439416e-01   2.2769147e+00
   8.0508188e-01   2.2771647e+00
   8.0576852e-01   2.2774637e+00
   8.0645406e-01   2.2777657e+00
   8.0713853e-01   2.2780478e+00
   8.0782192e-01   2.2783112e+00
   8.0850424e-01   2.2786076e+00
   8.0918548e-01   2.2788634e+00
   8.0986566e-01   2.2791564e+00
   8.1054478e-01   2.2794374e+00
   8.1122283e-01   2.2797340e+00
   8.1189983e-01   2.2799958e+00
   8.1257578e-01   2.2803301e+00
   8.1325067e-01   2.2805793e+00
   8.1392452e-01   2.2808514e+00
   8.1459732e-01   2.2811764e+00
   8.1526909e-01   2.2814466e+00
   8.1593981e-01   2.2817463e+00
   8.1660950e-01   2.2819933e+00
   8.1727816e-01   2.2823020e+00
   8.1794579e-01   2.2825609e+00
   8.1861240e-01   2.2828574e+00
   8.1927799e-01   2.2831650e+00
   8.1994255e-01   2.2834267e+00
   8.2060611e-01   2.2837326e+00
   8.2126864e-01   2.2839652e+00
   8.2193018e-01   2.2842458e+00
   8.2259070e-01   2.2845776e+00
   8.2325022e-01   2.2848400e+00
   8.2390874e-01   2.2851577e+00
   8.2456627e-01   2.2854395e+00
   8.2522279e-01   2.2856862e+00
   8.2587833e-01   2.2859950e+00
   8.2653288e-01   2.2862722e+00
   8.2718645e-01   2.2865185e+00
   8.2783903e-01   2.2868011e+00
   8.2849064e-01   2.2871228e+00
   8.2914127e-01   2.2874191e+00
   8.2979092e-01   2.2876571e+00
   8.3043961e-01   2.2879741e+00
   8.3108733e-01   2.2882704e+00
   8.3173408e-01   2.2885471e+00
   8.3237987e-01   2.2887701e+00
   8.3302470e-01   2.2890823e+00
   8.3366858e-01   2.2893441e+00
   8.3431150e-01   2.2896648e+00
   8.3495347e-01   2.2899013e+00
   8.3559450e-01   2.2902379e+00
   8.3623458e-01   2.2904553e+00
   8.3687372e-01   2.2907404e+00
   8.3751192e-01   2.2910206e+00
   8.3814918e-01   2.2913361e+00
   8.3878551e-01   2.2915735e+00
   8.3942091e-01   2.2918888e+00
   8.4005538e-01   2.2922070e+00
   8.4068892e-01   2.2924902e+00
   8.4132154e-01   2.2926989e+00
   8.4195324e-01   2.2929953e+00
   8.4258403e-01   2.2932606e+00
   8.4321390e-01   2.2935785e+00
   8.4384285e-01   2.2938689e+00
   8.4447090e-01   2.2941748e+00
   8.4509804e-01   2.2944135e+00
   8.4509804e-01   2.2943988e+00
   8.4572428e-01   2.2946985e+00
   8.4634961e-01   2.2949766e+00
   8.4697404e-01   2.2952778e+00
   8.4759758e-01   2.2955607e+00
   8.4822023e-01   2.2958486e+00
   8.4884198e-01   2.2961435e+00
   8.4946285e-01   2.2964022e+00
   8.5008282e-01   2.2966939e+00
   8.5070192e-01   2.2969984e+00
   8.5132013e-01   2.2972713e+00
   8.5193747e-01   2.2975367e+00
   8.5255392e-01   2.2978440e+00
   8.5316951e-01   2.2981004e+00
   8.5378422e-01   2.2984027e+00
   8.5439806e-01   2.2987053e+00
   8.5501104e-01   2.2989855e+00
   8.5562315e-01   2.2992442e+00
   8.5623441e-01   2.2995330e+00
   8.5684480e-01   2.2998038e+00
   8.5745434e-01   2.3001091e+00
   8.5806302e-01   2.3003743e+00
   8.5867085e-01   2.3006781e+00
   8.5927783e-01   2.3009707e+00
   8.5988396e-01   2.3012274e+00
   8.6048925e-01   2.3015022e+00
   8.6109370e-01   2.3017976e+00
   8.6169730e-01   2.3020613e+00
   8.6230007e-01   2.3023771e+00
   8.6290200e-01   2.3026368e+00
   8.6350310e-01   2.3029249e+00
   8.6410337e-01   2.3032155e+00
   8.6470281e-01   2.3034536e+00
   8.6530143e-01   2.3037549e+00
   8.6589922e-01   2.3040063e+00
   8.6649618e-01   2.3043260e+00
   8.6709233e-01   2.3045692e+00
   8.6768767e-01   2.3048553e+00
   8.6828218e-01   2.3051271e+00
   8.6887589e-01   2.3054165e+00
   8.6946878e-01   2.3056947e+00
   8.7006087e-01   2.3059945e+00
   8.7065214e-01   2.3062870e+00
   8.7124262e-01   2.3065103e+00
   8.7183229e-01   2.3067922e+00
   8.7242117e-01   2.3071039e+00
   8.7300924e-01   2.3073830e+00
   8.7359652e-01   2.3076631e+00
   8.7418301e-01   2.3079129e+00
   8.7476871e-01   2.3082339e+00
   8.7535362e-01   2.3084607e+00
   8.7593774e-01   2.3087292e+00
   8.7652108e-01   2.3090079e+00
   8.7710363e-01   2.3092988e+00
   8.7768541e-01   2.3095689e+00
   8.7826640e-01   2.3098905e+00
   8.7884662e-01   2.3101594e+00
   8.7942607e-01   2.3104482e+00
   8.8000474e-01   2.3106864e+00
   8.8058265e-01   2.3109846e+00
   8.8115978e-01   2.3112722e+00
   8.8173615e-01   2.3115133e+00
   8.8231176e-01   2.3117838e+00
   8.8288660e-01   2.3120484e+00
   8.8346069e-01   2.3123087e+00
   8.8403401e-01   2.3126441e+00
   8.8460658e-01   2.3129016e+00
   8.8517840e-01   2.3131599e+00
   8.8574946e-01   2.3134211e+00
   8.8631978e-01   2.3136869e+00
   8.8688934e-01   2.3140001e+00
   8.8745816e-01   2.3142404e+00
   8.8802624e-01   2.3145736e+00
   8.8859357e-01   2.3147948e+00
   8.8916017e-01   2.3150715e+00
   8.8972603e-01   2.3154074e+00
   8.9029115e-01   2.3156335e+00
   8.9085553e-01   2.3159225e+00
   8.9141918e-01   2.3161902e+00
   8.9198211e-01   2.3164378e+00
   8.9254430e-01   2.3167561e+00
   8.9310577e-01   2.3170584e+00
   8.9366651e-01   2.3173008e+00
   8.9422653e-01   2.3175751e+00
   8.9478582e-01   2.3178379e+00
   8.9534440e-01   2.3181373e+00
   8.9590226e-01   2.3183817e+00
   8.9645941e-01   2.3186670e+00
   8.9701584e-01   2.3188994e+00
   8.9757156e-01   2.3191767e+00
   8.9812657e-01   2.3195022e+00
   8.9868087e-01   2.3197797e+00
   8.9923446e-01   2.3200598e+00
   8.9978735e-01   2.3202938e+00
   9.0033954e-01   2.3205843e+00
   9.0089102e-01   2.3208832e+00
   9.0144181e-01   2.3210888e+00
   9.0199190e-01   2.3214098e+00
   9.0254129e-01   2.3216397e+00
   9.0308999e-01   2.3219379e+00


==> wavenumber-prf/forpaper2.txt <==
   1.0000000e-04  -0.0000000e+00
   1.0476158e-02   4.0708586e+01
   1.0974988e-02   3.7676249e+01
   1.1497570e-02   3.1295384e+01
   1.2045035e-02   2.5022719e+01
   1.2618569e-02   2.3053022e+01
   1.3219411e-02   2.6414077e+01
   1.3848864e-02   3.1168028e+01
   1.4508288e-02   3.2030398e+01
   1.5199111e-02   2.7361393e+01
   1.5922828e-02   2.1448185e+01
   1.6681005e-02   2.0911798e+01
   1.7475284e-02   2.5454776e+01
   1.8307383e-02   2.7227009e+01
   1.9179103e-02   2.2516448e+01
   2.0092330e-02   1.8355650e+01
   2.1049041e-02   2.1406359e+01
   2.2051307e-02   2.4039115e+01
   2.3101297e-02   1.9493489e+01
   2.4201283e-02   1.7222536e+01
   2.5353645e-02   2.1321330e+01
   2.6560878e-02   1.9366359e+01
   2.7825594e-02   1.5874287e+01
   2.9150531e-02   1.9636962e+01
   3.0538555e-02   1.7057272e+01
   3.1992671e-02   1.5746690e+01
   3.3516027e-02   1.8253911e+01
   3.5111917e-02   1.4190489e+01
   3.6783798e-02   1.7280836e+01
   3.8535286e-02   1.3890096e+01
   4.0370173e-02   1.6177550e+01
   4.2292429e-02   1.3273068e+01
   4.4306215e-02   1.5563864e+01
   4.6415888e-02   1.2560581e+01
   4.8626016e-02   1.4490242e+01
   5.0941380e-02   1.3172333e+01
   5.3366992e-02   1.2062978e+01
   5.5908102e-02   1.3590158e+01
   5.8570208e-02   1.2652970e+01
   6.1359073e-02   1.1175453e+01
   6.4280731e-02   1.1353960e+01
   6.7341507e-02   1.2004596e+01
   7.0548023e-02   1.2097557e+01
   7.3907220e-02   1.1766041e+01
   7.7426368e-02   1.1373304e+01
   8.1113083e-02   1.1100800e+01
   8.4975344e-02   1.0936649e+01
   8.9021509e-02   1.0718209e+01
   9.3260335e-02   1.0138331e+01
   9.7700996e-02   9.2593627e+00
   1.0235310e-01   9.1439757e+00
   1.0722672e-01   9.7319095e+00
   1.1233240e-01   8.7455676e+00
   1.1768120e-01   9.0023012e+00
   1.2328467e-01   8.4190602e+00
   1.2915497e-01   8.7949044e+00
   1.3530478e-01   7.9421392e+00
   1.4174742e-01   7.8209757e+00
   1.4849683e-01   7.9648456e+00
   1.5556761e-01   7.8955493e+00
   1.6297508e-01   7.6705816e+00
   1.7073526e-01   7.2848874e+00
   1.7886495e-01   6.8553220e+00
   1.8738174e-01   7.0322548e+00
   1.9630407e-01   6.7856667e+00
   2.0565123e-01   6.6663878e+00
   2.1544347e-01   6.2201630e+00
   2.2570197e-01   6.2434931e+00
   2.3644894e-01   6.1598340e+00
   2.4770764e-01   5.9073984e+00
   2.5950242e-01   5.6324867e+00
   2.7185882e-01   5.7933852e+00
   2.8480359e-01   5.3594189e+00
   2.9836472e-01   5.4405313e+00
   3.1257158e-01   5.3510142e+00
   3.2745492e-01   5.1672597e+00
   3.4304693e-01   4.8360675e+00
   3.5938137e-01   4.9075386e+00
   3.7649358e-01   4.5878141e+00
   3.9442061e-01   4.4499784e+00
   4.1320124e-01   4.3769827e+00
   4.3287613e-01   4.3965977e+00
   4.5348785e-01   4.1772360e+00
   4.7508102e-01   4.0288372e+00
   4.9770236e-01   4.0194393e+00
   5.2140083e-01   3.7904472e+00
   5.4622772e-01   3.7563144e+00
   5.7223677e-01   3.5904014e+00
   5.9948425e-01   3.5807379e+00
   6.2802914e-01   3.4214370e+00
   6.5793322e-01   3.3924341e+00
   6.8926121e-01   3.1893516e+00
   7.2208090e-01   3.1046720e+00
   7.5646333e-01   3.0980424e+00
   7.9248290e-01   3.0124727e+00
   8.3021757e-01   2.8441140e+00
   8.6974900e-01   2.7802817e+00
   9.1116276e-01   2.7001233e+00
   9.5454846e-01   2.6097116e+00
   1.0000000e+00   2.5639298e+00
   1.0116971e+00   2.6943811e+00
   1.0235310e+00   2.5577380e+00
   1.0355034e+00   2.4862790e+00
   1.0476158e+00   2.4686130e+00
   1.0598698e+00   2.4735504e+00
   1.0722672e+00   2.4792141e+00
   1.0848096e+00   2.4756857e+00
   1.0974988e+00   2.4599258e+00
   1.1103363e+00   2.4313051e+00
   1.1233240e+00   2.3906310e+00
   1.1364637e+00   2.3426883e+00
   1.1497570e+00   2.3012005e+00
   1.1632058e+00   2.2892565e+00
   1.1768120e+00   2.3224531e+00
   1.1905772e+00   2.3732296e+00
   1.2045035e+00   2.3645231e+00
   1.2185927e+00   2.2663610e+00
   1.2328467e+00   2.2038374e+00
   1.2472675e+00   2.2755907e+00
   1.2618569e+00   2.2828534e+00
   1.2766169e+00   2.1598590e+00
   1.2915497e+00   2.2143245e+00
   1.3066571e+00   2.2126498e+00
   1.3219411e+00   2.1149893e+00
   1.3374040e+00   2.2075181e+00
   1.3530478e+00   2.0786044e+00
   1.3688745e+00   2.1718896e+00
   1.3848864e+00   2.0478654e+00
   1.4010855e+00   2.1364158e+00
   1.4174742e+00   2.0347194e+00
   1.4340545e+00   2.0559753e+00
   1.4508288e+00   2.0768682e+00
   1.4677993e+00   1.9779814e+00
   1.4849683e+00   2.0016051e+00
   1.5023381e+00   2.0396955e+00
   1.5199111e+00   1.9856105e+00
   1.5376896e+00   1.9225976e+00
   1.5556761e+00   1.9084504e+00
   1.5738730e+00   1.9221641e+00
   1.5922828e+00   1.9335976e+00
   1.6109079e+00   1.9324677e+00
   1.6297508e+00   1.9224620e+00
   1.6488142e+00   1.9062478e+00
   1.6681005e+00   1.8840559e+00
   1.6876125e+00   1.8517270e+00
   1.7073526e+00   1.8111535e+00
   1.7273237e+00   1.7795965e+00
   1.7475284e+00   1.7870223e+00
   1.7679694e+00   1.8198397e+00
   1.7886495e+00   1.7947131e+00
   1.8095715e+00   1.7280925e+00
   1.8307383e+00   1.7608463e+00
   1.8521526e+00   1.7494770e+00
   1.8738174e+00   1.6953911e+00
   1.8957357e+00   1.7397383e+00
   1.9179103e+00   1.6656622e+00
   1.9403442e+00   1.7082171e+00
   1.9630407e+00   1.6567952e+00
   1.9860025e+00   1.6455730e+00
   2.0092330e+00   1.6738544e+00
   2.0327352e+00   1.6197136e+00
   2.0565123e+00   1.5915827e+00
   2.0805675e+00   1.6086522e+00
   2.1049041e+00   1.6186921e+00
   2.1295254e+00   1.6085206e+00
   2.1544347e+00   1.5909531e+00
   2.1796353e+00   1.5760756e+00
   2.2051307e+00   1.5664122e+00
   2.2309244e+00   1.5585811e+00
   2.2570197e+00   1.5421238e+00
   2.2834203e+00   1.5068071e+00
   2.3101297e+00   1.4725473e+00
   2.3371515e+00   1.4855827e+00
   2.3644894e+00   1.4961691e+00
   2.3921471e+00   1.4408826e+00
   2.4201283e+00   1.4653428e+00
   2.4484367e+00   1.4292702e+00
   2.4770764e+00   1.4418546e+00
   2.5060510e+00   1.3976165e+00
   2.5353645e+00   1.4266823e+00
   2.5650209e+00   1.3942553e+00
   2.5950242e+00   1.3634549e+00
   2.6253785e+00   1.3699027e+00
   2.6560878e+00   1.3768617e+00
   2.6871563e+00   1.3714933e+00
   2.7185882e+00   1.3612359e+00
   2.7503878e+00   1.3499121e+00
   2.7825594e+00   1.3349898e+00
   2.8151073e+00   1.3092840e+00
   2.8480359e+00   1.2819117e+00
   2.8813496e+00   1.2865722e+00
   2.9150531e+00   1.2961764e+00
   2.9491507e+00   1.2530207e+00
   2.9836472e+00   1.2726189e+00
   3.0185473e+00   1.2350968e+00
   3.0538555e+00   1.2559080e+00
   3.0895768e+00   1.2187549e+00
   3.1257158e+00   1.2107089e+00
   3.1622777e+00   1.2212797e+00
   3.1992671e+00   1.1552963e+00
   3.2366893e+00   1.1376783e+00
   3.2745492e+00   1.1447824e+00
   3.3128519e+00   1.1815187e+00
   3.3516027e+00   1.1915380e+00
   3.3908067e+00   1.1409348e+00
   3.4304693e+00   1.1052046e+00
   3.4705958e+00   1.1456984e+00
   3.5111917e+00   1.1386421e+00
   3.5522625e+00   1.0809872e+00
   3.5938137e+00   1.1237049e+00
   3.6358509e+00   1.0899787e+00
   3.6783798e+00   1.0773344e+00
   3.7214061e+00   1.0915446e+00
   3.7649358e+00   1.0524227e+00
   3.8089746e+00   1.0733556e+00
   3.8535286e+00   1.0451061e+00
   3.8986037e+00   1.0375649e+00
   3.9442061e+00   1.0539288e+00
   3.9903418e+00   1.0031037e+00
   4.0370173e+00   1.0263669e+00
   4.0842387e+00   1.0286579e+00
   4.1320124e+00   9.8655935e-01
   4.1803450e+00   9.7752705e-01
   4.2292429e+00   9.9510713e-01
   4.2787128e+00   9.9946252e-01
   4.3287613e+00   9.8513300e-01
   4.3793952e+00   9.6516048e-01
   4.4306215e+00   9.4875032e-01
   4.4824469e+00   9.3710486e-01
   4.5348785e+00   9.2961281e-01
   4.5879234e+00   9.2571410e-01
   4.6415888e+00   9.2627832e-01
   4.6958820e+00   9.2941105e-01
   4.7508102e+00   9.2772041e-01
   4.8063809e+00   9.0941312e-01
   4.8626016e+00   8.8145793e-01
   4.9194799e+00   8.7895872e-01
   4.9770236e+00   8.9651220e-01
   5.0352403e+00   8.7105148e-01
   5.0941380e+00   8.5746667e-01
   5.1537247e+00   8.7434009e-01
   5.2140083e+00   8.3762241e-01
   5.2749971e+00   8.6099967e-01
   5.3366992e+00   8.2473197e-01
   5.3991231e+00   8.4401765e-01
   5.4622772e+00   8.2236376e-01
   5.5261700e+00   8.0930033e-01
   5.5908102e+00   8.2461827e-01
   5.6562064e+00   8.1093443e-01
   5.7223677e+00   7.8856344e-01
   5.7893028e+00   7.8083846e-01
   5.8570208e+00   7.8151330e-01
   5.9255310e+00   7.8114753e-01
   5.9948425e+00   7.7712843e-01
   6.0649648e+00   7.6967731e-01
   6.1359073e+00   7.5881320e-01
   6.2076796e+00   7.4588334e-01
   6.2802914e+00   7.3764974e-01
   6.3537526e+00   7.4265285e-01
   6.4280731e+00   7.4724038e-01
   6.5032629e+00   7.2587711e-01
   6.5793322e+00   7.1928841e-01
   6.6562914e+00   7.2740157e-01
   6.7341507e+00   7.0257647e-01
   6.8129207e+00   7.1613207e-01
   6.8926121e+00   6.9348229e-01
   6.9732357e+00   6.9581131e-01
   7.0548023e+00   6.9746092e-01
   7.1373230e+00   6.7758003e-01
   7.2208090e+00   6.6993484e-01
   7.3052715e+00   6.7179823e-01
   7.3907220e+00   6.7178883e-01
   7.4771720e+00   6.6812425e-01
   7.5646333e+00   6.6209145e-01
   7.6531175e+00   6.5344885e-01
   7.7426368e+00   6.4144897e-01
   7.8332032e+00   6.3176004e-01
   7.9248290e+00   6.3553319e-01
   8.0175265e+00   6.3619098e-01
   8.1113083e+00   6.1669750e-01
   8.2061871e+00   6.2501311e-01
   8.3021757e+00   6.0793111e-01
   8.3992871e+00   6.1585631e-01
   8.4975344e+00   5.9783422e-01
   8.5969309e+00   5.9671867e-01
   8.6974900e+00   6.0015586e-01
   8.7992254e+00   5.9419779e-01
   8.9021509e+00   5.8589328e-01
   9.0062802e+00   5.7982406e-01
   9.1116276e+00   5.7658540e-01
   9.2182072e+00   5.7500400e-01
   9.3260335e+00   5.6965361e-01
   9.4351210e+00   5.5622491e-01
   9.5454846e+00   5.5314341e-01
   9.6571391e+00   5.5555748e-01
   9.7700996e+00   5.4110315e-01
   9.8843814e+00   5.4550154e-01
   1.0000000e+01   5.3733576e-01
   1.0116971e+01   5.1907659e-01
   1.0235310e+01   5.2635228e-01
   1.0355034e+01   5.3353709e-01
   1.0476158e+01   5.2517709e-01
   1.0598698e+01   5.0704229e-01
   1.0722672e+01   5.0294715e-01
   1.0848096e+01   5.1298334e-01
   1.0974988e+01   5.0730409e-01
   1.1103363e+01   4.8907937e-01
   1.1233240e+01   4.9282245e-01
   1.1364637e+01   4.9744865e-01
   1.1497570e+01   4.7854920e-01
   1.1632058e+01   4.8059535e-01
   1.1768120e+01   4.8353368e-01
   1.1905772e+01   4.6503700e-01
   1.2045035e+01   4.7495371e-01
   1.2185927e+01   4.6287627e-01
   1.2328467e+01   4.6020390e-01
   1.2472675e+01   4.6068707e-01
   1.2618569e+01   4.4887617e-01
   1.2766169e+01   4.5480515e-01
   1.2915497e+01   4.4082234e-01
   1.3066571e+01   4.4652707e-01
   1.3219411e+01   4.3529857e-01
   1.3374040e+01   4.3560989e-01
   1.3530478e+01   4.3301521e-01
   1.3688745e+01   4.2243450e-01
   1.3848864e+01   4.3005751e-01
   1.4010855e+01   4.1579537e-01
   1.4174742e+01   4.1570551e-01
   1.4340545e+01   4.1867866e-01
   1.4508288e+01   4.0544930e-01
   1.4677993e+01   4.0322428e-01
   1.4849683e+01   4.0799303e-01
   1.5023381e+01   4.0116721e-01
   1.5199111e+01   3.9091096e-01
   1.5376896e+01   3.8897944e-01
   1.5556761e+01   3.9171319e-01
   1.5738730e+01   3.9109957e-01
   1.5922828e+01   3.8571440e-01
   1.6109079e+01   3.7858359e-01
   1.6297508e+01   3.7249144e-01
   1.6488142e+01   3.6811126e-01
   1.6681005e+01   3.6485182e-01
   1.6876125e+01   3.6201949e-01
   1.7073526e+01   3.5909683e-01
   1.7273237e+01   3.5594048e-01
   1.7475284e+01   3.5269010e-01
   1.7679694e+01   3.4982737e-01
   1.7886495e+01   3.4798698e-01
   1.8095715e+01   3.4760899e-01
   1.8307383e+01   3.4793952e-01
   1.8521526e+01   3.4639844e-01
   1.8738174e+01   3.4052835e-01
   1.8957357e+01   3.3293411e-01
   1.9179103e+01   3.3103219e-01
   1.9403442e+01   3.3392186e-01
   1.9630407e+01   3.2914949e-01
   1.9860025e+01   3.2116635e-01
   2.0092330e+01   3.2442467e-01
   2.0327352e+01   3.2012251e-01
   2.0565123e+01   3.1398051e-01
   2.0805675e+01   3.1743090e-01
   2.1049041e+01   3.0769865e-01
   2.1295254e+01   3.1207302e-01
   2.1544347e+01   3.0246320e-01
   2.1796353e+01   3.0660358e-01
   2.2051307e+01   2.9806216e-01
   2.2309244e+01   2.9892762e-01
   2.2570197e+01   2.9727298e-01
   2.2834203e+01   2.8976634e-01
   2.3101297e+01   2.9139969e-01
   2.3371515e+01   2.9070963e-01
   2.3644894e+01   2.8427310e-01
   2.3921471e+01   2.7996518e-01
   2.4201283e+01   2.7955643e-01
   2.4484367e+01   2.7965918e-01
   2.4770764e+01   2.7840991e-01
   2.5060510e+01   2.7610976e-01
   2.5353645e+01   2.7351470e-01
   2.5650209e+01   2.7110777e-01
   2.5950242e+01   2.6891922e-01
   2.6253785e+01   2.6658388e-01
   2.6560878e+01   2.6346352e-01
   2.6871563e+01   2.5909812e-01
   2.7185882e+01   2.5472186e-01
   2.7503878e+01   2.5349699e-01
   2.7825594e+01   2.5475166e-01
   2.8151073e+01   2.5133110e-01
   2.8480359e+01   2.4591216e-01
   2.8813496e+01   2.4798235e-01
   2.9150531e+01   2.4335131e-01
   2.9491507e+01   2.4173977e-01
   2.9836472e+01   2.4012427e-01
   3.0185473e+01   2.3775692e-01
   3.0538555e+01   2.3463259e-01
   3.0895768e+01   2.3556455e-01
   3.1257158e+01   2.2971817e-01
   3.1622777e+01   2.2904346e-01
   3.1992671e+01   2.2035282e-01
   3.2366893e+01   2.1706166e-01
   3.2745492e+01   2.2877714e-01
   3.3128519e+01   2.2514061e-01
   3.3516027e+01   2.2752970e-01
   3.3908067e+01   2.1059970e-01
   3.4304693e+01   2.2168308e-01
   3.4705958e+01   2.1644226e-01
   3.5111917e+01   2.0665979e-01
   3.5522625e+01   2.1136299e-01
   3.5938137e+01   2.1299503e-01
   3.6358509e+01   1.9943270e-01
   3.6783798e+01   2.1058327e-01
   3.7214061e+01   1.9412150e-01
   3.7649358e+01   1.9174016e-01
   3.8089746e+01   2.0302639e-01
   3.8535286e+01   1.9807300e-01
   3.8986037e+01   2.0564060e-01
   3.9442061e+01   1.9753823e-01
   3.9903418e+01   1.9875330e-01
   4.0370173e+01   1.9552693e-01
   4.0842387e+01   1.8459667e-01
   4.1320124e+01   1.8207611e-01
   4.1803450e+01   1.9427516e-01
   4.2292429e+01   1.9089438e-01
   4.2787128e+01   1.8646369e-01
   4.3287613e+01   1.7301737e-01
   4.3793952e+01   1.8241385e-01
   4.4306215e+01   1.7529513e-01
   4.4824469e+01   1.8324215e-01
   4.5348785e+01   1.6554016e-01
   4.5879234e+01   1.6971932e-01
   4.6415888e+01   1.7453600e-01
   4.6958820e+01   1.7760458e-01
   4.7508102e+01   1.7852610e-01
   4.8063809e+01   1.7507013e-01
   4.8626016e+01   1.7228958e-01
   4.9194799e+01   1.7122281e-01
   4.9770236e+01   1.6929698e-01
   5.0352403e+01   1.6579272e-01
   5.0941380e+01   1.6219554e-01
   5.1537247e+01   1.6032201e-01
   5.2140083e+01   1.6102815e-01
   5.2749971e+01   1.6317355e-01
   5.3366992e+01   1.6223770e-01
   5.3991231e+01   1.4950443e-01
   5.4622772e+01   1.4706279e-01
   5.5261700e+01   1.5897654e-01
   5.5908102e+01   1.4239267e-01
   5.6562064e+01   1.4253595e-01
   5.7223677e+01   1.5234905e-01
   5.7893028e+01   1.5301234e-01
   5.8570208e+01   1.4219872e-01
   5.9255310e+01   1.3469649e-01
   5.9948425e+01   1.4850421e-01
   6.0649648e+01   1.4471675e-01
   6.1359073e+01   1.4363627e-01
   6.2076796e+01   1.4520595e-01
   6.2802914e+01   1.2780129e-01
   6.3537526e+01   1.3818589e-01
   6.4280731e+01   1.3496362e-01
   6.5032629e+01   1.2432762e-01
   6.5793322e+01   1.3806395e-01
   6.6562914e+01   1.3742916e-01
   6.7341507e+01   1.2110909e-01
   6.8129207e+01   1.3539326e-01
   6.8926121e+01   1.3400810e-01
   6.9732357e+01   1.1646044e-01
   7.0548023e+01   1.1916003e-01
   7.1373230e+01   1.1502861e-01
   7.2208090e+01   1.1886525e-01
   7.3052715e+01   1.1254477e-01
   7.3907220e+01   1.2857104e-01
   7.4771720e+01   1.2218778e-01
   7.5646333e+01   1.2245749e-01
   7.6531175e+01   1.2598419e-01
   7.7426368e+01   1.1397636e-01
   7.8332032e+01   1.2329440e-01
   7.9248290e+01   1.1961750e-01
   8.0175265e+01   1.0926691e-01
   8.1113083e+01   1.0414147e-01
   8.2061871e+01   1.1856025e-01
   8.3021757e+01   1.0151162e-01
   8.3992871e+01   9.9692970e-02
   8.4975344e+01   1.0531078e-01
   8.5969309e+01   1.0585865e-01
   8.6974900e+01   1.1384330e-01
   8.7992254e+01   1.1191040e-01
   8.9021509e+01   9.7309802e-02
   9.0062802e+01   1.0716745e-01
   9.1116276e+01   9.3533599e-02
   9.2182072e+01   9.9647692e-02
   9.3260335e+01   1.0142436e-01
   9.4351210e+01   9.6689523e-02
   9.5454846e+01   9.0662904e-02
   9.6571391e+01   9.2751585e-02
   9.7700996e+01   1.0517610e-01
   9.8843814e+01   9.6345477e-02
   1.0000000e+02   9.4546283e-02
   1.0235310e+02   9.0964945e-02
   1.0476158e+02   8.8448856e-02
   1.0722672e+02   9.2893283e-02
   1.0974988e+02   8.5520695e-02
   1.1233240e+02   8.5493456e-02
   1.1497570e+02   8.5857452e-02
   1.1768120e+02   8.5887019e-02
   1.2045035e+02   8.3893205e-02
   1.2328467e+02   8.2466346e-02
   1.2618569e+02   8.1579727e-02
   1.2915497e+02   7.7216226e-02
   1.3219411e+02   7.4552031e-02
   1.3530478e+02   7.6354199e-02
   1.3848864e+02   7.1160294e-02
   1.4174742e+02   6.9971251e-02
   1.4508288e+02   7.2026344e-02
   1.4849683e+02   7.2172853e-02
   1.5199111e+02   6.5860815e-02
   1.5556761e+02   6.8278610e-02
   1.5922828e+02   6.2765458e-02
   1.6297508e+02   6.5296630e-02
   1.6681005e+02   6.1165222e-02
   1.7073526e+02   6.2515785e-02
   1.7475284e+02   6.0500123e-02
   1.7886495e+02   5.8710698e-02
   1.8307383e+02   5.7920098e-02
   1.8738174e+02   6.1787688e-02
   1.9179103e+02   5.4195537e-02
   1.9630407e+02   5.3242411e-02
   2.0092330e+02   5.8596131e-02
   2.0565123e+02   5.2164871e-02
   2.1049041e+02   4.9818071e-02
   2.1544347e+02   4.9290149e-02
   2.2051307e+02   5.2408858e-02
   2.2570197e+02   4.9272486e-02
   2.3101297e+02   5.1340321e-02
   2.3644894e+02   4.6474355e-02
   2.4201283e+02   4.9584934e-02
   2.4770764e+02   4.9900679e-02
   2.5353645e+02   4.9309116e-02
   2.5950242e+02   4.4483700e-02
   2.6560878e+02   4.7945145e-02
   2.7185882e+02   4.5455798e-02
   2.7825594e+02   4.5227206e-02
   2.8480359e+02   4.5282709e-02
   2.9150531e+02   4.4046331e-02
   2.9836472e+02   4.2992921e-02
   3.0538555e+02   4.1362057e-02
   3.1257158e+02   4.0919951e-02
   3.1992671e+02   3.5299622e-02
   3.2745492e+02   3.8091740e-02
   3.3516027e+02   3.3863048e-02
   3.4304693e+02   3.3096843e-02
   3.5111917e+02   3.2449096e-02
   3.5938137e+02   3.2800674e-02
   3.6783798e+02   3.1263229e-02
   3.7649358e+02   3.7031870e-02
   3.8535286e+02   3.3320791e-02
   3.9442061e+02   2.9454612e-02
   4.0370173e+02   3.3447503e-02
   4.1320124e+02   2.9591085e-02
   4.2292429e+02   3.0236453e-02
   4.3287613e+02   3.2955592e-02
   4.4306215e+02   3.1110010e-02
   4.5348785e+02   2.7888341e-02
   4.6415888e+02   2.7098953e-02
   4.7508102e+02   2.8052244e-02
   4.8626016e+02   2.5993595e-02
   4.9770236e+02   2.8586453e-02
   5.0941380e+02   2.7685980e-02
   5.2140083e+02   2.4913461e-02
   5.3366992e+02   2.8988134e-02
   5.4622772e+02   2.1971414e-02
   5.5908102e+02   2.1573043e-02
   5.7223677e+02   2.2718706e-02
   5.8570208e+02   2.0747174e-02
   5.9948425e+02   2.4612737e-02
   6.1359073e+02   2.6485768e-02
   6.2802914e+02   2.3528055e-02
   6.4280731e+02   2.1372330e-02
   6.5793322e+02   1.8966000e-02
   6.7341507e+02   1.8835423e-02
   6.8926121e+02   2.1667926e-02
   7.0548023e+02   1.7287015e-02
   7.2208090e+02   1.9527103e-02
   7.3907220e+02   1.6736218e-02
   7.5646333e+02   2.1623199e-02
   7.7426368e+02   1.6542094e-02
   7.9248290e+02   1.6119162e-02
   8.1113083e+02   1.6708534e-02
   8.3021757e+02   2.1581799e-02
   8.4975344e+02   2.0842084e-02
   8.6974900e+02   2.0863223e-02
   8.9021509e+02   1.6616329e-02
   9.1116276e+02   1.7653838e-02
   9.3260335e+02   1.5779174e-02
   9.5454846e+02   1.8433607e-02
   9.7700996e+02   1.4765496e-02
   1.0000000e+03   1.5695903e-02
   1.0235310e+03   1.4681809e-02
   1.0476158e+03   1.4802936e-02
   1.0722672e+03   1.4788411e-02
   1.0974988e+03   1.4099988e-02
   1.1233240e+03   1.4263136e-02
   1.1497570e+03   1.3599225e-02
   1.1768120e+03   1.3407105e-02
   1.2045035e+03   1.4051664e-02
   1.2328467e+03   1.3217551e-02
   1.2618569e+03   1.3463611e-02
   1.2915497e+03   1.2399975e-02
   1.3219411e+03   1.3191295e-02
   1.3530478e+03   1.2284571e-02
   1.3848864e+03   1.1519728e-02
   1.4174742e+03   1.2361473e-02
   1.4508288e+03   1.1068454e-02
   1.4849683e+03   1.0931701e-02
   1.5199111e+03   1.1132053e-02
   1.5556761e+03   1.0473178e-02
   1.5922828e+03   1.1333674e-02
   1.6297508e+03   1.1220197e-02
   1.6681005e+03   1.0886781e-02
   1.7073526e+03   1.0309405e-02
   1.7475284e+03   9.8988128e-03
   1.7886495e+03   9.9452004e-03
   1.8307383e+03   1.0125637e-02
   1.8738174e+03   1.0169122e-02
   1.9179103e+03   9.0876508e-03
   1.9630407e+03   8.8452499e-03
   2.0092330e+03   9.0259317e-03
   2.0565123e+03   9.4729788e-03
   2.1049041e+03   9.2402382e-03
   2.1544347e+03   9.0226189e-03
   2.2051307e+03   7.9700483e-03
   2.2570197e+03   7.9117352e-03
   2.3101297e+03   7.7434953e-03
   2.3644894e+03   8.4521605e-03
   2.4201283e+03   7.2628748e-03
   2.4770764e+03   7.7997632e-03
   2.5353645e+03   7.2877031e-03
   2.5950242e+03   7.8123514e-03
   2.6560878e+03   7.5965285e-03
   2.7185882e+03   7.0373226e-03
   2.7825594e+03   6.4537650e-03
   2.8480359e+03   7.3135533e-03
   2.9150531e+03   6.6510645e-03
   2.9836472e+03   6.7923382e-03
   3.0538555e+03   5.9425249e-03
   3.1257158e+03   6.8372559e-03
   3.1992671e+03   5.7603227e-03
   3.2745492e+03   5.7115762e-03
   3.3516027e+03   5.5438951e-03
   3.4304693e+03   6.3626467e-03
   3.5111917e+03   6.3698497e-03
   3.5938137e+03   5.5865841e-03
   3.6783798e+03   5.8411747e-03
   3.7649358e+03   6.0591546e-03
   3.8535286e+03   5.9483378e-03
   3.9442061e+03   5.0393296e-03
   4.0370173e+03   4.8019651e-03
   4.1320124e+03   4.7109754e-03
   4.2292429e+03   4.6433961e-03
   4.3287613e+03   4.4878934e-03
   4.4306215e+03   5.4212864e-03
   4.5348785e+03   4.5580304e-03
   4.6415888e+03   4.9563328e-03
   4.7508102e+03   4.4173314e-03
   4.8626016e+03   4.1675031e-03
   4.9770236e+03   4.9813213e-03
   5.0941380e+03   4.8336139e-03
   5.2140083e+03   4.2136394e-03
   5.3366992e+03   4.6154365e-03
   5.4622772e+03   3.9422091e-03
   5.5908102e+03   4.4947528e-03
   5.7223677e+03   4.5212312e-03
   5.8570208e+03   4.3197985e-03
   5.9948425e+03   3.3234455e-03
   6.1359073e+03   3.8085154e-03
   6.2802914e+03   4.1301693e-03
   6.4280731e+03   4.1329691e-03
   6.5793322e+03   4.0606588e-03
   6.7341507e+03   2.9681330e-03
   6.8926121e+03   3.9844811e-03
   7.0548023e+03   3.6122610e-03
   7.2208090e+03   2.7746297e-03
   7.3907220e+03   2.8823213e-03
   7.5646333e+03   2.8046669e-03
   7.7426368e+03   3.6807267e-03
   7.9248290e+03   2.7084630e-03
   8.1113083e+03   3.3811789e-03
   8.3021757e+03   3.5088529e-03
   8.4975344e+03   2.5366548e-03
   8.6974900e+03   3.3604691e-03
   8.9021509e+03   2.8600380e-03
   9.1116276e+03   3.2577732e-03
   9.3260335e+03   2.2184841e-03
   9.5454846e+03   3.0496121e-03
   9.7700996e+03   2.1297724e-03
   1.0000000e+04   2.5585349e-03
   1.0164142e+04   2.5049614e-03
   1.0330977e+04   2.5151182e-03
   1.0500552e+04   2.4533421e-03
   1.0672910e+04   2.4447888e-03
   1.0848096e+04   2.3873178e-03
   1.1026159e+04   2.3885923e-03
   1.1207144e+04   2.3595483e-03
   1.1391100e+04   2.3218379e-03
   1.1578075e+04   2.2836227e-03
   1.1768120e+04   2.2618555e-03
   1.1961283e+04   2.2414558e-03
   1.2157618e+04   2.1959988e-03
   1.2357175e+04   2.1616326e-03
   1.2560008e+04   2.1505239e-03
   1.2766169e+04   2.1180835e-03
   1.2975715e+04   2.0703979e-03
   1.3188701e+04   2.0615298e-03
   1.3405182e+04   2.0421919e-03
   1.3625217e+04   2.0128660e-03
   1.3848864e+04   1.9713784e-03
   1.4076181e+04   1.9565861e-03
   1.4307230e+04   1.9475198e-03
   1.4542071e+04   1.8996894e-03
   1.4780767e+04   1.8891704e-03
   1.5023381e+04   1.8695758e-03
   1.5269977e+04   1.8439319e-03
   1.5520621e+04   1.8279758e-03
   1.5775379e+04   1.7994859e-03
   1.6034318e+04   1.7576389e-03
   1.6297508e+04   1.7494380e-03
   1.6565018e+04   1.7196001e-03
   1.6836919e+04   1.7101738e-03
   1.7113283e+04   1.6850886e-03
   1.7394183e+04   1.6652457e-03
   1.7679694e+04   1.6440049e-03
   1.7969891e+04   1.6058626e-03
   1.8264852e+04   1.6037511e-03
   1.8564654e+04   1.5694056e-03
   1.8869378e+04   1.5611186e-03
   1.9179103e+04   1.5444357e-03
   1.9493911e+04   1.5183337e-03
   1.9813888e+04   1.4892941e-03
   2.0139116e+04   1.4874468e-03
   2.0469683e+04   1.4474940e-03
   2.0805675e+04   1.4430714e-03
   2.1147183e+04   1.4224813e-03
   2.1494296e+04   1.3994006e-03
   2.1847107e+04   1.3810891e-03
   2.2205709e+04   1.3759076e-03
   2.2570197e+04   1.3571732e-03
   2.2940668e+04   1.3287911e-03
   2.3317220e+04   1.3145096e-03
   2.3699952e+04   1.3090955e-03
   2.4088967e+04   1.2807449e-03
   2.4484367e+04   1.2717149e-03
   2.4886258e+04   1.2545170e-03
   2.5294745e+04   1.2328924e-03
   2.5709937e+04   1.2173430e-03
   2.6131944e+04   1.2116990e-03
   2.6560878e+04   1.1946141e-03
   2.6996852e+04   1.1719811e-03
   2.7439983e+04   1.1621265e-03
   2.7890387e+04   1.1371062e-03
   2.8348185e+04   1.1298157e-03
   2.8813496e+04   1.1140134e-03
   2.9286446e+04   1.1002952e-03
   2.9767158e+04   1.0887764e-03
   3.0255761e+04   1.0676742e-03
   3.0752384e+04   1.0550305e-03
   3.1257158e+04   1.0459262e-03
   3.1770219e+04   1.0365646e-03
   3.2291700e+04   1.0210798e-03
   3.2821741e+04   1.0065512e-03
   3.3360482e+04   9.9832830e-04
   3.3908067e+04   9.8252838e-04
   3.4464639e+04   9.6918366e-04
   3.5030347e+04   9.5702711e-04
   3.5605341e+04   9.4335832e-04
   3.6189773e+04   9.3217724e-04
   3.6783798e+04   9.1886566e-04
   3.7387573e+04   9.0854333e-04
   3.8001259e+04   8.9990942e-04
   3.8625017e+04   8.8331423e-04
   3.9259015e+04   8.7227907e-04
   3.9903418e+04   8.6316064e-04
   4.0558399e+04   8.5321053e-04
   4.1224132e+04   8.4345083e-04
   4.1900791e+04   8.3338989e-04
   4.2588557e+04   8.2216574e-04
   4.3287613e+04   8.0869153e-04
   4.3998143e+04   7.9992975e-04
   4.4720335e+04   7.9096316e-04
   4.5454382e+04   7.7444256e-04
   4.6200478e+04   7.7185009e-04
   4.6958820e+04   7.5611988e-04
   4.7729609e+04   7.4607946e-04
   4.8513051e+04   7.3607250e-04
   4.9309352e+04   7.2947392e-04
   5.0118723e+04   7.2145092e-04
   5.0823036e+04   7.1903521e-04
   5.1537247e+04   6.9749145e-04
   5.2261494e+04   6.9883453e-04
   5.2995919e+04   6.9538640e-04
   5.3740664e+04   6.7511667e-04
   5.4495876e+04   6.8212855e-04
   5.5261700e+04   6.6150633e-04
   5.6038287e+04   6.6641026e-04
   5.6825786e+04   6.4676914e-04
   5.7624353e+04   6.5257454e-04
   5.8434141e+04   6.3446956e-04
   5.9255310e+04   6.3126943e-04
   6.0088018e+04   6.3091680e-04
   6.0932428e+04   6.1528972e-04
   6.1788705e+04   6.0628096e-04
   6.2657014e+04   6.0588082e-04
   6.3537526e+04   6.0349332e-04
   6.4430412e+04   5.9669193e-04
   6.5335845e+04   5.8835636e-04
   6.6254003e+04   5.8066766e-04
   6.7185063e+04   5.7431128e-04
   6.8129207e+04   5.6920908e-04
   6.9086619e+04   5.6462271e-04
   7.0057485e+04   5.5840472e-04
   7.1041995e+04   5.4820258e-04
   7.2040341e+04   5.3734294e-04
   7.3052715e+04   5.3514947e-04
   7.4079317e+04   5.3452811e-04
   7.5120345e+04   5.2087796e-04
   7.6176003e+04   5.1980287e-04
   7.7246496e+04   5.1293359e-04
   7.8332032e+04   5.0733935e-04
   7.9432823e+04   5.0040474e-04
   8.0549084e+04   4.9961974e-04
   8.1681031e+04   4.8715157e-04
   8.2828886e+04   4.8514586e-04
   8.3992871e+04   4.8396339e-04
   8.5173213e+04   4.7677996e-04
   8.6370143e+04   4.6853220e-04
   8.7583892e+04   4.6191368e-04
   8.8814699e+04   4.5654561e-04
   9.0062802e+04   4.5199929e-04
   9.1328444e+04   4.4869091e-04
   9.2611873e+04   4.4669854e-04
   9.3913337e+04   4.4282043e-04
   9.5233091e+04   4.3349230e-04
   9.6571391e+04   4.2832806e-04
   9.7928497e+04   4.2853921e-04
   9.9304676e+04   4.1781439e-04
   1.0070019e+05   4.1924943e-04
   1.0211532e+05   4.0901955e-04
   1.0355034e+05   4.0797020e-04
   1.0500552e+05   4.0516790e-04
   1.0648115e+05   3.9721241e-04
   1.0797752e+05   3.9128431e-04
   1.0949491e+05   3.8726061e-04
   1.1103363e+05   3.8323882e-04
   1.1259397e+05   3.7873610e-04
   1.1417625e+05   3.7475428e-04
   1.1578075e+05   3.7309840e-04
   1.1740781e+05   3.7127571e-04
   1.1905772e+05   3.6325390e-04
   1.2073083e+05   3.6121337e-04
   1.2242745e+05   3.5665443e-04
   1.2414790e+05   3.5412916e-04
   1.2589254e+05   3.4690848e-04
   1.2766169e+05   3.4591656e-04
   1.2945571e+05   3.4368396e-04
   1.3127494e+05   3.3952389e-04
   1.3311973e+05   3.3556245e-04
   1.3499045e+05   3.3230066e-04
   1.3688745e+05   3.2864719e-04
   1.3881111e+05   3.2266162e-04
   1.4076181e+05   3.1831217e-04
   1.4273992e+05   3.1811827e-04
   1.4474583e+05   3.1094282e-04
   1.4677993e+05   3.1078784e-04
   1.4884261e+05   3.0641838e-04
   1.5093428e+05   3.0102720e-04
   1.5305534e+05   2.9775189e-04
   1.5520621e+05   2.9467208e-04
   1.5738730e+05   2.9119882e-04
   1.5959905e+05   2.8855778e-04
   1.6184188e+05   2.8776787e-04
   1.6411622e+05   2.8309146e-04
   1.6642253e+05   2.8020689e-04
   1.6876125e+05   2.7645968e-04
   1.7113283e+05   2.7560145e-04
   1.7353774e+05   2.7166356e-04
   1.7597645e+05   2.6785973e-04
   1.7844942e+05   2.6507695e-04
   1.8095715e+05   2.6321273e-04
   1.8350012e+05   2.6052438e-04
   1.8607883e+05   2.5536229e-04
   1.8869378e+05   2.5502867e-04
   1.9134547e+05   2.4985214e-04
   1.9403442e+05   2.4821486e-04
   1.9676117e+05   2.4654224e-04
   1.9952623e+05   2.4396386e-04
   2.0280129e+05   2.3981933e-04
   2.0613010e+05   2.3856361e-04
   2.0951355e+05   2.3209606e-04
   2.1295254e+05   2.3062919e-04
   2.1644798e+05   2.2716805e-04
   2.2000079e+05   2.2537099e-04
   2.2361192e+05   2.2036432e-04
   2.2728232e+05   2.1957078e-04
   2.3101297e+05   2.1696716e-04
   2.3480485e+05   2.1443127e-04
   2.3865898e+05   2.1081134e-04
   2.4257637e+05   2.0796154e-04
   2.4655805e+05   2.0585104e-04
   2.5060510e+05   2.0529302e-04
   2.5471857e+05   1.9969331e-04
   2.5889956e+05   1.9904051e-04
   2.6314918e+05   1.9505450e-04
   2.6746855e+05   1.9174751e-04
   2.7185882e+05   1.8935718e-04
   2.7632116e+05   1.8789512e-04
   2.8085674e+05   1.8651201e-04
   2.8546677e+05   1.8356630e-04
   2.9015246e+05   1.8029370e-04
   2.9491507e+05   1.7860629e-04
   2.9975586e+05   1.7545581e-04
   3.0467610e+05   1.7269831e-04
   3.0967710e+05   1.7115176e-04
   3.1476019e+05   1.7001053e-04
   3.1992671e+05   1.6608448e-04
   3.2517804e+05   1.6565679e-04
   3.3051557e+05   1.6503716e-04
   3.3594070e+05   1.6159236e-04
   3.4145489e+05   1.5925310e-04
   3.4705958e+05   1.5719091e-04
   3.5275627e+05   1.5435193e-04
   3.5854647e+05   1.5361084e-04
   3.6443171e+05   1.5084639e-04
   3.7041355e+05   1.5068532e-04
   3.7649358e+05   1.4618023e-04
   3.8267341e+05   1.4385162e-04
   3.8895467e+05   1.4408469e-04
   3.9533903e+05   1.4144113e-04
   4.0182819e+05   1.4051176e-04
   4.0842387e+05   1.3925153e-04
   4.1512780e+05   1.3535095e-04
   4.2194177e+05   1.3501408e-04
   4.2886759e+05   1.3142554e-04
   4.3590710e+05   1.3088510e-04
   4.4306215e+05   1.3076777e-04
   4.5033464e+05   1.2745096e-04
   4.5772650e+05   1.2725209e-04
   4.6523970e+05   1.2550259e-04
   4.7287622e+05   1.2302066e-04
   4.8063809e+05   1.2057096e-04
   4.8852736e+05   1.1894918e-04
   4.9654612e+05   1.1860258e-04
   5.0469651e+05   1.1742772e-04
   5.1298068e+05   1.1415281e-04
   5.2140083e+05   1.1342250e-04
   5.2995919e+05   1.1214194e-04
   5.3865802e+05   1.1086035e-04
   5.4749964e+05   1.0919613e-04
   5.5648639e+05   1.0805199e-04
   5.6562064e+05   1.0583694e-04
   5.7490483e+05   1.0524301e-04
   5.8434141e+05   1.0459489e-04
   5.9393289e+05   1.0235394e-04
   6.0368180e+05   1.0234885e-04
   6.1359073e+05   9.9245856e-05
   6.2366230e+05   9.8489569e-05
   6.3389920e+05   9.7609017e-05
   6.4430412e+05   9.6192853e-05
   6.5487983e+05   9.6199843e-05
   6.6562914e+05   9.3566770e-05
   6.7655488e+05   9.3476858e-05
   6.8765996e+05   9.1653124e-05
   6.9894732e+05   8.9343750e-05
   7.1041995e+05   8.8680052e-05
   7.2208090e+05   8.8307047e-05
   7.3393325e+05   8.6233387e-05
   7.4598015e+05   8.5256106e-05
   7.5822479e+05   8.4854659e-05
   7.7067041e+05   8.4597289e-05
   7.8332032e+05   8.3092064e-05
   7.9617787e+05   8.0852248e-05
   8.0924646e+05   7.9687534e-05
   8.2252956e+05   8.0438150e-05
   8.3603069e+05   7.7555804e-05
   8.4975344e+05   7.8028575e-05
   8.6370143e+05   7.6275559e-05
   8.7787836e+05   7.6539456e-05
   8.9228800e+05   7.4261855e-05
   9.0693415e+05   7.4111824e-05
   9.2182072e+05   7.3570435e-05
   9.3695163e+05   7.0938880e-05
   9.5233091e+05   7.0021547e-05
   9.6796262e+05   6.9499070e-05
   9.8385091e+05   6.8317156e-05
   1.0000000e+06   6.8139115e-05
   1.0235310e+06   6.6243704e-05
   1.0476158e+06   6.6165754e-05
   1.0722672e+06   6.4140275e-05
   1.0974988e+06   6.3970267e-05
   1.1233240e+06   6.2318443e-05
   1.1497570e+06   6.0878094e-05
   1.1768120e+06   5.9924461e-05
   1.2045035e+06   5.9339917e-05
   1.2328467e+06   5.7816652e-05
   1.2618569e+06   5.6768701e-05
   1.2915497e+06   5.5418449e-05
   1.3219411e+06   5.4916017e-05
   1.3530478e+06   5.4005387e-05
   1.3848864e+06   5.2722988e-05
   1.4174742e+06   5.1453203e-05
   1.4508288e+06   5.1244617e-05
   1.4849683e+06   4.9778767e-05
   1.5199111e+06   4.8686852e-05
   1.5556761e+06   4.7808479e-05
   1.5922828e+06   4.7188256e-05
   1.6297508e+06   4.6677423e-05
   1.6681005e+06   4.5466882e-05
   1.7073526e+06   4.4445794e-05
   1.7475284e+06   4.3641481e-05
   1.7886495e+06   4.3067508e-05
   1.8307383e+06   4.2520563e-05
   1.8738174e+06   4.1673630e-05
   1.9179103e+06   4.0736316e-05
   1.9630407e+06   4.0183627e-05
   2.0092330e+06   3.9471611e-05
   2.0565123e+06   3.8686387e-05
   2.1049041e+06   3.7793370e-05
   2.1544347e+06   3.7251723e-05
   2.2051307e+06   3.6727762e-05
   2.2570197e+06   3.5937789e-05
   2.3101297e+06   3.5186370e-05
   2.3644894e+06   3.4770063e-05
   2.4201283e+06   3.3852450e-05
   2.4770764e+06   3.3461723e-05
   2.5353645e+06   3.2760181e-05
   2.5950242e+06   3.2075608e-05
   2.6560878e+06   3.1477816e-05
   2.7185882e+06   3.0883282e-05
   2.7825594e+06   3.0474988e-05
   2.8480359e+06   2.9750872e-05
   2.9150531e+06   2.9217326e-05
   2.9836472e+06   2.8951864e-05
   3.0538555e+06   2.8280484e-05
   3.1257158e+06   2.7875443e-05
   3.1992671e+06   2.7175748e-05
   3.2745492e+06   2.6725782e-05
   3.3516027e+06   2.6229794e-05
   3.4304693e+06   2.5738854e-05
   3.5111917e+06   2.5246968e-05
   3.5938137e+06   2.4968785e-05
   3.6783798e+06   2.4507748e-05
   3.7649358e+06   2.3913770e-05
   3.8535286e+06   2.3469454e-05
   3.9442061e+06   2.3197708e-05
   4.0370173e+06   2.2722196e-05
   4.1320124e+06   2.2344560e-05
   4.2292429e+06   2.1964112e-05
   4.3287613e+06   2.1436131e-05
   4.4306215e+06   2.1074728e-05
   4.5348785e+06   2.0730333e-05
   4.6415888e+06   2.0357927e-05
   4.7508102e+06   1.9937152e-05
   4.8626016e+06   1.9559153e-05
   4.9770236e+06   1.9247076e-05
   5.0941380e+06   1.8874558e-05
   5.2140083e+06   1.8529167e-05
   5.3366992e+06   1.8228902e-05
   5.4622772e+06   1.7858106e-05
   5.5908102e+06   1.7538588e-05
   5.7223677e+06   1.7275857e-05
   5.8570208e+06   1.6919259e-05
   5.9948425e+06   1.6607081e-05
   6.1359073e+06   1.6332413e-05
   6.2802914e+06   1.6022743e-05
   6.4280731e+06   1.5747975e-05
   6.5793322e+06   1.5462864e-05
   6.7341507e+06   1.5176636e-05
   6.8926121e+06   1.4896417e-05
   7.0548023e+06   1.4621440e-05
   7.2208090e+06   1.4365127e-05
   7.3907220e+06   1.4098382e-05
   7.5646333e+06   1.3831713e-05
   7.7426368e+06   1.3571592e-05
   7.9248290e+06   1.3324384e-05
   8.1113083e+06   1.3077614e-05
   8.3021757e+06   1.2835535e-05
   8.4975344e+06   1.2598417e-05
   8.6974900e+06   1.2374070e-05
   8.9021509e+06   1.2174410e-05
   9.1116276e+06   1.1999375e-05
   9.3260335e+06   1.1733664e-05
   9.5454846e+06   1.1504136e-05
   9.7700996e+06   1.1289275e-05
   1.0000000e+07   1.1159039e-05
   1.0235310e+07   1.0956104e-05
   1.0476158e+07   1.0671810e-05
   1.0722672e+07   1.0457140e-05
   1.0974988e+07   1.0330555e-05
   1.1233240e+07   1.0115634e-05
   1.1497570e+07   9.8795091e-06
   1.1768120e+07   9.8424738e-06
   1.2045035e+07   9.5436391e-06
   1.2328467e+07   9.3540283e-06
   1.2618569e+07   9.1844654e-06
   1.2915497e+07   9.0959863e-06
   1.3219411e+07   8.9035226e-06
   1.3530478e+07   8.8104807e-06
   1.3848864e+07   8.6452805e-06
   1.4174742e+07   8.4777705e-06
   1.4508288e+07   8.2337511e-06
   1.4849683e+07   8.1490708e-06
   1.5199111e+07   8.0214372e-06
   1.5556761e+07   7.8277897e-06
   1.5922828e+07   7.6944939e-06
   1.6297508e+07   7.5173415e-06
   1.6681005e+07   7.3824579e-06
   1.7073526e+07   7.2754278e-06
   1.7475284e+07   7.1492289e-06
   1.7886495e+07   7.0500072e-06
   1.8307383e+07   6.8871375e-06
   1.8738174e+07   6.7737320e-06
   1.9179103e+07   6.6160005e-06
   1.9630407e+07   6.5118136e-06
   2.0092330e+07   6.4303802e-06
   2.0565123e+07   6.3181283e-06
   2.1049041e+07   6.2043905e-06
   2.1544347e+07   6.0393693e-06
   2.2051307e+07   5.9306927e-06
   2.2570197e+07   5.8342951e-06
   2.3101297e+07   5.7336308e-06
   2.3644894e+07   5.6270773e-06
   2.4201283e+07   5.5309701e-06
   2.4770764e+07   5.4129691e-06
   2.5353645e+07   5.3425727e-06
   2.5950242e+07   5.2174006e-06
   2.6560878e+07   5.1284750e-06
   2.7185882e+07   5.0547203e-06
   2.7825594e+07   4.9586739e-06
   2.8480359e+07   4.8661971e-06
   2.9150531e+07   4.7772944e-06
   2.9836472e+07   4.6932788e-06
   3.0538555e+07   4.6080872e-06
   3.1257158e+07   4.5219778e-06
   3.1992671e+07   4.4434585e-06
   3.2745492e+07   4.3510472e-06
   3.3516027e+07   4.2699610e-06
   3.4304693e+07   4.2024425e-06
   3.5111917e+07   4.1176233e-06
   3.5938137e+07   4.0433008e-06
   3.6783798e+07   3.9845415e-06
   3.7649358e+07   3.9105206e-06
   3.8535286e+07   3.8383362e-06
   3.9442061e+07   3.7628880e-06
   4.0370173e+07   3.6924702e-06
   4.1320124e+07   3.6299608e-06
   4.2292429e+07   3.5618721e-06
   4.3287613e+07   3.4995994e-06
   4.4306215e+07   3.4351951e-06
   4.5348785e+07   3.3717304e-06
   4.6415888e+07   3.3103617e-06
   4.7508102e+07   3.2509670e-06
   4.8626016e+07   3.1931436e-06
   4.9770236e+07   3.1352975e-06
   5.0941380e+07   3.0724414e-06
   5.2140083e+07   3.0279288e-06
   5.3366992e+07   2.9579746e-06
   5.4622772e+07   2.9190319e-06
   5.5908102e+07   2.8558658e-06
   5.7223677e+07   2.7971703e-06
   5.8570208e+07   2.7584227e-06
   5.9948425e+07   2.7157470e-06
   6.1359073e+07   2.6498582e-06
   6.2802914e+07   2.5983062e-06
   6.4280731e+07   2.5757287e-06
   6.5793322e+07   2.4975162e-06
   6.7341507e+07   2.4864010e-06
   6.8926121e+07   2.4313438e-06
   7.0548023e+07   2.3751010e-06
   7.2208090e+07   2.3487585e-06
   7.3907220e+07   2.3083372e-06
   7.5646333e+07   2.2539162e-06
   7.7426368e+07   2.1878116e-06
   7.9248290e+07   2.1929901e-06
   8.1113083e+07   2.0958219e-06
   8.3021757e+07   2.0733355e-06
   8.4975344e+07   2.0097564e-06
   8.6974900e+07   1.9398021e-06
   8.9021509e+07   1.9297131e-06
   9.1116276e+07   1.7720821e-06
   9.3260335e+07   1.9502261e-06
   9.5454846e+07   1.1926405e-07
   9.7700996e+07   4.1675525e-06
   1.0000000e+08   6.5265059e-06


==> wavenumber-prf/forpaper_powerlaw.txt <==
   1.0000000e-04   9.5093592e+03
   1.0476158e-04   9.1619859e+03
   1.0974988e-04   8.8273025e+03
   1.1497570e-04   8.5048450e+03
   1.2045035e-04   8.1941667e+03
   1.2618569e-04   7.8948369e+03
   1.3219411e-04   7.6064421e+03
   1.3848864e-04   7.3285816e+03
   1.4508288e-04   7.0608716e+03
   1.5199111e-04   6.8029409e+03
   1.5922828e-04   6.5544324e+03
   1.6681005e-04   6.3150018e+03
   1.7475284e-04   6.0843173e+03
   1.8307383e-04   5.8620597e+03
   1.9179103e-04   5.6479210e+03
   2.0092330e-04   5.4416049e+03
   2.1049041e-04   5.2428255e+03
   2.2051307e-04   5.0513072e+03
   2.3101297e-04   4.8667850e+03
   2.4201283e-04   4.6890033e+03
   2.5353645e-04   4.5177160e+03
   2.6560878e-04   4.3526857e+03
   2.7825594e-04   4.1936839e+03
   2.9150531e-04   4.0404904e+03
   3.0538555e-04   3.8928930e+03
   3.1992671e-04   3.7506872e+03
   3.3516027e-04   3.6136761e+03
   3.5111917e-04   3.4816701e+03
   3.6783798e-04   3.3544861e+03
   3.8535286e-04   3.2319481e+03
   4.0370173e-04   3.1138864e+03
   4.2292429e-04   3.0001374e+03
   4.4306215e-04   2.8905436e+03
   4.6415888e-04   2.7849533e+03
   4.8626016e-04   2.6832201e+03
   5.0941380e-04   2.5852032e+03
   5.3366992e-04   2.4907668e+03
   5.5908102e-04   2.3997801e+03
   5.8570208e-04   2.3121172e+03
   6.1359073e-04   2.2276565e+03
   6.4280731e-04   2.1462811e+03
   6.7341507e-04   2.0678783e+03
   7.0548023e-04   1.9923396e+03
   7.3907220e-04   1.9195603e+03
   7.7426368e-04   1.8494395e+03
   8.1113083e-04   1.7818803e+03
   8.4975344e-04   1.7167889e+03
   8.9021509e-04   1.6540753e+03
   9.3260335e-04   1.5936527e+03
   9.7700996e-04   1.5354372e+03
   1.0235310e-03   1.4793483e+03
   1.0722672e-03   1.4253084e+03
   1.1233240e-03   1.3732425e+03
   1.1768120e-03   1.3230784e+03
   1.2328467e-03   1.2747470e+03
   1.2915497e-03   1.2281809e+03
   1.3530478e-03   1.1833160e+03
   1.4174742e-03   1.1400900e+03
   1.4849683e-03   1.0984429e+03
   1.5556761e-03   1.0583173e+03
   1.6297508e-03   1.0196574e+03
   1.7073526e-03   9.8240977e+02
   1.7886495e-03   9.4652274e+02
   1.8738174e-03   9.1194666e+02
   1.9630407e-03   8.7863360e+02
   2.0565123e-03   8.4653750e+02
   2.1544347e-03   8.1561383e+02
   2.2570197e-03   7.8581981e+02
   2.3644894e-03   7.5711413e+02
   2.4770764e-03   7.2945706e+02
   2.5950242e-03   7.0281030e+02
   2.7185882e-03   6.7713694e+02
   2.8480359e-03   6.5240140e+02
   2.9836472e-03   6.2856946e+02
   3.1257158e-03   6.0560808e+02
   3.2745492e-03   5.8348545e+02
   3.4304693e-03   5.6217098e+02
   3.5938137e-03   5.4163510e+02
   3.7649358e-03   5.2184940e+02
   3.9442061e-03   5.0278646e+02
   4.1320124e-03   4.8441988e+02
   4.3287613e-03   4.6672422e+02
   4.5348785e-03   4.4967498e+02
   4.7508102e-03   4.3324854e+02
   4.9770236e-03   4.1742215e+02
   5.2140083e-03   4.0217389e+02
   5.4622772e-03   3.8748265e+02
   5.7223677e-03   3.7332807e+02
   5.9948425e-03   3.5969055e+02
   6.2802914e-03   3.4655121e+02
   6.5793322e-03   3.3389183e+02
   6.8926121e-03   3.2169490e+02
   7.2208090e-03   3.0994352e+02
   7.5646333e-03   2.9862141e+02
   7.9248290e-03   2.8771290e+02
   8.3021757e-03   2.7720286e+02
   8.6974900e-03   2.6707676e+02
   9.1116276e-03   2.5732056e+02
   9.5454846e-03   2.4792074e+02
   1.0000000e-02   2.3886430e+02
   1.0476158e-02   2.3013868e+02
   1.0974988e-02   2.2173181e+02
   1.1497570e-02   2.1363205e+02
   1.2045035e-02   2.0582816e+02
   1.2618569e-02   1.9830934e+02
   1.3219411e-02   1.9106519e+02
   1.3848864e-02   1.8408565e+02
   1.4508288e-02   1.7736108e+02
   1.5199111e-02   1.7088215e+02
   1.5922828e-02   1.6463990e+02
   1.6681005e-02   1.5862567e+02
   1.7475284e-02   1.5283114e+02
   1.8307383e-02   1.4724828e+02
   1.9179103e-02   1.4186936e+02
   2.0092330e-02   1.3668694e+02
   2.1049041e-02   1.3169382e+02
   2.2051307e-02   1.2688310e+02
   2.3101297e-02   1.2224811e+02
   2.4201283e-02   1.1778244e+02
   2.5353645e-02   1.1347990e+02
   2.6560878e-02   1.0933452e+02
   2.7825594e-02   1.0534058e+02
   2.9150531e-02   1.0149253e+02
   3.0538555e-02   9.7785050e+01
   3.1992671e-02   9.4213004e+01
   3.3516027e-02   9.0771440e+01
   3.5111917e-02   8.7455599e+01
   3.6783798e-02   8.4260881e+01
   3.8535286e-02   8.1182866e+01
   4.0370173e-02   7.8217289e+01
   4.2292429e-02   7.5360045e+01
   4.4306215e-02   7.2607173e+01
   4.6415888e-02   6.9954864e+01
   4.8626016e-02   6.7399442e+01
   5.0941380e-02   6.4937369e+01
   5.3366992e-02   6.2565234e+01
   5.5908102e-02   6.0279751e+01
   5.8570208e-02   5.8077757e+01
   6.1359073e-02   5.5956201e+01
   6.4280731e-02   5.3912144e+01
   6.7341507e-02   5.1942756e+01
   7.0548023e-02   5.0045309e+01
   7.3907220e-02   4.8217174e+01
   7.7426368e-02   4.6455821e+01
   8.1113083e-02   4.4758809e+01
   8.4975344e-02   4.3123788e+01
   8.9021509e-02   4.1548494e+01
   9.3260335e-02   4.0030745e+01
   9.7700996e-02   3.8568439e+01
   1.0235310e-01   3.7159550e+01
   1.0722672e-01   3.5802127e+01
   1.1233240e-01   3.4494291e+01
   1.1768120e-01   3.3234227e+01
   1.2328467e-01   3.2020196e+01
   1.2915497e-01   3.0850510e+01
   1.3530478e-01   2.9723554e+01
   1.4174742e-01   2.8637765e+01
   1.4849683e-01   2.7591639e+01
   1.5556761e-01   2.6583729e+01
   1.6297508e-01   2.5612637e+01
   1.7073526e-01   2.4677018e+01
   1.7886495e-01   2.3775576e+01
   1.8738174e-01   2.2907064e+01
   1.9630407e-01   2.2070278e+01
   2.0565123e-01   2.1264061e+01
   2.1544347e-01   2.0487293e+01
   2.2570197e-01   1.9738901e+01
   2.3644894e-01   1.9017847e+01
   2.4770764e-01   1.8323133e+01
   2.5950242e-01   1.7653797e+01
   2.7185882e-01   1.7008911e+01
   2.8480359e-01   1.6387582e+01
   2.9836472e-01   1.5788951e+01
   3.1257158e-01   1.5212187e+01
   3.2745492e-01   1.4656492e+01
   3.4304693e-01   1.4121096e+01
   3.5938137e-01   1.3605259e+01
   3.7649358e-01   1.3108264e+01
   3.9442061e-01   1.2629425e+01
   4.1320124e-01   1.2168077e+01
   4.3287613e-01   1.1723582e+01
   4.5348785e-01   1.1295325e+01
   4.7508102e-01   1.0882711e+01
   4.9770236e-01   1.0485170e+01
   5.2140083e-01   1.0102151e+01
   5.4622772e-01   9.7331241e+00
   5.7223677e-01   9.3775771e+00
   5.9948425e-01   9.0350181e+00
   6.2802914e-01   8.7049727e+00
   6.5793322e-01   8.3869837e+00
   6.8926121e-01   8.0806106e+00
   7.2208090e-01   7.7854293e+00
   7.5646333e-01   7.5010308e+00
   7.9248290e-01   7.2270212e+00
   8.3021757e-01   6.9630211e+00
   8.6974900e-01   6.7086649e+00
   9.1116276e-01   6.4636001e+00
   9.5454846e-01   6.2274875e+00
   1.0000000e+00   6.0000000e+00
   1.0235310e+00   5.8893918e+00
   1.0476158e+00   5.7808223e+00
   1.0722672e+00   5.6742548e+00
   1.0974988e+00   5.5696513e+00
   1.1233240e+00   5.4669767e+00
   1.1497570e+00   5.3661944e+00
   1.1768120e+00   5.2672700e+00
   1.2045035e+00   5.1701697e+00
   1.2328467e+00   5.0748591e+00
   1.2618569e+00   4.9813054e+00
   1.2915497e+00   4.8894764e+00
   1.3219411e+00   4.7993405e+00
   1.3530478e+00   4.7108659e+00
   1.3848864e+00   4.6240224e+00
   1.4174742e+00   4.5387799e+00
   1.4508288e+00   4.4551088e+00
   1.4849683e+00   4.3729801e+00
   1.5199111e+00   4.2923656e+00
   1.5556761e+00   4.2132372e+00
   1.5922828e+00   4.1355672e+00
   1.6297508e+00   4.0593293e+00
   1.6681005e+00   3.9844968e+00
   1.7073526e+00   3.9110438e+00
   1.7475284e+00   3.8389447e+00
   1.7886495e+00   3.7681749e+00
   1.8307383e+00   3.6987096e+00
   1.8738174e+00   3.6305250e+00
   1.9179103e+00   3.5635973e+00
   1.9630407e+00   3.4979034e+00
   2.0092330e+00   3.4334206e+00
   2.0565123e+00   3.3701265e+00
   2.1049041e+00   3.3079992e+00
   2.1544347e+00   3.2470171e+00
   2.2051307e+00   3.1871594e+00
   2.2570197e+00   3.1284050e+00
   2.3101297e+00   3.0707337e+00
   2.3644894e+00   3.0141257e+00
   2.4201283e+00   2.9585611e+00
   2.4770764e+00   2.9040208e+00
   2.5353645e+00   2.8504861e+00
   2.5950242e+00   2.7979382e+00
   2.6560878e+00   2.7463590e+00
   2.7185882e+00   2.6957307e+00
   2.7825594e+00   2.6460357e+00
   2.8480359e+00   2.5972567e+00
   2.9150531e+00   2.5493771e+00
   2.9836472e+00   2.5023801e+00
   3.0538555e+00   2.4562494e+00
   3.1257158e+00   2.4109692e+00
   3.1992671e+00   2.3665237e+00
   3.2745492e+00   2.3228974e+00
   3.3516027e+00   2.2800755e+00
   3.4304693e+00   2.2380430e+00
   3.5111917e+00   2.1967853e+00
   3.5938137e+00   2.1562882e+00
   3.6783798e+00   2.1165376e+00
   3.7649358e+00   2.0775199e+00
   3.8535286e+00   2.0392214e+00
   3.9442061e+00   2.0016289e+00
   4.0370173e+00   1.9647295e+00
   4.1320124e+00   1.9285103e+00
   4.2292429e+00   1.8929587e+00
   4.3287613e+00   1.8580626e+00
   4.4306215e+00   1.8238097e+00
   4.5348785e+00   1.7901883e+00
   4.6415888e+00   1.7571867e+00
   4.7508102e+00   1.7247935e+00
   4.8626016e+00   1.6929974e+00
   4.9770236e+00   1.6617875e+00
   5.0941380e+00   1.6311529e+00
   5.2140083e+00   1.6010831e+00
   5.3366992e+00   1.5715676e+00
   5.4622772e+00   1.5425962e+00
   5.5908102e+00   1.5141589e+00
   5.7223677e+00   1.4862458e+00
   5.8570208e+00   1.4588473e+00
   5.9948425e+00   1.4319539e+00
   6.1359073e+00   1.4055562e+00
   6.2802914e+00   1.3796452e+00
   6.4280731e+00   1.3542118e+00
   6.5793322e+00   1.3292473e+00
   6.7341507e+00   1.3047430e+00
   6.8926121e+00   1.2806905e+00
   7.0548023e+00   1.2570813e+00
   7.2208090e+00   1.2339074e+00
   7.3907220e+00   1.2111607e+00
   7.5646333e+00   1.1888333e+00
   7.7426368e+00   1.1669175e+00
   7.9248290e+00   1.1454057e+00
   8.1113083e+00   1.1242905e+00
   8.3021757e+00   1.1035645e+00
   8.4975344e+00   1.0832206e+00
   8.6974900e+00   1.0632517e+00
   8.9021509e+00   1.0436510e+00
   9.1116276e+00   1.0244116e+00
   9.3260335e+00   1.0055269e+00
   9.5454846e+00   9.8699026e-01
   9.7700996e+00   9.6879538e-01
   1.0000000e+01   9.5093592e-01
   1.0235310e+01   9.3340570e-01
   1.0476158e+01   9.1619859e-01
   1.0722672e+01   8.9930878e-01
   1.0974988e+01   8.8273025e-01
   1.1233240e+01   8.6645741e-01
   1.1497570e+01   8.5048450e-01
   1.1768120e+01   8.3480603e-01
   1.2045035e+01   8.1941667e-01
   1.2328467e+01   8.0431096e-01
   1.2618569e+01   7.8948369e-01
   1.2915497e+01   7.7492978e-01
   1.3219411e+01   7.6064421e-01
   1.3530478e+01   7.4662192e-01
   1.3848864e+01   7.3285816e-01
   1.4174742e+01   7.1934813e-01
   1.4508288e+01   7.0608716e-01
   1.4849683e+01   6.9307064e-01
   1.5199111e+01   6.8029409e-01
   1.5556761e+01   6.6775309e-01
   1.5922828e+01   6.5544324e-01
   1.6297508e+01   6.4336034e-01
   1.6681005e+01   6.3150018e-01
   1.7073526e+01   6.1985866e-01
   1.7475284e+01   6.0843173e-01
   1.7886495e+01   5.9721548e-01
   1.8307383e+01   5.8620597e-01
   1.8738174e+01   5.7539944e-01
   1.9179103e+01   5.6479210e-01
   1.9630407e+01   5.5438032e-01
   2.0092330e+01   5.4416049e-01
   2.0565123e+01   5.3412905e-01
   2.1049041e+01   5.2428255e-01
   2.1544347e+01   5.1461754e-01
   2.2051307e+01   5.0513072e-01
   2.2570197e+01   4.9581878e-01
   2.3101297e+01   4.8667850e-01
   2.3644894e+01   4.7770672e-01
   2.4201283e+01   4.6890033e-01
   2.4770764e+01   4.6025629e-01
   2.5353645e+01   4.5177160e-01
   2.5950242e+01   4.4344332e-01
   2.6560878e+01   4.3526857e-01
   2.7185882e+01   4.2724453e-01
   2.7825594e+01   4.1936839e-01
   2.8480359e+01   4.1163745e-01
   2.9150531e+01   4.0404904e-01
   2.9836472e+01   3.9660052e-01
   3.0538555e+01   3.8928930e-01
   3.1257158e+01   3.8211287e-01
   3.1992671e+01   3.7506872e-01
   3.2745492e+01   3.6815443e-01
   3.3516027e+01   3.6136761e-01
   3.4304693e+01   3.5470591e-01
   3.5111917e+01   3.4816701e-01
   3.5938137e+01   3.4174865e-01
   3.6783798e+01   3.3544861e-01
   3.7649358e+01   3.2926471e-01
   3.8535286e+01   3.2319481e-01
   3.9442061e+01   3.1723681e-01
   4.0370173e+01   3.1138864e-01
   4.1320124e+01   3.0564828e-01
   4.2292429e+01   3.0001374e-01
   4.3287613e+01   2.9448308e-01
   4.4306215e+01   2.8905436e-01
   4.5348785e+01   2.8372573e-01
   4.6415888e+01   2.7849533e-01
   4.7508102e+01   2.7336135e-01
   4.8626016e+01   2.6832201e-01
   4.9770236e+01   2.6337557e-01
   5.0941380e+01   2.5852032e-01
   5.2140083e+01   2.5375457e-01
   5.3366992e+01   2.4907668e-01
   5.4622772e+01   2.4448502e-01
   5.5908102e+01   2.3997801e-01
   5.7223677e+01   2.3555409e-01
   5.8570208e+01   2.3121172e-01
   5.9948425e+01   2.2694939e-01
   6.1359073e+01   2.2276565e-01
   6.2802914e+01   2.1865903e-01
   6.4280731e+01   2.1462811e-01
   6.5793322e+01   2.1067151e-01
   6.7341507e+01   2.0678783e-01
   6.8926121e+01   2.0297576e-01
   7.0548023e+01   1.9923396e-01
   7.2208090e+01   1.9556114e-01
   7.3907220e+01   1.9195603e-01
   7.5646333e+01   1.8841737e-01
   7.7426368e+01   1.8494395e-01
   7.9248290e+01   1.8153457e-01
   8.1113083e+01   1.7818803e-01
   8.3021757e+01   1.7490318e-01
   8.4975344e+01   1.7167889e-01
   8.6974900e+01   1.6851404e-01
   8.9021509e+01   1.6540753e-01
   9.1116276e+01   1.6235829e-01
   9.3260335e+01   1.5936527e-01
   9.5454846e+01   1.5642741e-01
   9.7700996e+01   1.5354372e-01
   1.0000000e+02   1.5071319e-01
   1.0235310e+02   1.4793483e-01
   1.0476158e+02   1.4520769e-01
   1.0722672e+02   1.4253084e-01
   1.0974988e+02   1.3990332e-01
   1.1233240e+02   1.3732425e-01
   1.1497570e+02   1.3479271e-01
   1.1768120e+02   1.3230784e-01
   1.2045035e+02   1.2986879e-01
   1.2328467e+02   1.2747470e-01
   1.2618569e+02   1.2512473e-01
   1.2915497e+02   1.2281809e-01
   1.3219411e+02   1.2055398e-01
   1.3530478e+02   1.1833160e-01
   1.3848864e+02   1.1615019e-01
   1.4174742e+02   1.1400900e-01
   1.4508288e+02   1.1190727e-01
   1.4849683e+02   1.0984429e-01
   1.5199111e+02   1.0781935e-01
   1.5556761e+02   1.0583173e-01
   1.5922828e+02   1.0388075e-01
   1.6297508e+02   1.0196574e-01
   1.6681005e+02   1.0008603e-01
   1.7073526e+02   9.8240977e-02
   1.7475284e+02   9.6429931e-02
   1.7886495e+02   9.4652274e-02
   1.8307383e+02   9.2907385e-02
   1.8738174e+02   9.1194666e-02
   1.9179103e+02   8.9513516e-02
   1.9630407e+02   8.7863360e-02
   2.0092330e+02   8.6243626e-02
   2.0565123e+02   8.4653750e-02
   2.1049041e+02   8.3093184e-02
   2.1544347e+02   8.1561383e-02
   2.2051307e+02   8.0057824e-02
   2.2570197e+02   7.8581981e-02
   2.3101297e+02   7.7133344e-02
   2.3644894e+02   7.5711413e-02
   2.4201283e+02   7.4315694e-02
   2.4770764e+02   7.2945706e-02
   2.5353645e+02   7.1600973e-02
   2.5950242e+02   7.0281030e-02
   2.6560878e+02   6.8985419e-02
   2.7185882e+02   6.7713694e-02
   2.7825594e+02   6.6465411e-02
   2.8480359e+02   6.5240140e-02
   2.9150531e+02   6.4037457e-02
   2.9836472e+02   6.2856946e-02
   3.0538555e+02   6.1698196e-02
   3.1257158e+02   6.0560808e-02
   3.1992671e+02   5.9444387e-02
   3.2745492e+02   5.8348545e-02
   3.3516027e+02   5.7272907e-02
   3.4304693e+02   5.6217098e-02
   3.5111917e+02   5.5180752e-02
   3.5938137e+02   5.4163510e-02
   3.6783798e+02   5.3165022e-02
   3.7649358e+02   5.2184940e-02
   3.8535286e+02   5.1222926e-02
   3.9442061e+02   5.0278646e-02
   4.0370173e+02   4.9351773e-02
   4.1320124e+02   4.8441988e-02
   4.2292429e+02   4.7548974e-02
   4.3287613e+02   4.6672422e-02
   4.4306215e+02   4.5812029e-02
   4.5348785e+02   4.4967498e-02
   4.6415888e+02   4.4138536e-02
   4.7508102e+02   4.3324854e-02
   4.8626016e+02   4.2526173e-02
   4.9770236e+02   4.1742215e-02
   5.0941380e+02   4.0972710e-02
   5.2140083e+02   4.0217389e-02
   5.3366992e+02   3.9475994e-02
   5.4622772e+02   3.8748265e-02
   5.5908102e+02   3.8033952e-02
   5.7223677e+02   3.7332807e-02
   5.8570208e+02   3.6644588e-02
   5.9948425e+02   3.5969055e-02
   6.1359073e+02   3.5305976e-02
   6.2802914e+02   3.4655121e-02
   6.4280731e+02   3.4016263e-02
   6.5793322e+02   3.3389183e-02
   6.7341507e+02   3.2773663e-02
   6.8926121e+02   3.2169490e-02
   7.0548023e+02   3.1576455e-02
   7.2208090e+02   3.0994352e-02
   7.3907220e+02   3.0422980e-02
   7.5646333e+02   2.9862141e-02
   7.7426368e+02   2.9311642e-02
   7.9248290e+02   2.8771290e-02
   8.1113083e+02   2.8240899e-02
   8.3021757e+02   2.7720286e-02
   8.4975344e+02   2.7209271e-02
   8.6974900e+02   2.6707676e-02
   8.9021509e+02   2.6215328e-02
   9.1116276e+02   2.5732056e-02
   9.3260335e+02   2.5257693e-02
   9.5454846e+02   2.4792074e-02
   9.7700996e+02   2.4335040e-02
   1.0000000e+03   2.3886430e-02
   1.0235310e+03   2.3446091e-02
   1.0476158e+03   2.3013868e-02
   1.0722672e+03   2.2589615e-02
   1.0974988e+03   2.2173181e-02
   1.1233240e+03   2.1764426e-02
   1.1497570e+03   2.1363205e-02
   1.1768120e+03   2.0969380e-02
   1.2045035e+03   2.0582816e-02
   1.2328467e+03   2.0203378e-02
   1.2618569e+03   1.9830934e-02
   1.2915497e+03   1.9465356e-02
   1.3219411e+03   1.9106519e-02
   1.3530478e+03   1.8754295e-02
   1.3848864e+03   1.8408565e-02
   1.4174742e+03   1.8069208e-02
   1.4508288e+03   1.7736108e-02
   1.4849683e+03   1.7409147e-02
   1.5199111e+03   1.7088215e-02
   1.5556761e+03   1.6773199e-02
   1.5922828e+03   1.6463990e-02
   1.6297508e+03   1.6160481e-02
   1.6681005e+03   1.5862567e-02
   1.7073526e+03   1.5570146e-02
   1.7475284e+03   1.5283114e-02
   1.7886495e+03   1.5001375e-02
   1.8307383e+03   1.4724828e-02
   1.8738174e+03   1.4453381e-02
   1.9179103e+03   1.4186936e-02
   1.9630407e+03   1.3925404e-02
   2.0092330e+03   1.3668694e-02
   2.0565123e+03   1.3416715e-02
   2.1049041e+03   1.3169382e-02
   2.1544347e+03   1.2926608e-02
   2.2051307e+03   1.2688310e-02
   2.2570197e+03   1.2454405e-02
   2.3101297e+03   1.2224811e-02
   2.3644894e+03   1.1999450e-02
   2.4201283e+03   1.1778244e-02
   2.4770764e+03   1.1561115e-02
   2.5353645e+03   1.1347990e-02
   2.5950242e+03   1.1138793e-02
   2.6560878e+03   1.0933452e-02
   2.7185882e+03   1.0731897e-02
   2.7825594e+03   1.0534058e-02
   2.8480359e+03   1.0339865e-02
   2.9150531e+03   1.0149253e-02
   2.9836472e+03   9.9621546e-03
   3.0538555e+03   9.7785050e-03
   3.1257158e+03   9.5982412e-03
   3.1992671e+03   9.4213004e-03
   3.2745492e+03   9.2476213e-03
   3.3516027e+03   9.0771440e-03
   3.4304693e+03   8.9098095e-03
   3.5111917e+03   8.7455599e-03
   3.5938137e+03   8.5843379e-03
   3.6783798e+03   8.4260881e-03
   3.7649358e+03   8.2707557e-03
   3.8535286e+03   8.1182866e-03
   3.9442061e+03   7.9686283e-03
   4.0370173e+03   7.8217289e-03
   4.1320124e+03   7.6775377e-03
   4.2292429e+03   7.5360045e-03
   4.3287613e+03   7.3970804e-03
   4.4306215e+03   7.2607173e-03
   4.5348785e+03   7.1268682e-03
   4.6415888e+03   6.9954864e-03
   4.7508102e+03   6.8665266e-03
   4.8626016e+03   6.7399442e-03
   4.9770236e+03   6.6156952e-03
   5.0941380e+03   6.4937369e-03
   5.2140083e+03   6.3740267e-03
   5.3366992e+03   6.2565234e-03
   5.4622772e+03   6.1411861e-03
   5.5908102e+03   6.0279751e-03
   5.7223677e+03   5.9168511e-03
   5.8570208e+03   5.8077757e-03
   5.9948425e+03   5.7007110e-03
   6.1359073e+03   5.5956201e-03
   6.2802914e+03   5.4924665e-03
   6.4280731e+03   5.3912144e-03
   6.5793322e+03   5.2918290e-03
   6.7341507e+03   5.1942756e-03
   6.8926121e+03   5.0985206e-03
   7.0548023e+03   5.0045309e-03
   7.2208090e+03   4.9122738e-03
   7.3907220e+03   4.8217174e-03
   7.5646333e+03   4.7328304e-03
   7.7426368e+03   4.6455821e-03
   7.9248290e+03   4.5599421e-03
   8.1113083e+03   4.4758809e-03
   8.3021757e+03   4.3933693e-03
   8.4975344e+03   4.3123788e-03
   8.6974900e+03   4.2328814e-03
   8.9021509e+03   4.1548494e-03
   9.1116276e+03   4.0782560e-03
   9.3260335e+03   4.0030745e-03
   9.5454846e+03   3.9292790e-03
   9.7700996e+03   3.8568439e-03
   1.0000000e+04   3.7857441e-03
   1.0235310e+04   3.7159550e-03
   1.0476158e+04   3.6474523e-03
   1.0722672e+04   3.5802127e-03
   1.0974988e+04   3.5142124e-03
   1.1233240e+04   3.4494291e-03
   1.1497570e+04   3.3858398e-03
   1.1768120e+04   3.3234227e-03
   1.2045035e+04   3.2621565e-03
   1.2328467e+04   3.2020196e-03
   1.2618569e+04   3.1429912e-03
   1.2915497e+04   3.0850510e-03
   1.3219411e+04   3.0281792e-03
   1.3530478e+04   2.9723554e-03
   1.3848864e+04   2.9175609e-03
   1.4174742e+04   2.8637765e-03
   1.4508288e+04   2.8109836e-03
   1.4849683e+04   2.7591639e-03
   1.5199111e+04   2.7082996e-03
   1.5556761e+04   2.6583729e-03
   1.5922828e+04   2.6093665e-03
   1.6297508e+04   2.5612637e-03
   1.6681005e+04   2.5140475e-03
   1.7073526e+04   2.4677018e-03
   1.7475284e+04   2.4222104e-03
   1.7886495e+04   2.3775576e-03
   1.8307383e+04   2.3337280e-03
   1.8738174e+04   2.2907064e-03
   1.9179103e+04   2.2484779e-03
   1.9630407e+04   2.2070278e-03
   2.0092330e+04   2.1663419e-03
   2.0565123e+04   2.1264061e-03
   2.1049041e+04   2.0872064e-03
   2.1544347e+04   2.0487293e-03
   2.2051307e+04   2.0109616e-03
   2.2570197e+04   1.9738901e-03
   2.3101297e+04   1.9375020e-03
   2.3644894e+04   1.9017847e-03
   2.4201283e+04   1.8667258e-03
   2.4770764e+04   1.8323133e-03
   2.5353645e+04   1.7985351e-03
   2.5950242e+04   1.7653797e-03
   2.6560878e+04   1.7328354e-03
   2.7185882e+04   1.7008911e-03
   2.7825594e+04   1.6695356e-03
   2.8480359e+04   1.6387582e-03
   2.9150531e+04   1.6085482e-03
   2.9836472e+04   1.5788951e-03
   3.0538555e+04   1.5497886e-03
   3.1257158e+04   1.5212187e-03
   3.1992671e+04   1.4931755e-03
   3.2745492e+04   1.4656492e-03
   3.3516027e+04   1.4386304e-03
   3.4304693e+04   1.4121096e-03
   3.5111917e+04   1.3860778e-03
   3.5938137e+04   1.3605259e-03
   3.6783798e+04   1.3354450e-03
   3.7649358e+04   1.3108264e-03
   3.8535286e+04   1.2866617e-03
   3.9442061e+04   1.2629425e-03
   4.0370173e+04   1.2396605e-03
   4.1320124e+04   1.2168077e-03
   4.2292429e+04   1.1943762e-03
   4.3287613e+04   1.1723582e-03
   4.4306215e+04   1.1507461e-03
   4.5348785e+04   1.1295325e-03
   4.6415888e+04   1.1087099e-03
   4.7508102e+04   1.0882711e-03
   4.8626016e+04   1.0682092e-03
   4.9770236e+04   1.0485170e-03
   5.0941380e+04   1.0291879e-03
   5.2140083e+04   1.0102151e-03
   5.3366992e+04   9.9159213e-04
   5.4622772e+04   9.7331241e-04
   5.5908102e+04   9.5536967e-04
   5.7223677e+04   9.3775771e-04
   5.8570208e+04   9.2047042e-04
   5.9948425e+04   9.0350181e-04
   6.1359073e+04   8.8684601e-04
   6.2802914e+04   8.7049727e-04
   6.4280731e+04   8.5444990e-04
   6.5793322e+04   8.3869837e-04
   6.7341507e+04   8.2323720e-04
   6.8926121e+04   8.0806106e-04
   7.0548023e+04   7.9316469e-04
   7.2208090e+04   7.7854293e-04
   7.3907220e+04   7.6419072e-04
   7.5646333e+04   7.5010308e-04
   7.7426368e+04   7.3627515e-04
   7.9248290e+04   7.2270212e-04
   8.1113083e+04   7.0937932e-04
   8.3021757e+04   6.9630211e-04
   8.4975344e+04   6.8346598e-04
   8.6974900e+04   6.7086649e-04
   8.9021509e+04   6.5849926e-04
   9.1116276e+04   6.4636001e-04
   9.3260335e+04   6.3444455e-04
   9.5454846e+04   6.2274875e-04
   9.7700996e+04   6.1126856e-04
   1.0000000e+05   6.0000000e-04
   1.0235310e+05   5.8893918e-04
   1.0476158e+05   5.7808223e-04
   1.0722672e+05   5.6742548e-04
   1.0974988e+05   5.5696513e-04
   1.1233240e+05   5.4669767e-04
   1.1497570e+05   5.3661944e-04
   1.1768120e+05   5.2672700e-04
   1.2045035e+05   5.1701697e-04
   1.2328467e+05   5.0748591e-04
   1.2618569e+05   4.9813054e-04
   1.2915497e+05   4.8894764e-04
   1.3219411e+05   4.7993405e-04
   1.3530478e+05   4.7108659e-04
   1.3848864e+05   4.6240224e-04
   1.4174742e+05   4.5387799e-04
   1.4508288e+05   4.4551088e-04
   1.4849683e+05   4.3729801e-04
   1.5199111e+05   4.2923656e-04
   1.5556761e+05   4.2132372e-04
   1.5922828e+05   4.1355672e-04
   1.6297508e+05   4.0593293e-04
   1.6681005e+05   3.9844968e-04
   1.7073526e+05   3.9110438e-04
   1.7475284e+05   3.8389447e-04
   1.7886495e+05   3.7681749e-04
   1.8307383e+05   3.6987096e-04
   1.8738174e+05   3.6305250e-04
   1.9179103e+05   3.5635973e-04
   1.9630407e+05   3.4979034e-04
   2.0092330e+05   3.4334206e-04
   2.0565123e+05   3.3701265e-04
   2.1049041e+05   3.3079992e-04
   2.1544347e+05   3.2470171e-04
   2.2051307e+05   3.1871594e-04
   2.2570197e+05   3.1284050e-04
   2.3101297e+05   3.0707337e-04
   2.3644894e+05   3.0141257e-04
   2.4201283e+05   2.9585611e-04
   2.4770764e+05   2.9040208e-04
   2.5353645e+05   2.8504861e-04
   2.5950242e+05   2.7979382e-04
   2.6560878e+05   2.7463590e-04
   2.7185882e+05   2.6957307e-04
   2.7825594e+05   2.6460357e-04
   2.8480359e+05   2.5972567e-04
   2.9150531e+05   2.5493771e-04
   2.9836472e+05   2.5023801e-04
   3.0538555e+05   2.4562494e-04
   3.1257158e+05   2.4109692e-04
   3.1992671e+05   2.3665237e-04
   3.2745492e+05   2.3228974e-04
   3.3516027e+05   2.2800755e-04
   3.4304693e+05   2.2380430e-04
   3.5111917e+05   2.1967853e-04
   3.5938137e+05   2.1562882e-04
   3.6783798e+05   2.1165376e-04
   3.7649358e+05   2.0775199e-04
   3.8535286e+05   2.0392214e-04
   3.9442061e+05   2.0016289e-04
   4.0370173e+05   1.9647295e-04
   4.1320124e+05   1.9285103e-04
   4.2292429e+05   1.8929587e-04
   4.3287613e+05   1.8580626e-04
   4.4306215e+05   1.8238097e-04
   4.5348785e+05   1.7901883e-04
   4.6415888e+05   1.7571867e-04
   4.7508102e+05   1.7247935e-04
   4.8626016e+05   1.6929974e-04
   4.9770236e+05   1.6617875e-04
   5.0941380e+05   1.6311529e-04
   5.2140083e+05   1.6010831e-04
   5.3366992e+05   1.5715676e-04
   5.4622772e+05   1.5425962e-04
   5.5908102e+05   1.5141589e-04
   5.7223677e+05   1.4862458e-04
   5.8570208e+05   1.4588473e-04
   5.9948425e+05   1.4319539e-04
   6.1359073e+05   1.4055562e-04
   6.2802914e+05   1.3796452e-04
   6.4280731e+05   1.3542118e-04
   6.5793322e+05   1.3292473e-04
   6.7341507e+05   1.3047430e-04
   6.8926121e+05   1.2806905e-04
   7.0548023e+05   1.2570813e-04
   7.2208090e+05   1.2339074e-04
   7.3907220e+05   1.2111607e-04
   7.5646333e+05   1.1888333e-04
   7.7426368e+05   1.1669175e-04
   7.9248290e+05   1.1454057e-04
   8.1113083e+05   1.1242905e-04
   8.3021757e+05   1.1035645e-04
   8.4975344e+05   1.0832206e-04
   8.6974900e+05   1.0632517e-04
   8.9021509e+05   1.0436510e-04
   9.1116276e+05   1.0244116e-04
   9.3260335e+05   1.0055269e-04
   9.5454846e+05   9.8699026e-05
   9.7700996e+05   9.6879538e-05
   1.0000000e+06   9.5093592e-05
   1.0235310e+06   9.3340570e-05
   1.0476158e+06   9.1619859e-05
   1.0722672e+06   8.9930878e-05
   1.0974988e+06   8.8273025e-05
   1.1233240e+06   8.6645741e-05
   1.1497570e+06   8.5048450e-05
   1.1768120e+06   8.3480603e-05
   1.2045035e+06   8.1941667e-05
   1.2328467e+06   8.0431096e-05
   1.2618569e+06   7.8948369e-05
   1.2915497e+06   7.7492978e-05
   1.3219411e+06   7.6064421e-05
   1.3530478e+06   7.4662192e-05
   1.3848864e+06   7.3285816e-05
   1.4174742e+06   7.1934813e-05
   1.4508288e+06   7.0608716e-05
   1.4849683e+06   6.9307064e-05
   1.5199111e+06   6.8029409e-05
   1.5556761e+06   6.6775309e-05
   1.5922828e+06   6.5544324e-05
   1.6297508e+06   6.4336034e-05
   1.6681005e+06   6.3150018e-05
   1.7073526e+06   6.1985866e-05
   1.7475284e+06   6.0843173e-05
   1.7886495e+06   5.9721548e-05
   1.8307383e+06   5.8620597e-05
   1.8738174e+06   5.7539944e-05
   1.9179103e+06   5.6479210e-05
   1.9630407e+06   5.5438032e-05
   2.0092330e+06   5.4416049e-05
   2.0565123e+06   5.3412905e-05
   2.1049041e+06   5.2428255e-05
   2.1544347e+06   5.1461754e-05
   2.2051307e+06   5.0513072e-05
   2.2570197e+06   4.9581878e-05
   2.3101297e+06   4.8667850e-05
   2.3644894e+06   4.7770672e-05
   2.4201283e+06   4.6890033e-05
   2.4770764e+06   4.6025629e-05
   2.5353645e+06   4.5177160e-05
   2.5950242e+06   4.4344332e-05
   2.6560878e+06   4.3526857e-05
   2.7185882e+06   4.2724453e-05
   2.7825594e+06   4.1936839e-05
   2.8480359e+06   4.1163745e-05
   2.9150531e+06   4.0404904e-05
   2.9836472e+06   3.9660052e-05
   3.0538555e+06   3.8928930e-05
   3.1257158e+06   3.8211287e-05
   3.1992671e+06   3.7506872e-05
   3.2745492e+06   3.6815443e-05
   3.3516027e+06   3.6136761e-05
   3.4304693e+06   3.5470591e-05
   3.5111917e+06   3.4816701e-05
   3.5938137e+06   3.4174865e-05
   3.6783798e+06   3.3544861e-05
   3.7649358e+06   3.2926471e-05
   3.8535286e+06   3.2319481e-05
   3.9442061e+06   3.1723681e-05
   4.0370173e+06   3.1138864e-05
   4.1320124e+06   3.0564828e-05
   4.2292429e+06   3.0001374e-05
   4.3287613e+06   2.9448308e-05
   4.4306215e+06   2.8905436e-05
   4.5348785e+06   2.8372573e-05
   4.6415888e+06   2.7849533e-05
   4.7508102e+06   2.7336135e-05
   4.8626016e+06   2.6832201e-05
   4.9770236e+06   2.6337557e-05
   5.0941380e+06   2.5852032e-05
   5.2140083e+06   2.5375457e-05
   5.3366992e+06   2.4907668e-05
   5.4622772e+06   2.4448502e-05
   5.5908102e+06   2.3997801e-05
   5.7223677e+06   2.3555409e-05
   5.8570208e+06   2.3121172e-05
   5.9948425e+06   2.2694939e-05
   6.1359073e+06   2.2276565e-05
   6.2802914e+06   2.1865903e-05
   6.4280731e+06   2.1462811e-05
   6.5793322e+06   2.1067151e-05
   6.7341507e+06   2.0678783e-05
   6.8926121e+06   2.0297576e-05
   7.0548023e+06   1.9923396e-05
   7.2208090e+06   1.9556114e-05
   7.3907220e+06   1.9195603e-05
   7.5646333e+06   1.8841737e-05
   7.7426368e+06   1.8494395e-05
   7.9248290e+06   1.8153457e-05
   8.1113083e+06   1.7818803e-05
   8.3021757e+06   1.7490318e-05
   8.4975344e+06   1.7167889e-05
   8.6974900e+06   1.6851404e-05
   8.9021509e+06   1.6540753e-05
   9.1116276e+06   1.6235829e-05
   9.3260335e+06   1.5936527e-05
   9.5454846e+06   1.5642741e-05
   9.7700996e+06   1.5354372e-05
   1.0000000e+07   1.5071319e-05
   1.0235310e+07   1.4793483e-05
   1.0476158e+07   1.4520769e-05
   1.0722672e+07   1.4253084e-05
   1.0974988e+07   1.3990332e-05
   1.1233240e+07   1.3732425e-05
   1.1497570e+07   1.3479271e-05
   1.1768120e+07   1.3230784e-05
   1.2045035e+07   1.2986879e-05
   1.2328467e+07   1.2747470e-05
   1.2618569e+07   1.2512473e-05
   1.2915497e+07   1.2281809e-05
   1.3219411e+07   1.2055398e-05
   1.3530478e+07   1.1833160e-05
   1.3848864e+07   1.1615019e-05
   1.4174742e+07   1.1400900e-05
   1.4508288e+07   1.1190727e-05
   1.4849683e+07   1.0984429e-05
   1.5199111e+07   1.0781935e-05
   1.5556761e+07   1.0583173e-05
   1.5922828e+07   1.0388075e-05
   1.6297508e+07   1.0196574e-05
   1.6681005e+07   1.0008603e-05
   1.7073526e+07   9.8240977e-06
   1.7475284e+07   9.6429931e-06
   1.7886495e+07   9.4652274e-06
   1.8307383e+07   9.2907385e-06
   1.8738174e+07   9.1194666e-06
   1.9179103e+07   8.9513516e-06
   1.9630407e+07   8.7863360e-06
   2.0092330e+07   8.6243626e-06
   2.0565123e+07   8.4653750e-06
   2.1049041e+07   8.3093184e-06
   2.1544347e+07   8.1561383e-06
   2.2051307e+07   8.0057824e-06
   2.2570197e+07   7.8581981e-06
   2.3101297e+07   7.7133344e-06
   2.3644894e+07   7.5711413e-06
   2.4201283e+07   7.4315694e-06
   2.4770764e+07   7.2945706e-06
   2.5353645e+07   7.1600973e-06
   2.5950242e+07   7.0281030e-06
   2.6560878e+07   6.8985419e-06
   2.7185882e+07   6.7713694e-06
   2.7825594e+07   6.6465411e-06
   2.8480359e+07   6.5240140e-06
   2.9150531e+07   6.4037457e-06
   2.9836472e+07   6.2856946e-06
   3.0538555e+07   6.1698196e-06
   3.1257158e+07   6.0560808e-06
   3.1992671e+07   5.9444387e-06
   3.2745492e+07   5.8348545e-06
   3.3516027e+07   5.7272907e-06
   3.4304693e+07   5.6217098e-06
   3.5111917e+07   5.5180752e-06
   3.5938137e+07   5.4163510e-06
   3.6783798e+07   5.3165022e-06
   3.7649358e+07   5.2184940e-06
   3.8535286e+07   5.1222926e-06
   3.9442061e+07   5.0278646e-06
   4.0370173e+07   4.9351773e-06
   4.1320124e+07   4.8441988e-06
   4.2292429e+07   4.7548974e-06
   4.3287613e+07   4.6672422e-06
   4.4306215e+07   4.5812029e-06
   4.5348785e+07   4.4967498e-06
   4.6415888e+07   4.4138536e-06
   4.7508102e+07   4.3324854e-06
   4.8626016e+07   4.2526173e-06
   4.9770236e+07   4.1742215e-06
   5.0941380e+07   4.0972710e-06
   5.2140083e+07   4.0217389e-06
   5.3366992e+07   3.9475994e-06
   5.4622772e+07   3.8748265e-06
   5.5908102e+07   3.8033952e-06
   5.7223677e+07   3.7332807e-06
   5.8570208e+07   3.6644588e-06
   5.9948425e+07   3.5969055e-06
   6.1359073e+07   3.5305976e-06
   6.2802914e+07   3.4655121e-06
   6.4280731e+07   3.4016263e-06
   6.5793322e+07   3.3389183e-06
   6.7341507e+07   3.2773663e-06
   6.8926121e+07   3.2169490e-06
   7.0548023e+07   3.1576455e-06
   7.2208090e+07   3.0994352e-06
   7.3907220e+07   3.0422980e-06
   7.5646333e+07   2.9862141e-06
   7.7426368e+07   2.9311642e-06
   7.9248290e+07   2.8771290e-06
   8.1113083e+07   2.8240899e-06
   8.3021757e+07   2.7720286e-06
   8.4975344e+07   2.7209271e-06
   8.6974900e+07   2.6707676e-06
   8.9021509e+07   2.6215328e-06
   9.1116276e+07   2.5732056e-06
   9.3260335e+07   2.5257693e-06
   9.5454846e+07   2.4792074e-06
   9.7700996e+07   2.4335040e-06
   1.0000000e+08   2.3886430e-06


==> wavenumber-prf/powerlaw.txt <==
   1.0000000e-04   9.9526793e+01
   1.0476158e-04   9.7692043e+01
   1.0974988e-04   9.5891119e+01
   1.1497570e-04   9.4123395e+01
   1.2045035e-04   9.2388259e+01
   1.2618569e-04   9.0685106e+01
   1.3219411e-04   8.9013354e+01
   1.3848864e-04   8.7372417e+01
   1.4508288e-04   8.5761732e+01
   1.5199111e-04   8.4180739e+01
   1.5922828e-04   8.2628892e+01
   1.6681005e-04   8.1105653e+01
   1.7475284e-04   7.9610493e+01
   1.8307383e-04   7.8142896e+01
   1.9179103e-04   7.6702354e+01
   2.0092330e-04   7.5288369e+01
   2.1049041e-04   7.3900450e+01
   2.2051307e-04   7.2538116e+01
   2.3101297e-04   7.1200897e+01
   2.4201283e-04   6.9888328e+01
   2.5353645e-04   6.8599957e+01
   2.6560878e-04   6.7335337e+01
   2.7825594e-04   6.6094030e+01
   2.9150531e-04   6.4875605e+01
   3.0538555e-04   6.3679642e+01
   3.1992671e-04   6.2505727e+01
   3.3516027e-04   6.1353451e+01
   3.5111917e-04   6.0222418e+01
   3.6783798e-04   5.9112235e+01
   3.8535286e-04   5.8022518e+01
   4.0370173e-04   5.6952890e+01
   4.2292429e-04   5.5902980e+01
   4.4306215e-04   5.4872424e+01
   4.6415888e-04   5.3860867e+01
   4.8626016e-04   5.2867958e+01
   5.0941380e-04   5.1893352e+01
   5.3366992e-04   5.0936713e+01
   5.5908102e-04   4.9997710e+01
   5.8570208e-04   4.9076016e+01
   6.1359073e-04   4.8171314e+01
   6.4280731e-04   4.7283290e+01
   6.7341507e-04   4.6411636e+01
   7.0548023e-04   4.5556051e+01
   7.3907220e-04   4.4716238e+01
   7.7426368e-04   4.3891907e+01
   8.1113083e-04   4.3082773e+01
   8.4975344e-04   4.2288554e+01
   8.9021509e-04   4.1508977e+01
   9.3260335e-04   4.0743771e+01
   9.7700996e-04   3.9992671e+01
   1.0235310e-03   3.9255418e+01
   1.0722672e-03   3.8531756e+01
   1.1233240e-03   3.7821434e+01
   1.1768120e-03   3.7124206e+01
   1.2328467e-03   3.6439833e+01
   1.2915497e-03   3.5768074e+01
   1.3530478e-03   3.5108700e+01
   1.4174742e-03   3.4461481e+01
   1.4849683e-03   3.3826194e+01
   1.5556761e-03   3.3202619e+01
   1.6297508e-03   3.2590538e+01
   1.7073526e-03   3.1989741e+01
   1.7886495e-03   3.1400019e+01
   1.8738174e-03   3.0821169e+01
   1.9630407e-03   3.0252989e+01
   2.0565123e-03   2.9695284e+01
   2.1544347e-03   2.9147860e+01
   2.2570197e-03   2.8610528e+01
   2.3644894e-03   2.8083101e+01
   2.4770764e-03   2.7565397e+01
   2.5950242e-03   2.7057237e+01
   2.7185882e-03   2.6558445e+01
   2.8480359e-03   2.6068847e+01
   2.9836472e-03   2.5588276e+01
   3.1257158e-03   2.5116563e+01
   3.2745492e-03   2.4653546e+01
   3.4304693e-03   2.4199065e+01
   3.5938137e-03   2.3752963e+01
   3.7649358e-03   2.3315084e+01
   3.9442061e-03   2.2885277e+01
   4.1320124e-03   2.2463393e+01
   4.3287613e-03   2.2049287e+01
   4.5348785e-03   2.1642815e+01
   4.7508102e-03   2.1243836e+01
   4.9770236e-03   2.0852212e+01
   5.2140083e-03   2.0467807e+01
   5.4622772e-03   2.0090489e+01
   5.7223677e-03   1.9720127e+01
   5.9948425e-03   1.9356592e+01
   6.2802914e-03   1.8999759e+01
   6.5793322e-03   1.8649504e+01
   6.8926121e-03   1.8305706e+01
   7.2208090e-03   1.7968245e+01
   7.5646333e-03   1.7637006e+01
   7.9248290e-03   1.7311873e+01
   8.3021757e-03   1.6992733e+01
   8.6974900e-03   1.6679477e+01
   9.1116276e-03   1.6371996e+01
   9.5454846e-03   1.6070183e+01
   1.0000000e-02   1.5773934e+01
   1.0476158e-02   1.5483145e+01
   1.0974988e-02   1.5197718e+01
   1.1497570e-02   1.4917553e+01
   1.2045035e-02   1.4642552e+01
   1.2618569e-02   1.4372621e+01
   1.3219411e-02   1.4107666e+01
   1.3848864e-02   1.3847595e+01
   1.4508288e-02   1.3592318e+01
   1.5199111e-02   1.3341748e+01
   1.5922828e-02   1.3095797e+01
   1.6681005e-02   1.2854380e+01
   1.7475284e-02   1.2617413e+01
   1.8307383e-02   1.2384814e+01
   1.9179103e-02   1.2156504e+01
   2.0092330e-02   1.1932402e+01
   2.1049041e-02   1.1712432e+01
   2.2051307e-02   1.1496517e+01
   2.3101297e-02   1.1284582e+01
   2.4201283e-02   1.1076554e+01
   2.5353645e-02   1.0872361e+01
   2.6560878e-02   1.0671932e+01
   2.7825594e-02   1.0475198e+01
   2.9150531e-02   1.0282090e+01
   3.0538555e-02   1.0092543e+01
   3.1992671e-02   9.9064901e+00
   3.3516027e-02   9.7238667e+00
   3.5111917e-02   9.5446101e+00
   3.6783798e-02   9.3686579e+00
   3.8535286e-02   9.1959494e+00
   4.0370173e-02   9.0264247e+00
   4.2292429e-02   8.8600252e+00
   4.4306215e-02   8.6966932e+00
   4.6415888e-02   8.5363722e+00
   4.8626016e-02   8.3790066e+00
   5.0941380e-02   8.2245421e+00
   5.3366992e-02   8.0729250e+00
   5.5908102e-02   7.9241029e+00
   5.8570208e-02   7.7780244e+00
   6.1359073e-02   7.6346388e+00
   6.4280731e-02   7.4938964e+00
   6.7341507e-02   7.3557486e+00
   7.0548023e-02   7.2201475e+00
   7.3907220e-02   7.0870462e+00
   7.7426368e-02   6.9563985e+00
   8.1113083e-02   6.8281593e+00
   8.4975344e-02   6.7022841e+00
   8.9021509e-02   6.5787295e+00
   9.3260335e-02   6.4574525e+00
   9.7700996e-02   6.3384112e+00
   1.0235310e-01   6.2215645e+00
   1.0722672e-01   6.1068718e+00
   1.1233240e-01   5.9942934e+00
   1.1768120e-01   5.8837901e+00
   1.2328467e-01   5.7753243e+00
   1.2915497e-01   5.6688578e+00
   1.3530478e-01   5.5643540e+00
   1.4174742e-01   5.4617767e+00
   1.4849683e-01   5.3610905e+00
   1.5556761e-01   5.2622604e+00
   1.6297508e-01   5.1652522e+00
   1.7073526e-01   5.0700322e+00
   1.7886495e-01   4.9765676e+00
   1.8738174e-01   4.8848260e+00
   1.9630407e-01   4.7947756e+00
   2.0565123e-01   4.7063854e+00
   2.1544347e-01   4.6196245e+00
   2.2570197e-01   4.5344631e+00
   2.3644894e-01   4.4508715e+00
   2.4770764e-01   4.3688210e+00
   2.5950242e-01   4.2882831e+00
   2.7185882e-01   4.2092298e+00
   2.8480359e-01   4.1316338e+00
   2.9836472e-01   4.0554684e+00
   3.1257158e-01   3.9807070e+00
   3.2745492e-01   3.9073238e+00
   3.4304693e-01   3.8352934e+00
   3.5938137e-01   3.7645909e+00
   3.7649358e-01   3.6951917e+00
   3.9442061e-01   3.6270719e+00
   4.1320124e-01   3.5602079e+00
   4.3287613e-01   3.4945765e+00
   4.5348785e-01   3.4301550e+00
   4.7508102e-01   3.3669211e+00
   4.9770236e-01   3.3048529e+00
   5.2140083e-01   3.2439289e+00
   5.4622772e-01   3.1841280e+00
   5.7223677e-01   3.1254295e+00
   5.9948425e-01   3.0678131e+00
   6.2802914e-01   3.0112589e+00
   6.5793322e-01   2.9557472e+00
   6.8926121e-01   2.9012588e+00
   7.2208090e-01   2.8477750e+00
   7.5646333e-01   2.7952770e+00
   7.9248290e-01   2.7437469e+00
   8.3021757e-01   2.6931667e+00
   8.6974900e-01   2.6435190e+00
   9.1116276e-01   2.5947865e+00
   9.5454846e-01   2.5469523e+00
   1.0000000e+00   2.5000000e+00
   1.0235310e+00   2.4768494e+00
   1.0476158e+00   2.4539132e+00
   1.0722672e+00   2.4311894e+00
   1.0974988e+00   2.4086760e+00
   1.1233240e+00   2.3863712e+00
   1.1497570e+00   2.3642728e+00
   1.1768120e+00   2.3423790e+00
   1.2045035e+00   2.3206881e+00
   1.2328467e+00   2.2991980e+00
   1.2618569e+00   2.2779069e+00
   1.2915497e+00   2.2568129e+00
   1.3219411e+00   2.2359144e+00
   1.3530478e+00   2.2152092e+00
   1.3848864e+00   2.1946959e+00
   1.4174742e+00   2.1743725e+00
   1.4508288e+00   2.1542373e+00
   1.4849683e+00   2.1342886e+00
   1.5199111e+00   2.1145246e+00
   1.5556761e+00   2.0949436e+00
   1.5922828e+00   2.0755439e+00
   1.6297508e+00   2.0563239e+00
   1.6681005e+00   2.0372819e+00
   1.7073526e+00   2.0184162e+00
   1.7475284e+00   1.9997252e+00
   1.7886495e+00   1.9812073e+00
   1.8307383e+00   1.9628608e+00
   1.8738174e+00   1.9446843e+00
   1.9179103e+00   1.9266760e+00
   1.9630407e+00   1.9088345e+00
   2.0092330e+00   1.8911583e+00
   2.0565123e+00   1.8736458e+00
   2.1049041e+00   1.8562954e+00
   2.1544347e+00   1.8391056e+00
   2.2051307e+00   1.8220751e+00
   2.2570197e+00   1.8052023e+00
   2.3101297e+00   1.7884857e+00
   2.3644894e+00   1.7719239e+00
   2.4201283e+00   1.7555154e+00
   2.4770764e+00   1.7392590e+00
   2.5353645e+00   1.7231530e+00
   2.5950242e+00   1.7071962e+00
   2.6560878e+00   1.6913872e+00
   2.7185882e+00   1.6757246e+00
   2.7825594e+00   1.6602070e+00
   2.8480359e+00   1.6448331e+00
   2.9150531e+00   1.6296015e+00
   2.9836472e+00   1.6145110e+00
   3.0538555e+00   1.5995603e+00
   3.1257158e+00   1.5847480e+00
   3.1992671e+00   1.5700729e+00
   3.2745492e+00   1.5555336e+00
   3.3516027e+00   1.5411290e+00
   3.4304693e+00   1.5268578e+00
   3.5111917e+00   1.5127188e+00
   3.5938137e+00   1.4987106e+00
   3.6783798e+00   1.4848322e+00
   3.7649358e+00   1.4710823e+00
   3.8535286e+00   1.4574598e+00
   3.9442061e+00   1.4439633e+00
   4.0370173e+00   1.4305919e+00
   4.1320124e+00   1.4173443e+00
   4.2292429e+00   1.4042194e+00
   4.3287613e+00   1.3912160e+00
   4.4306215e+00   1.3783330e+00
   4.5348785e+00   1.3655693e+00
   4.6415888e+00   1.3529238e+00
   4.7508102e+00   1.3403954e+00
   4.8626016e+00   1.3279831e+00
   4.9770236e+00   1.3156856e+00
   5.0941380e+00   1.3035021e+00
   5.2140083e+00   1.2914313e+00
   5.3366992e+00   1.2794724e+00
   5.4622772e+00   1.2676242e+00
   5.5908102e+00   1.2558857e+00
   5.7223677e+00   1.2442559e+00
   5.8570208e+00   1.2327338e+00
   5.9948425e+00   1.2213184e+00
   6.1359073e+00   1.2100087e+00
   6.2802914e+00   1.1988037e+00
   6.4280731e+00   1.1877025e+00
   6.5793322e+00   1.1767041e+00
   6.7341507e+00   1.1658076e+00
   6.8926121e+00   1.1550119e+00
   7.0548023e+00   1.1443163e+00
   7.2208090e+00   1.1337196e+00
   7.3907220e+00   1.1232211e+00
   7.5646333e+00   1.1128198e+00
   7.7426368e+00   1.1025149e+00
   7.9248290e+00   1.0923053e+00
   8.1113083e+00   1.0821903e+00
   8.3021757e+00   1.0721690e+00
   8.4975344e+00   1.0622405e+00
   8.6974900e+00   1.0524039e+00
   8.9021509e+00   1.0426584e+00
   9.1116276e+00   1.0330031e+00
   9.3260335e+00   1.0234373e+00
   9.5454846e+00   1.0139600e+00
   9.7700996e+00   1.0045705e+00
   1.0000000e+01   9.9526793e-01
   1.0235310e+01   9.8605152e-01
   1.0476158e+01   9.7692043e-01
   1.0722672e+01   9.6787395e-01
   1.0974988e+01   9.5891119e-01
   1.1233240e+01   9.5003147e-01
   1.1497570e+01   9.4123395e-01
   1.1768120e+01   9.3251789e-01
   1.2045035e+01   9.2388259e-01
   1.2328467e+01   9.1532722e-01
   1.2618569e+01   9.0685106e-01
   1.2915497e+01   8.9845341e-01
   1.3219411e+01   8.9013354e-01
   1.3530478e+01   8.8189068e-01
   1.3848864e+01   8.7372417e-01
   1.4174742e+01   8.6563328e-01
   1.4508288e+01   8.5761732e-01
   1.4849683e+01   8.4967558e-01
   1.5199111e+01   8.4180739e-01
   1.5556761e+01   8.3401207e-01
   1.5922828e+01   8.2628892e-01
   1.6297508e+01   8.1863730e-01
   1.6681005e+01   8.1105653e-01
   1.7073526e+01   8.0354596e-01
   1.7475284e+01   7.9610493e-01
   1.7886495e+01   7.8873282e-01
   1.8307383e+01   7.8142896e-01
   1.8738174e+01   7.7419275e-01
   1.9179103e+01   7.6702354e-01
   1.9630407e+01   7.5992072e-01
   2.0092330e+01   7.5288369e-01
   2.0565123e+01   7.4591181e-01
   2.1049041e+01   7.3900450e-01
   2.1544347e+01   7.3216114e-01
   2.2051307e+01   7.2538116e-01
   2.2570197e+01   7.1866396e-01
   2.3101297e+01   7.1200897e-01
   2.3644894e+01   7.0541560e-01
   2.4201283e+01   6.9888328e-01
   2.4770764e+01   6.9241146e-01
   2.5353645e+01   6.8599957e-01
   2.5950242e+01   6.7964706e-01
   2.6560878e+01   6.7335337e-01
   2.7185882e+01   6.6711797e-01
   2.7825594e+01   6.6094030e-01
   2.8480359e+01   6.5481983e-01
   2.9150531e+01   6.4875605e-01
   2.9836472e+01   6.4274843e-01
   3.0538555e+01   6.3679642e-01
   3.1257158e+01   6.3089954e-01
   3.1992671e+01   6.2505727e-01
   3.2745492e+01   6.1926909e-01
   3.3516027e+01   6.1353451e-01
   3.4304693e+01   6.0785304e-01
   3.5111917e+01   6.0222418e-01
   3.5938137e+01   5.9664744e-01
   3.6783798e+01   5.9112235e-01
   3.7649358e+01   5.8564842e-01
   3.8535286e+01   5.8022518e-01
   3.9442061e+01   5.7485216e-01
   4.0370173e+01   5.6952890e-01
   4.1320124e+01   5.6425493e-01
   4.2292429e+01   5.5902980e-01
   4.3287613e+01   5.5385305e-01
   4.4306215e+01   5.4872424e-01
   4.5348785e+01   5.4364293e-01
   4.6415888e+01   5.3860867e-01
   4.7508102e+01   5.3362103e-01
   4.8626016e+01   5.2867958e-01
   4.9770236e+01   5.2378388e-01
   5.0941380e+01   5.1893352e-01
   5.2140083e+01   5.1412808e-01
   5.3366992e+01   5.0936713e-01
   5.4622772e+01   5.0465028e-01
   5.5908102e+01   4.9997710e-01
   5.7223677e+01   4.9534719e-01
   5.8570208e+01   4.9076016e-01
   5.9948425e+01   4.8621561e-01
   6.1359073e+01   4.8171314e-01
   6.2802914e+01   4.7725237e-01
   6.4280731e+01   4.7283290e-01
   6.5793322e+01   4.6845436e-01
   6.7341507e+01   4.6411636e-01
   6.8926121e+01   4.5981854e-01
   7.0548023e+01   4.5556051e-01
   7.2208090e+01   4.5134191e-01
   7.3907220e+01   4.4716238e-01
   7.5646333e+01   4.4302155e-01
   7.7426368e+01   4.3891907e-01
   7.9248290e+01   4.3485458e-01
   8.1113083e+01   4.3082773e-01
   8.3021757e+01   4.2683816e-01
   8.4975344e+01   4.2288554e-01
   8.6974900e+01   4.1896952e-01
   8.9021509e+01   4.1508977e-01
   9.1116276e+01   4.1124594e-01
   9.3260335e+01   4.0743771e-01
   9.5454846e+01   4.0366474e-01
   9.7700996e+01   3.9992671e-01
   1.0000000e+02   3.9622330e-01
   1.0235310e+02   3.9255418e-01
   1.0476158e+02   3.8891903e-01
   1.0722672e+02   3.8531756e-01
   1.0974988e+02   3.8174942e-01
   1.1233240e+02   3.7821434e-01
   1.1497570e+02   3.7471198e-01
   1.1768120e+02   3.7124206e-01
   1.2045035e+02   3.6780428e-01
   1.2328467e+02   3.6439833e-01
   1.2618569e+02   3.6102391e-01
   1.2915497e+02   3.5768074e-01
   1.3219411e+02   3.5436855e-01
   1.3530478e+02   3.5108700e-01
   1.3848864e+02   3.4783586e-01
   1.4174742e+02   3.4461481e-01
   1.4508288e+02   3.4142360e-01
   1.4849683e+02   3.3826194e-01
   1.5199111e+02   3.3512956e-01
   1.5556761e+02   3.3202619e-01
   1.5922828e+02   3.2895154e-01
   1.6297508e+02   3.2590538e-01
   1.6681005e+02   3.2288742e-01
   1.7073526e+02   3.1989741e-01
   1.7475284e+02   3.1693508e-01
   1.7886495e+02   3.1400019e-01
   1.8307383e+02   3.1109247e-01
   1.8738174e+02   3.0821169e-01
   1.9179103e+02   3.0535757e-01
   1.9630407e+02   3.0252989e-01
   2.0092330e+02   2.9972839e-01
   2.0565123e+02   2.9695284e-01
   2.1049041e+02   2.9420299e-01
   2.1544347e+02   2.9147860e-01
   2.2051307e+02   2.8877944e-01
   2.2570197e+02   2.8610528e-01
   2.3101297e+02   2.8345588e-01
   2.3644894e+02   2.8083101e-01
   2.4201283e+02   2.7823045e-01
   2.4770764e+02   2.7565397e-01
   2.5353645e+02   2.7310135e-01
   2.5950242e+02   2.7057237e-01
   2.6560878e+02   2.6806680e-01
   2.7185882e+02   2.6558445e-01
   2.7825594e+02   2.6312507e-01
   2.8480359e+02   2.6068847e-01
   2.9150531e+02   2.5827444e-01
   2.9836472e+02   2.5588276e-01
   3.0538555e+02   2.5351322e-01
   3.1257158e+02   2.5116563e-01
   3.1992671e+02   2.4883978e-01
   3.2745492e+02   2.4653546e-01
   3.3516027e+02   2.4425249e-01
   3.4304693e+02   2.4199065e-01
   3.5111917e+02   2.3974977e-01
   3.5938137e+02   2.3752963e-01
   3.6783798e+02   2.3533005e-01
   3.7649358e+02   2.3315084e-01
   3.8535286e+02   2.3099181e-01
   3.9442061e+02   2.2885277e-01
   4.0370173e+02   2.2673354e-01
   4.1320124e+02   2.2463393e-01
   4.2292429e+02   2.2255377e-01
   4.3287613e+02   2.2049287e-01
   4.4306215e+02   2.1845106e-01
   4.5348785e+02   2.1642815e-01
   4.6415888e+02   2.1442398e-01
   4.7508102e+02   2.1243836e-01
   4.8626016e+02   2.1047113e-01
   4.9770236e+02   2.0852212e-01
   5.0941380e+02   2.0659116e-01
   5.2140083e+02   2.0467807e-01
   5.3366992e+02   2.0278271e-01
   5.4622772e+02   2.0090489e-01
   5.5908102e+02   1.9904447e-01
   5.7223677e+02   1.9720127e-01
   5.8570208e+02   1.9537514e-01
   5.9948425e+02   1.9356592e-01
   6.1359073e+02   1.9177346e-01
   6.2802914e+02   1.8999759e-01
   6.4280731e+02   1.8823817e-01
   6.5793322e+02   1.8649504e-01
   6.7341507e+02   1.8476805e-01
   6.8926121e+02   1.8305706e-01
   7.0548023e+02   1.8136191e-01
   7.2208090e+02   1.7968245e-01
   7.3907220e+02   1.7801855e-01
   7.5646333e+02   1.7637006e-01
   7.7426368e+02   1.7473683e-01
   7.9248290e+02   1.7311873e-01
   8.1113083e+02   1.7151561e-01
   8.3021757e+02   1.6992733e-01
   8.4975344e+02   1.6835377e-01
   8.6974900e+02   1.6679477e-01
   8.9021509e+02   1.6525021e-01
   9.1116276e+02   1.6371996e-01
   9.3260335e+02   1.6220387e-01
   9.5454846e+02   1.6070183e-01
   9.7700996e+02   1.5921369e-01
   1.0000000e+03   1.5773934e-01
   1.0235310e+03   1.5627863e-01
   1.0476158e+03   1.5483145e-01
   1.0722672e+03   1.5339768e-01
   1.0974988e+03   1.5197718e-01
   1.1233240e+03   1.5056984e-01
   1.1497570e+03   1.4917553e-01
   1.1768120e+03   1.4779413e-01
   1.2045035e+03   1.4642552e-01
   1.2328467e+03   1.4506959e-01
   1.2618569e+03   1.4372621e-01
   1.2915497e+03   1.4239527e-01
   1.3219411e+03   1.4107666e-01
   1.3530478e+03   1.3977025e-01
   1.3848864e+03   1.3847595e-01
   1.4174742e+03   1.3719363e-01
   1.4508288e+03   1.3592318e-01
   1.4849683e+03   1.3466450e-01
   1.5199111e+03   1.3341748e-01
   1.5556761e+03   1.3218201e-01
   1.5922828e+03   1.3095797e-01
   1.6297508e+03   1.2974527e-01
   1.6681005e+03   1.2854380e-01
   1.7073526e+03   1.2735345e-01
   1.7475284e+03   1.2617413e-01
   1.7886495e+03   1.2500573e-01
   1.8307383e+03   1.2384814e-01
   1.8738174e+03   1.2270128e-01
   1.9179103e+03   1.2156504e-01
   1.9630407e+03   1.2043932e-01
   2.0092330e+03   1.1932402e-01
   2.0565123e+03   1.1821906e-01
   2.1049041e+03   1.1712432e-01
   2.1544347e+03   1.1603972e-01
   2.2051307e+03   1.1496517e-01
   2.2570197e+03   1.1390056e-01
   2.3101297e+03   1.1284582e-01
   2.3644894e+03   1.1180084e-01
   2.4201283e+03   1.1076554e-01
   2.4770764e+03   1.0973982e-01
   2.5353645e+03   1.0872361e-01
   2.5950242e+03   1.0771680e-01
   2.6560878e+03   1.0671932e-01
   2.7185882e+03   1.0573107e-01
   2.7825594e+03   1.0475198e-01
   2.8480359e+03   1.0378195e-01
   2.9150531e+03   1.0282090e-01
   2.9836472e+03   1.0186876e-01
   3.0538555e+03   1.0092543e-01
   3.1257158e+03   9.9990839e-02
   3.1992671e+03   9.9064901e-02
   3.2745492e+03   9.8147536e-02
   3.3516027e+03   9.7238667e-02
   3.4304693e+03   9.6338215e-02
   3.5111917e+03   9.5446101e-02
   3.5938137e+03   9.4562247e-02
   3.6783798e+03   9.3686579e-02
   3.7649358e+03   9.2819020e-02
   3.8535286e+03   9.1959494e-02
   3.9442061e+03   9.1107928e-02
   4.0370173e+03   9.0264247e-02
   4.1320124e+03   8.9428380e-02
   4.2292429e+03   8.8600252e-02
   4.3287613e+03   8.7779793e-02
   4.4306215e+03   8.6966932e-02
   4.5348785e+03   8.6161598e-02
   4.6415888e+03   8.5363722e-02
   4.7508102e+03   8.4573234e-02
   4.8626016e+03   8.3790066e-02
   4.9770236e+03   8.3014151e-02
   5.0941380e+03   8.2245421e-02
   5.2140083e+03   8.1483809e-02
   5.3366992e+03   8.0729250e-02
   5.4622772e+03   7.9981679e-02
   5.5908102e+03   7.9241029e-02
   5.7223677e+03   7.8507239e-02
   5.8570208e+03   7.7780244e-02
   5.9948425e+03   7.7059981e-02
   6.1359073e+03   7.6346388e-02
   6.2802914e+03   7.5639403e-02
   6.4280731e+03   7.4938964e-02
   6.5793322e+03   7.4245012e-02
   6.7341507e+03   7.3557486e-02
   6.8926121e+03   7.2876327e-02
   7.0548023e+03   7.2201475e-02
   7.2208090e+03   7.1532873e-02
   7.3907220e+03   7.0870462e-02
   7.5646333e+03   7.0214185e-02
   7.7426368e+03   6.9563985e-02
   7.9248290e+03   6.8919806e-02
   8.1113083e+03   6.8281593e-02
   8.3021757e+03   6.7649290e-02
   8.4975344e+03   6.7022841e-02
   8.6974900e+03   6.6402195e-02
   8.9021509e+03   6.5787295e-02
   9.1116276e+03   6.5178089e-02
   9.3260335e+03   6.4574525e-02
   9.5454846e+03   6.3976550e-02
   9.7700996e+03   6.3384112e-02
   1.0000000e+04   6.2797161e-02
   1.0235310e+04   6.2215645e-02
   1.0476158e+04   6.1639512e-02
   1.0722672e+04   6.1068718e-02
   1.0974988e+04   6.0503206e-02
   1.1233240e+04   5.9942934e-02
   1.1497570e+04   5.9387847e-02
   1.1768120e+04   5.8837901e-02
   1.2045035e+04   5.8293050e-02
   1.2328467e+04   5.7753243e-02
   1.2618569e+04   5.7218434e-02
   1.2915497e+04   5.6688578e-02
   1.3219411e+04   5.6163630e-02
   1.3530478e+04   5.5643540e-02
   1.3848864e+04   5.5128268e-02
   1.4174742e+04   5.4617767e-02
   1.4508288e+04   5.4111994e-02
   1.4849683e+04   5.3610905e-02
   1.5199111e+04   5.3114456e-02
   1.5556761e+04   5.2622604e-02
   1.5922828e+04   5.2135306e-02
   1.6297508e+04   5.1652522e-02
   1.6681005e+04   5.1174207e-02
   1.7073526e+04   5.0700322e-02
   1.7475284e+04   5.0230825e-02
   1.7886495e+04   4.9765676e-02
   1.8307383e+04   4.9304834e-02
   1.8738174e+04   4.8848260e-02
   1.9179103e+04   4.8395914e-02
   1.9630407e+04   4.7947756e-02
   2.0092330e+04   4.7503749e-02
   2.0565123e+04   4.7063854e-02
   2.1049041e+04   4.6628032e-02
   2.1544347e+04   4.6196245e-02
   2.2051307e+04   4.5768457e-02
   2.2570197e+04   4.5344631e-02
   2.3101297e+04   4.4924729e-02
   2.3644894e+04   4.4508715e-02
   2.4201283e+04   4.4096554e-02
   2.4770764e+04   4.3688210e-02
   2.5353645e+04   4.3283647e-02
   2.5950242e+04   4.2882831e-02
   2.6560878e+04   4.2485725e-02
   2.7185882e+04   4.2092298e-02
   2.7825594e+04   4.1702513e-02
   2.8480359e+04   4.1316338e-02
   2.9150531e+04   4.0933739e-02
   2.9836472e+04   4.0554684e-02
   3.0538555e+04   4.0179138e-02
   3.1257158e+04   3.9807070e-02
   3.1992671e+04   3.9438447e-02
   3.2745492e+04   3.9073238e-02
   3.3516027e+04   3.8711411e-02
   3.4304693e+04   3.8352934e-02
   3.5111917e+04   3.7997777e-02
   3.5938137e+04   3.7645909e-02
   3.6783798e+04   3.7297299e-02
   3.7649358e+04   3.6951917e-02
   3.8535286e+04   3.6609734e-02
   3.9442061e+04   3.6270719e-02
   4.0370173e+04   3.5934844e-02
   4.1320124e+04   3.5602079e-02
   4.2292429e+04   3.5272396e-02
   4.3287613e+04   3.4945765e-02
   4.4306215e+04   3.4622159e-02
   4.5348785e+04   3.4301550e-02
   4.6415888e+04   3.3983910e-02
   4.7508102e+04   3.3669211e-02
   4.8626016e+04   3.3357426e-02
   4.9770236e+04   3.3048529e-02
   5.0941380e+04   3.2742492e-02
   5.2140083e+04   3.2439289e-02
   5.3366992e+04   3.2138893e-02
   5.4622772e+04   3.1841280e-02
   5.5908102e+04   3.1546422e-02
   5.7223677e+04   3.1254295e-02
   5.8570208e+04   3.0964873e-02
   5.9948425e+04   3.0678131e-02
   6.1359073e+04   3.0394044e-02
   6.2802914e+04   3.0112589e-02
   6.4280731e+04   2.9833739e-02
   6.5793322e+04   2.9557472e-02
   6.7341507e+04   2.9283763e-02
   6.8926121e+04   2.9012588e-02
   7.0548023e+04   2.8743925e-02
   7.2208090e+04   2.8477750e-02
   7.3907220e+04   2.8214039e-02
   7.5646333e+04   2.7952770e-02
   7.7426368e+04   2.7693921e-02
   7.9248290e+04   2.7437469e-02
   8.1113083e+04   2.7183392e-02
   8.3021757e+04   2.6931667e-02
   8.4975344e+04   2.6682274e-02
   8.6974900e+04   2.6435190e-02
   8.9021509e+04   2.6190394e-02
   9.1116276e+04   2.5947865e-02
   9.3260335e+04   2.5707581e-02
   9.5454846e+04   2.5469523e-02
   9.7700996e+04   2.5233670e-02
   1.0000000e+05   2.5000000e-02
   1.0235310e+05   2.4768494e-02
   1.0476158e+05   2.4539132e-02
   1.0722672e+05   2.4311894e-02
   1.0974988e+05   2.4086760e-02
   1.1233240e+05   2.3863712e-02
   1.1497570e+05   2.3642728e-02
   1.1768120e+05   2.3423790e-02
   1.2045035e+05   2.3206881e-02
   1.2328467e+05   2.2991980e-02
   1.2618569e+05   2.2779069e-02
   1.2915497e+05   2.2568129e-02
   1.3219411e+05   2.2359144e-02
   1.3530478e+05   2.2152092e-02
   1.3848864e+05   2.1946959e-02
   1.4174742e+05   2.1743725e-02
   1.4508288e+05   2.1542373e-02
   1.4849683e+05   2.1342886e-02
   1.5199111e+05   2.1145246e-02
   1.5556761e+05   2.0949436e-02
   1.5922828e+05   2.0755439e-02
   1.6297508e+05   2.0563239e-02
   1.6681005e+05   2.0372819e-02
   1.7073526e+05   2.0184162e-02
   1.7475284e+05   1.9997252e-02
   1.7886495e+05   1.9812073e-02
   1.8307383e+05   1.9628608e-02
   1.8738174e+05   1.9446843e-02
   1.9179103e+05   1.9266760e-02
   1.9630407e+05   1.9088345e-02
   2.0092330e+05   1.8911583e-02
   2.0565123e+05   1.8736458e-02
   2.1049041e+05   1.8562954e-02
   2.1544347e+05   1.8391056e-02
   2.2051307e+05   1.8220751e-02
   2.2570197e+05   1.8052023e-02
   2.3101297e+05   1.7884857e-02
   2.3644894e+05   1.7719239e-02
   2.4201283e+05   1.7555154e-02
   2.4770764e+05   1.7392590e-02
   2.5353645e+05   1.7231530e-02
   2.5950242e+05   1.7071962e-02
   2.6560878e+05   1.6913872e-02
   2.7185882e+05   1.6757246e-02
   2.7825594e+05   1.6602070e-02
   2.8480359e+05   1.6448331e-02
   2.9150531e+05   1.6296015e-02
   2.9836472e+05   1.6145110e-02
   3.0538555e+05   1.5995603e-02
   3.1257158e+05   1.5847480e-02
   3.1992671e+05   1.5700729e-02
   3.2745492e+05   1.5555336e-02
   3.3516027e+05   1.5411290e-02
   3.4304693e+05   1.5268578e-02
   3.5111917e+05   1.5127188e-02
   3.5938137e+05   1.4987106e-02
   3.6783798e+05   1.4848322e-02
   3.7649358e+05   1.4710823e-02
   3.8535286e+05   1.4574598e-02
   3.9442061e+05   1.4439633e-02
   4.0370173e+05   1.4305919e-02
   4.1320124e+05   1.4173443e-02
   4.2292429e+05   1.4042194e-02
   4.3287613e+05   1.3912160e-02
   4.4306215e+05   1.3783330e-02
   4.5348785e+05   1.3655693e-02
   4.6415888e+05   1.3529238e-02
   4.7508102e+05   1.3403954e-02
   4.8626016e+05   1.3279831e-02
   4.9770236e+05   1.3156856e-02
   5.0941380e+05   1.3035021e-02
   5.2140083e+05   1.2914313e-02
   5.3366992e+05   1.2794724e-02
   5.4622772e+05   1.2676242e-02
   5.5908102e+05   1.2558857e-02
   5.7223677e+05   1.2442559e-02
   5.8570208e+05   1.2327338e-02
   5.9948425e+05   1.2213184e-02
   6.1359073e+05   1.2100087e-02
   6.2802914e+05   1.1988037e-02
   6.4280731e+05   1.1877025e-02
   6.5793322e+05   1.1767041e-02
   6.7341507e+05   1.1658076e-02
   6.8926121e+05   1.1550119e-02
   7.0548023e+05   1.1443163e-02
   7.2208090e+05   1.1337196e-02
   7.3907220e+05   1.1232211e-02
   7.5646333e+05   1.1128198e-02
   7.7426368e+05   1.1025149e-02
   7.9248290e+05   1.0923053e-02
   8.1113083e+05   1.0821903e-02
   8.3021757e+05   1.0721690e-02
   8.4975344e+05   1.0622405e-02
   8.6974900e+05   1.0524039e-02
   8.9021509e+05   1.0426584e-02
   9.1116276e+05   1.0330031e-02
   9.3260335e+05   1.0234373e-02
   9.5454846e+05   1.0139600e-02
   9.7700996e+05   1.0045705e-02
   1.0000000e+06   9.9526793e-03
   1.0235310e+06   9.8605152e-03
   1.0476158e+06   9.7692043e-03
   1.0722672e+06   9.6787395e-03
   1.0974988e+06   9.5891119e-03
   1.1233240e+06   9.5003147e-03
   1.1497570e+06   9.4123395e-03
   1.1768120e+06   9.3251789e-03
   1.2045035e+06   9.2388259e-03
   1.2328467e+06   9.1532722e-03
   1.2618569e+06   9.0685106e-03
   1.2915497e+06   8.9845341e-03
   1.3219411e+06   8.9013354e-03
   1.3530478e+06   8.8189068e-03
   1.3848864e+06   8.7372417e-03
   1.4174742e+06   8.6563328e-03
   1.4508288e+06   8.5761732e-03
   1.4849683e+06   8.4967558e-03
   1.5199111e+06   8.4180739e-03
   1.5556761e+06   8.3401207e-03
   1.5922828e+06   8.2628892e-03
   1.6297508e+06   8.1863730e-03
   1.6681005e+06   8.1105653e-03
   1.7073526e+06   8.0354596e-03
   1.7475284e+06   7.9610493e-03
   1.7886495e+06   7.8873282e-03
   1.8307383e+06   7.8142896e-03
   1.8738174e+06   7.7419275e-03
   1.9179103e+06   7.6702354e-03
   1.9630407e+06   7.5992072e-03
   2.0092330e+06   7.5288369e-03
   2.0565123e+06   7.4591181e-03
   2.1049041e+06   7.3900450e-03
   2.1544347e+06   7.3216114e-03
   2.2051307e+06   7.2538116e-03
   2.2570197e+06   7.1866396e-03
   2.3101297e+06   7.1200897e-03
   2.3644894e+06   7.0541560e-03
   2.4201283e+06   6.9888328e-03
   2.4770764e+06   6.9241146e-03
   2.5353645e+06   6.8599957e-03
   2.5950242e+06   6.7964706e-03
   2.6560878e+06   6.7335337e-03
   2.7185882e+06   6.6711797e-03
   2.7825594e+06   6.6094030e-03
   2.8480359e+06   6.5481983e-03
   2.9150531e+06   6.4875605e-03
   2.9836472e+06   6.4274843e-03
   3.0538555e+06   6.3679642e-03
   3.1257158e+06   6.3089954e-03
   3.1992671e+06   6.2505727e-03
   3.2745492e+06   6.1926909e-03
   3.3516027e+06   6.1353451e-03
   3.4304693e+06   6.0785304e-03
   3.5111917e+06   6.0222418e-03
   3.5938137e+06   5.9664744e-03
   3.6783798e+06   5.9112235e-03
   3.7649358e+06   5.8564842e-03
   3.8535286e+06   5.8022518e-03
   3.9442061e+06   5.7485216e-03
   4.0370173e+06   5.6952890e-03
   4.1320124e+06   5.6425493e-03
   4.2292429e+06   5.5902980e-03
   4.3287613e+06   5.5385305e-03
   4.4306215e+06   5.4872424e-03
   4.5348785e+06   5.4364293e-03
   4.6415888e+06   5.3860867e-03
   4.7508102e+06   5.3362103e-03
   4.8626016e+06   5.2867958e-03
   4.9770236e+06   5.2378388e-03
   5.0941380e+06   5.1893352e-03
   5.2140083e+06   5.1412808e-03
   5.3366992e+06   5.0936713e-03
   5.4622772e+06   5.0465028e-03
   5.5908102e+06   4.9997710e-03
   5.7223677e+06   4.9534719e-03
   5.8570208e+06   4.9076016e-03
   5.9948425e+06   4.8621561e-03
   6.1359073e+06   4.8171314e-03
   6.2802914e+06   4.7725237e-03
   6.4280731e+06   4.7283290e-03
   6.5793322e+06   4.6845436e-03
   6.7341507e+06   4.6411636e-03
   6.8926121e+06   4.5981854e-03
   7.0548023e+06   4.5556051e-03
   7.2208090e+06   4.5134191e-03
   7.3907220e+06   4.4716238e-03
   7.5646333e+06   4.4302155e-03
   7.7426368e+06   4.3891907e-03
   7.9248290e+06   4.3485458e-03
   8.1113083e+06   4.3082773e-03
   8.3021757e+06   4.2683816e-03
   8.4975344e+06   4.2288554e-03
   8.6974900e+06   4.1896952e-03
   8.9021509e+06   4.1508977e-03
   9.1116276e+06   4.1124594e-03
   9.3260335e+06   4.0743771e-03
   9.5454846e+06   4.0366474e-03
   9.7700996e+06   3.9992671e-03
   1.0000000e+07   3.9622330e-03
   1.0235310e+07   3.9255418e-03
   1.0476158e+07   3.8891903e-03
   1.0722672e+07   3.8531756e-03
   1.0974988e+07   3.8174942e-03
   1.1233240e+07   3.7821434e-03
   1.1497570e+07   3.7471198e-03
   1.1768120e+07   3.7124206e-03
   1.2045035e+07   3.6780428e-03
   1.2328467e+07   3.6439833e-03
   1.2618569e+07   3.6102391e-03
   1.2915497e+07   3.5768074e-03
   1.3219411e+07   3.5436855e-03
   1.3530478e+07   3.5108700e-03
   1.3848864e+07   3.4783586e-03
   1.4174742e+07   3.4461481e-03
   1.4508288e+07   3.4142360e-03
   1.4849683e+07   3.3826194e-03
   1.5199111e+07   3.3512956e-03
   1.5556761e+07   3.3202619e-03
   1.5922828e+07   3.2895154e-03
   1.6297508e+07   3.2590538e-03
   1.6681005e+07   3.2288742e-03
   1.7073526e+07   3.1989741e-03
   1.7475284e+07   3.1693508e-03
   1.7886495e+07   3.1400019e-03
   1.8307383e+07   3.1109247e-03
   1.8738174e+07   3.0821169e-03
   1.9179103e+07   3.0535757e-03
   1.9630407e+07   3.0252989e-03
   2.0092330e+07   2.9972839e-03
   2.0565123e+07   2.9695284e-03
   2.1049041e+07   2.9420299e-03
   2.1544347e+07   2.9147860e-03
   2.2051307e+07   2.8877944e-03
   2.2570197e+07   2.8610528e-03
   2.3101297e+07   2.8345588e-03
   2.3644894e+07   2.8083101e-03
   2.4201283e+07   2.7823045e-03
   2.4770764e+07   2.7565397e-03
   2.5353645e+07   2.7310135e-03
   2.5950242e+07   2.7057237e-03
   2.6560878e+07   2.6806680e-03
   2.7185882e+07   2.6558445e-03
   2.7825594e+07   2.6312507e-03
   2.8480359e+07   2.6068847e-03
   2.9150531e+07   2.5827444e-03
   2.9836472e+07   2.5588276e-03
   3.0538555e+07   2.5351322e-03
   3.1257158e+07   2.5116563e-03
   3.1992671e+07   2.4883978e-03
   3.2745492e+07   2.4653546e-03
   3.3516027e+07   2.4425249e-03
   3.4304693e+07   2.4199065e-03
   3.5111917e+07   2.3974977e-03
   3.5938137e+07   2.3752963e-03
   3.6783798e+07   2.3533005e-03
   3.7649358e+07   2.3315084e-03
   3.8535286e+07   2.3099181e-03
   3.9442061e+07   2.2885277e-03
   4.0370173e+07   2.2673354e-03
   4.1320124e+07   2.2463393e-03
   4.2292429e+07   2.2255377e-03
   4.3287613e+07   2.2049287e-03
   4.4306215e+07   2.1845106e-03
   4.5348785e+07   2.1642815e-03
   4.6415888e+07   2.1442398e-03
   4.7508102e+07   2.1243836e-03
   4.8626016e+07   2.1047113e-03
   4.9770236e+07   2.0852212e-03
   5.0941380e+07   2.0659116e-03
   5.2140083e+07   2.0467807e-03
   5.3366992e+07   2.0278271e-03
   5.4622772e+07   2.0090489e-03
   5.5908102e+07   1.9904447e-03
   5.7223677e+07   1.9720127e-03
   5.8570208e+07   1.9537514e-03
   5.9948425e+07   1.9356592e-03
   6.1359073e+07   1.9177346e-03
   6.2802914e+07   1.8999759e-03
   6.4280731e+07   1.8823817e-03
   6.5793322e+07   1.8649504e-03
   6.7341507e+07   1.8476805e-03
   6.8926121e+07   1.8305706e-03
   7.0548023e+07   1.8136191e-03
   7.2208090e+07   1.7968245e-03
   7.3907220e+07   1.7801855e-03
   7.5646333e+07   1.7637006e-03
   7.7426368e+07   1.7473683e-03
   7.9248290e+07   1.7311873e-03
   8.1113083e+07   1.7151561e-03
   8.3021757e+07   1.6992733e-03
   8.4975344e+07   1.6835377e-03
   8.6974900e+07   1.6679477e-03
   8.9021509e+07   1.6525021e-03
   9.1116276e+07   1.6371996e-03
   9.3260335e+07   1.6220387e-03
   9.5454846e+07   1.6070183e-03
   9.7700996e+07   1.5921369e-03
   1.0000000e+08   1.5773934e-03
   1.0235310e+08   1.5627863e-03
   1.0476158e+08   1.5483145e-03
   1.0722672e+08   1.5339768e-03
   1.0974988e+08   1.5197718e-03
   1.1233240e+08   1.5056984e-03
   1.1497570e+08   1.4917553e-03
   1.1768120e+08   1.4779413e-03
   1.2045035e+08   1.4642552e-03
   1.2328467e+08   1.4506959e-03
   1.2618569e+08   1.4372621e-03
   1.2915497e+08   1.4239527e-03
   1.3219411e+08   1.4107666e-03
   1.3530478e+08   1.3977025e-03
   1.3848864e+08   1.3847595e-03
   1.4174742e+08   1.3719363e-03
   1.4508288e+08   1.3592318e-03
   1.4849683e+08   1.3466450e-03
   1.5199111e+08   1.3341748e-03
   1.5556761e+08   1.3218201e-03
   1.5922828e+08   1.3095797e-03
   1.6297508e+08   1.2974527e-03
   1.6681005e+08   1.2854380e-03
   1.7073526e+08   1.2735345e-03
   1.7475284e+08   1.2617413e-03
   1.7886495e+08   1.2500573e-03
   1.8307383e+08   1.2384814e-03
   1.8738174e+08   1.2270128e-03
   1.9179103e+08   1.2156504e-03
   1.9630407e+08   1.2043932e-03
   2.0092330e+08   1.1932402e-03
   2.0565123e+08   1.1821906e-03
   2.1049041e+08   1.1712432e-03
   2.1544347e+08   1.1603972e-03
   2.2051307e+08   1.1496517e-03
   2.2570197e+08   1.1390056e-03
   2.3101297e+08   1.1284582e-03
   2.3644894e+08   1.1180084e-03
   2.4201283e+08   1.1076554e-03
   2.4770764e+08   1.0973982e-03
   2.5353645e+08   1.0872361e-03
   2.5950242e+08   1.0771680e-03
   2.6560878e+08   1.0671932e-03
   2.7185882e+08   1.0573107e-03
   2.7825594e+08   1.0475198e-03
   2.8480359e+08   1.0378195e-03
   2.9150531e+08   1.0282090e-03
   2.9836472e+08   1.0186876e-03
   3.0538555e+08   1.0092543e-03
   3.1257158e+08   9.9990839e-04
   3.1992671e+08   9.9064901e-04
   3.2745492e+08   9.8147536e-04
   3.3516027e+08   9.7238667e-04
   3.4304693e+08   9.6338215e-04
   3.5111917e+08   9.5446101e-04
   3.5938137e+08   9.4562247e-04
   3.6783798e+08   9.3686579e-04
   3.7649358e+08   9.2819020e-04
   3.8535286e+08   9.1959494e-04
   3.9442061e+08   9.1107928e-04
   4.0370173e+08   9.0264247e-04
   4.1320124e+08   8.9428380e-04
   4.2292429e+08   8.8600252e-04
   4.3287613e+08   8.7779793e-04
   4.4306215e+08   8.6966932e-04
   4.5348785e+08   8.6161598e-04
   4.6415888e+08   8.5363722e-04
   4.7508102e+08   8.4573234e-04
   4.8626016e+08   8.3790066e-04
   4.9770236e+08   8.3014151e-04
   5.0941380e+08   8.2245421e-04
   5.2140083e+08   8.1483809e-04
   5.3366992e+08   8.0729250e-04
   5.4622772e+08   7.9981679e-04
   5.5908102e+08   7.9241029e-04
   5.7223677e+08   7.8507239e-04
   5.8570208e+08   7.7780244e-04
   5.9948425e+08   7.7059981e-04
   6.1359073e+08   7.6346388e-04
   6.2802914e+08   7.5639403e-04
   6.4280731e+08   7.4938964e-04
   6.5793322e+08   7.4245012e-04
   6.7341507e+08   7.3557486e-04
   6.8926121e+08   7.2876327e-04
   7.0548023e+08   7.2201475e-04
   7.2208090e+08   7.1532873e-04
   7.3907220e+08   7.0870462e-04
   7.5646333e+08   7.0214185e-04
   7.7426368e+08   6.9563985e-04
   7.9248290e+08   6.8919806e-04
   8.1113083e+08   6.8281593e-04
   8.3021757e+08   6.7649290e-04
   8.4975344e+08   6.7022841e-04
   8.6974900e+08   6.6402195e-04
   8.9021509e+08   6.5787295e-04
   9.1116276e+08   6.5178089e-04
   9.3260335e+08   6.4574525e-04
   9.5454846e+08   6.3976550e-04
   9.7700996e+08   6.3384112e-04
   1.0000000e+09   6.2797161e-04
   1.0235310e+09   6.2215645e-04
   1.0476158e+09   6.1639512e-04
   1.0722672e+09   6.1068718e-04
   1.0974988e+09   6.0503206e-04
   1.1233240e+09   5.9942934e-04
   1.1497570e+09   5.9387847e-04
   1.1768120e+09   5.8837901e-04
   1.2045035e+09   5.8293050e-04
   1.2328467e+09   5.7753243e-04
   1.2618569e+09   5.7218434e-04
   1.2915497e+09   5.6688578e-04
   1.3219411e+09   5.6163630e-04
   1.3530478e+09   5.5643540e-04
   1.3848864e+09   5.5128268e-04
   1.4174742e+09   5.4617767e-04
   1.4508288e+09   5.4111994e-04
   1.4849683e+09   5.3610905e-04
   1.5199111e+09   5.3114456e-04
   1.5556761e+09   5.2622604e-04
   1.5922828e+09   5.2135306e-04
   1.6297508e+09   5.1652522e-04
   1.6681005e+09   5.1174207e-04
   1.7073526e+09   5.0700322e-04
   1.7475284e+09   5.0230825e-04
   1.7886495e+09   4.9765676e-04
   1.8307383e+09   4.9304834e-04
   1.8738174e+09   4.8848260e-04
   1.9179103e+09   4.8395914e-04
   1.9630407e+09   4.7947756e-04
   2.0092330e+09   4.7503749e-04
   2.0565123e+09   4.7063854e-04
   2.1049041e+09   4.6628032e-04
   2.1544347e+09   4.6196245e-04
   2.2051307e+09   4.5768457e-04
   2.2570197e+09   4.5344631e-04
   2.3101297e+09   4.4924729e-04
   2.3644894e+09   4.4508715e-04
   2.4201283e+09   4.4096554e-04
   2.4770764e+09   4.3688210e-04
   2.5353645e+09   4.3283647e-04
   2.5950242e+09   4.2882831e-04
   2.6560878e+09   4.2485725e-04
   2.7185882e+09   4.2092298e-04
   2.7825594e+09   4.1702513e-04
   2.8480359e+09   4.1316338e-04
   2.9150531e+09   4.0933739e-04
   2.9836472e+09   4.0554684e-04
   3.0538555e+09   4.0179138e-04
   3.1257158e+09   3.9807070e-04
   3.1992671e+09   3.9438447e-04
   3.2745492e+09   3.9073238e-04
   3.3516027e+09   3.8711411e-04
   3.4304693e+09   3.8352934e-04
   3.5111917e+09   3.7997777e-04
   3.5938137e+09   3.7645909e-04
   3.6783798e+09   3.7297299e-04
   3.7649358e+09   3.6951917e-04
   3.8535286e+09   3.6609734e-04
   3.9442061e+09   3.6270719e-04
   4.0370173e+09   3.5934844e-04
   4.1320124e+09   3.5602079e-04
   4.2292429e+09   3.5272396e-04
   4.3287613e+09   3.4945765e-04
   4.4306215e+09   3.4622159e-04
   4.5348785e+09   3.4301550e-04
   4.6415888e+09   3.3983910e-04
   4.7508102e+09   3.3669211e-04
   4.8626016e+09   3.3357426e-04
   4.9770236e+09   3.3048529e-04
   5.0941380e+09   3.2742492e-04
   5.2140083e+09   3.2439289e-04
   5.3366992e+09   3.2138893e-04
   5.4622772e+09   3.1841280e-04
   5.5908102e+09   3.1546422e-04
   5.7223677e+09   3.1254295e-04
   5.8570208e+09   3.0964873e-04
   5.9948425e+09   3.0678131e-04
   6.1359073e+09   3.0394044e-04
   6.2802914e+09   3.0112589e-04
   6.4280731e+09   2.9833739e-04
   6.5793322e+09   2.9557472e-04
   6.7341507e+09   2.9283763e-04
   6.8926121e+09   2.9012588e-04
   7.0548023e+09   2.8743925e-04
   7.2208090e+09   2.8477750e-04
   7.3907220e+09   2.8214039e-04
   7.5646333e+09   2.7952770e-04
   7.7426368e+09   2.7693921e-04
   7.9248290e+09   2.7437469e-04
   8.1113083e+09   2.7183392e-04
   8.3021757e+09   2.6931667e-04
   8.4975344e+09   2.6682274e-04
   8.6974900e+09   2.6435190e-04
   8.9021509e+09   2.6190394e-04
   9.1116276e+09   2.5947865e-04
   9.3260335e+09   2.5707581e-04
   9.5454846e+09   2.5469523e-04
   9.7700996e+09   2.5233670e-04
   1.0000000e+10   2.5000000e-04


==> wavenumber-prf/scaledprofile100.txt <==
   0.0000000e+00   2.6504829e-02
   3.7174721e-03   2.6504847e-02
   7.4349442e-03   2.6504976e-02
   1.1152416e-02   2.6505328e-02
   1.4869888e-02   2.6506012e-02
   1.8587361e-02   2.6507138e-02
   2.2304833e-02   2.6508818e-02
   2.6022305e-02   2.6511164e-02
   2.9739777e-02   2.6514284e-02
   3.3457249e-02   2.6518288e-02
   3.7174721e-02   2.6523293e-02
   4.0892193e-02   2.6529399e-02
   4.4609665e-02   2.6536726e-02
   4.8327138e-02   2.6545383e-02
   5.2044610e-02   2.6555473e-02
   5.5762082e-02   2.6567114e-02
   5.9479554e-02   2.6580413e-02
   6.3197026e-02   2.6595481e-02
   6.6914498e-02   2.6612434e-02
   7.0631970e-02   2.6631375e-02
   7.4349442e-02   2.6652424e-02
   7.8066914e-02   2.6675682e-02
   8.1784387e-02   2.6701268e-02
   8.5501859e-02   2.6729291e-02
   8.9219331e-02   2.6759868e-02
   9.2936803e-02   2.6793106e-02
   9.6654275e-02   2.6829121e-02
   1.0037175e-01   2.6868022e-02
   1.0408922e-01   2.6909930e-02
   1.0780669e-01   2.6954953e-02
   1.1152416e-01   2.7003212e-02
   1.1524164e-01   2.7054819e-02
   1.1895911e-01   2.7109895e-02
   1.2267658e-01   2.7168559e-02
   1.2639405e-01   2.7230925e-02
   1.3011152e-01   2.7297113e-02
   1.3382900e-01   2.7367244e-02
   1.3754647e-01   2.7441445e-02
   1.4126394e-01   2.7519835e-02
   1.4498141e-01   2.7602542e-02
   1.4869888e-01   2.7689686e-02
   1.5241636e-01   2.7781398e-02
   1.5613383e-01   2.7877811e-02
   1.5985130e-01   2.7979055e-02
   1.6356877e-01   2.8085258e-02
   1.6728625e-01   2.8196558e-02
   1.7100372e-01   2.8313092e-02
   1.7472119e-01   2.8434994e-02
   1.7843866e-01   2.8562414e-02
   1.8215613e-01   2.8695489e-02
   1.8587361e-01   2.8834366e-02
   1.8959108e-01   2.8979195e-02
   1.9330855e-01   2.9130122e-02
   1.9702602e-01   2.9287311e-02
   2.0074349e-01   2.9450911e-02
   2.0446097e-01   2.9621081e-02
   2.0817844e-01   2.9797988e-02
   2.1189591e-01   2.9981802e-02
   2.1561338e-01   3.0172688e-02
   2.1933086e-01   3.0370819e-02
   2.2304833e-01   3.0576371e-02
   2.2676580e-01   3.0789531e-02
   2.3048327e-01   3.1010477e-02
   2.3420074e-01   3.1239404e-02
   2.3791822e-01   3.1476504e-02
   2.4163569e-01   3.1721976e-02
   2.4535316e-01   3.1976026e-02
   2.4907063e-01   3.2238854e-02
   2.5278810e-01   3.2510680e-02
   2.5650558e-01   3.2791720e-02
   2.6022305e-01   3.3082193e-02
   2.6394052e-01   3.3382340e-02
   2.6765799e-01   3.3692385e-02
   2.7137546e-01   3.4012572e-02
   2.7509294e-01   3.4343146e-02
   2.7881041e-01   3.4684361e-02
   2.8252788e-01   3.5036482e-02
   2.8624535e-01   3.5399772e-02
   2.8996283e-01   3.5774503e-02
   2.9368030e-01   3.6160957e-02
   2.9739777e-01   3.6559418e-02
   3.0111524e-01   3.6970190e-02
   3.0483271e-01   3.7393568e-02
   3.0855019e-01   3.7829873e-02
   3.1226766e-01   3.8279415e-02
   3.1598513e-01   3.8742523e-02
   3.1970260e-01   3.9219542e-02
   3.2342007e-01   3.9710814e-02
   3.2713755e-01   4.0216694e-02
   3.3085502e-01   4.0737542e-02
   3.3457249e-01   4.1273742e-02
   3.3828996e-01   4.1825671e-02
   3.4200743e-01   4.2393731e-02
   3.4572491e-01   4.2978324e-02
   3.4944238e-01   4.3579866e-02
   3.5315985e-01   4.4198786e-02
   3.5687732e-01   4.4835523e-02
   3.6059480e-01   4.5490531e-02
   3.6431227e-01   4.6164267e-02
   3.6802974e-01   4.6857212e-02
   3.7174721e-01   4.7569852e-02
   3.7546468e-01   4.8302690e-02
   3.7918216e-01   4.9056238e-02
   3.8289963e-01   4.9831023e-02
   3.8661710e-01   5.0627592e-02
   3.9033457e-01   5.1446501e-02
   3.9405204e-01   5.2288316e-02
   3.9776952e-01   5.3153631e-02
   4.0148699e-01   5.4043039e-02
   4.0520446e-01   5.4957158e-02
   4.0892193e-01   5.5896619e-02
   4.1263941e-01   5.6862073e-02
   4.1635688e-01   5.7854191e-02
   4.2007435e-01   5.8873651e-02
   4.2379182e-01   5.9921157e-02
   4.2750929e-01   6.0997415e-02
   4.3122677e-01   6.2103171e-02
   4.3494424e-01   6.3239178e-02
   4.3866171e-01   6.4406211e-02
   4.4237918e-01   6.5605057e-02
   4.4609665e-01   6.6836522e-02
   4.4981413e-01   6.8101448e-02
   4.5353160e-01   6.9400680e-02
   4.5724907e-01   7.0735086e-02
   4.6096654e-01   7.2105568e-02
   4.6468401e-01   7.3513037e-02
   4.6840149e-01   7.4958420e-02
   4.7211896e-01   7.6442680e-02
   4.7583643e-01   7.7966787e-02
   4.7955390e-01   7.9531743e-02
   4.8327138e-01   8.1138582e-02
   4.8698885e-01   8.2788345e-02
   4.9070632e-01   8.4482100e-02
   4.9442379e-01   8.6220938e-02
   4.9814126e-01   8.8005972e-02
   5.0185874e-01   8.9838344e-02
   5.0557621e-01   9.1719221e-02
   5.0929368e-01   9.3649793e-02
   5.1301115e-01   9.5631266e-02
   5.1672862e-01   9.7664876e-02
   5.2044610e-01   9.9751883e-02
   5.2416357e-01   1.0189358e-01
   5.2788104e-01   1.0409126e-01
   5.3159851e-01   1.0634629e-01
   5.3531599e-01   1.0866001e-01
   5.3903346e-01   1.1103379e-01
   5.4275093e-01   1.1346906e-01
   5.4646840e-01   1.1596725e-01
   5.5018587e-01   1.1852981e-01
   5.5390335e-01   1.2115822e-01
   5.5762082e-01   1.2385398e-01
   5.6133829e-01   1.2661866e-01
   5.6505576e-01   1.2945376e-01
   5.6877323e-01   1.3236087e-01
   5.7249071e-01   1.3534158e-01
   5.7620818e-01   1.3839753e-01
   5.7992565e-01   1.4153035e-01
   5.8364312e-01   1.4474168e-01
   5.8736059e-01   1.4803321e-01
   5.9107807e-01   1.5140665e-01
   5.9479554e-01   1.5486370e-01
   5.9851301e-01   1.5840608e-01
   6.0223048e-01   1.6203556e-01
   6.0594796e-01   1.6575388e-01
   6.0966543e-01   1.6956283e-01
   6.1338290e-01   1.7346418e-01
   6.1710037e-01   1.7745973e-01
   6.2081784e-01   1.8155130e-01
   6.2453532e-01   1.8574069e-01
   6.2825279e-01   1.9002969e-01
   6.3197026e-01   1.9442015e-01
   6.3568773e-01   1.9891388e-01
   6.3940520e-01   2.0351270e-01
   6.4312268e-01   2.0821840e-01
   6.4684015e-01   2.1303280e-01
   6.5055762e-01   2.1795772e-01
   6.5427509e-01   2.2299491e-01
   6.5799257e-01   2.2814615e-01
   6.6171004e-01   2.3341320e-01
   6.6542751e-01   2.3879778e-01
   6.6914498e-01   2.4430158e-01
   6.7286245e-01   2.4992630e-01
   6.7657993e-01   2.5567358e-01
   6.8029740e-01   2.6154500e-01
   6.8401487e-01   2.6754211e-01
   6.8773234e-01   2.7366646e-01
   6.9144981e-01   2.7991950e-01
   6.9516729e-01   2.8630265e-01
   6.9888476e-01   2.9281721e-01
   7.0260223e-01   2.9946451e-01
   7.0631970e-01   3.0624573e-01
   7.1003717e-01   3.1316200e-01
   7.1375465e-01   3.2021440e-01
   7.1747212e-01   3.2740380e-01
   7.2118959e-01   3.3473111e-01
   7.2490706e-01   3.4219710e-01
   7.2862454e-01   3.4980236e-01
   7.3234201e-01   3.5754743e-01
   7.3605948e-01   3.6543269e-01
   7.3977695e-01   3.7345842e-01
   7.4349442e-01   3.8162473e-01
   7.4721190e-01   3.8993157e-01
   7.5092937e-01   3.9837874e-01
   7.5464684e-01   4.0696589e-01
   7.5836431e-01   4.1569246e-01
   7.6208178e-01   4.2455775e-01
   7.6579926e-01   4.3356078e-01
   7.6951673e-01   4.4270045e-01
   7.7323420e-01   4.5197543e-01
   7.7695167e-01   4.6138411e-01
   7.8066914e-01   4.7092470e-01
   7.8438662e-01   4.8059509e-01
   7.8810409e-01   4.9039301e-01
   7.9182156e-01   5.0031587e-01
   7.9553903e-01   5.1036081e-01
   7.9925651e-01   5.2052460e-01
   8.0297398e-01   5.3080385e-01
   8.0669145e-01   5.4119476e-01
   8.1040892e-01   5.5169321e-01
   8.1412639e-01   5.6229476e-01
   8.1784387e-01   5.7299464e-01
   8.2156134e-01   5.8378771e-01
   8.2527881e-01   5.9466845e-01
   8.2899628e-01   6.0563091e-01
   8.3271375e-01   6.1666887e-01
   8.3643123e-01   6.2777560e-01
   8.4014870e-01   6.3894398e-01
   8.4386617e-01   6.5016647e-01
   8.4758364e-01   6.6143509e-01
   8.5130112e-01   6.7274145e-01
   8.5501859e-01   6.8407664e-01
   8.5873606e-01   6.9543137e-01
   8.6245353e-01   7.0679582e-01
   8.6617100e-01   7.1815970e-01
   8.6988848e-01   7.2951225e-01
   8.7360595e-01   7.4084217e-01
   8.7732342e-01   7.5213774e-01
   8.8104089e-01   7.6338668e-01
   8.8475836e-01   7.7457618e-01
   8.8847584e-01   7.8569297e-01
   8.9219331e-01   7.9672324e-01
   8.9591078e-01   8.0765268e-01
   8.9962825e-01   8.1846656e-01
   9.0334572e-01   8.2914944e-01
   9.0706320e-01   8.3968546e-01
   9.1078067e-01   8.5005829e-01
   9.1449814e-01   8.6025110e-01
   9.1821561e-01   8.7024660e-01
   9.2193309e-01   8.8002689e-01
   9.2565056e-01   8.8957368e-01
   9.2936803e-01   8.9886826e-01
   9.3308550e-01   9.0789142e-01
   9.3680297e-01   9.1662355e-01
   9.4052045e-01   9.2504467e-01
   9.4423792e-01   9.3313430e-01
   9.4795539e-01   9.4087174e-01
   9.5167286e-01   9.4823586e-01
   9.5539033e-01   9.5520533e-01
   9.5910781e-01   9.6175837e-01
   9.6282528e-01   9.6787309e-01
   9.6654275e-01   9.7352740e-01
   9.7026022e-01   9.7869893e-01
   9.7397770e-01   9.8336534e-01
   9.7769517e-01   9.8750413e-01
   9.8141264e-01   9.9109275e-01
   9.8513011e-01   9.9410876e-01
   9.8884758e-01   9.9652970e-01
   9.9256506e-01   9.9833320e-01
   9.9628253e-01   9.9949728e-01
   1.0000000e+00   1.0000000e+00
   1.0037175e+00   9.9981988e-01
   1.0074349e+00   9.9893568e-01
   1.0111524e+00   9.9732674e-01
   1.0148699e+00   9.9497290e-01
   1.0185874e+00   9.9185458e-01
   1.0223048e+00   9.8795291e-01
   1.0260223e+00   9.8324979e-01
   1.0297398e+00   9.7772790e-01
   1.0334572e+00   9.7137092e-01
   1.0371747e+00   9.6416362e-01
   1.0408922e+00   9.5609170e-01
   1.0446097e+00   9.4714223e-01
   1.0483271e+00   9.3730350e-01
   1.0520446e+00   9.2656517e-01
   1.0557621e+00   9.1491849e-01
   1.0594796e+00   9.0235611e-01
   1.0631970e+00   8.8887252e-01
   1.0669145e+00   8.7446391e-01
   1.0706320e+00   8.5912832e-01
   1.0743494e+00   8.4286582e-01
   1.0780669e+00   8.2567840e-01
   1.0817844e+00   8.0757026e-01
   1.0855019e+00   7.8854785e-01
   1.0892193e+00   7.6861991e-01
   1.0929368e+00   7.4779757e-01
   1.0966543e+00   7.2609440e-01
   1.1003717e+00   7.0352653e-01
   1.1040892e+00   6.8011276e-01
   1.1078067e+00   6.5587444e-01
   1.1115242e+00   6.3083574e-01
   1.1152416e+00   6.0502362e-01
   1.1189591e+00   5.7846778e-01
   1.1226766e+00   5.5120091e-01
   1.1263941e+00   5.2325842e-01
   1.1301115e+00   4.9467870e-01
   1.1338290e+00   4.6550303e-01
   1.1375465e+00   4.3577562e-01
   1.1412639e+00   4.0554356e-01
   1.1449814e+00   3.7485675e-01
   1.1486989e+00   3.4376791e-01
   1.1524164e+00   3.1233255e-01
   1.1561338e+00   2.8060890e-01
   1.1598513e+00   2.4865773e-01
   1.1635688e+00   2.1654241e-01
   1.1672862e+00   1.8432865e-01
   1.1710037e+00   1.5208451e-01
   1.1747212e+00   1.1988015e-01
   1.1784387e+00   8.7787737e-02
   1.1821561e+00   5.5881247e-02
   1.1858736e+00   2.4236288e-02
   1.1895911e+00  -7.0701156e-03
   1.1933086e+00  -3.7959736e-02
   1.1970260e+00  -6.8353388e-02
   1.2007435e+00  -9.8171165e-02
   1.2044610e+00  -1.2733273e-01
   1.2081784e+00  -1.5575757e-01
   1.2118959e+00  -1.8336532e-01
   1.2156134e+00  -2.1007610e-01
   1.2193309e+00  -2.3581075e-01
   1.2230483e+00  -2.6049124e-01
   1.2267658e+00  -2.8404102e-01
   1.2304833e+00  -3.0638536e-01
   1.2342007e+00  -3.2745167e-01
   1.2379182e+00  -3.4716993e-01
   1.2416357e+00  -3.6547308e-01
   1.2453532e+00  -3.8229734e-01
   1.2490706e+00  -3.9758269e-01
   1.2527881e+00  -4.1127315e-01
   1.2565056e+00  -4.2331722e-01
   1.2602230e+00  -4.3366819e-01
   1.2639405e+00  -4.4228468e-01
   1.2676580e+00  -4.4913081e-01
   1.2713755e+00  -4.5417665e-01
   1.2750929e+00  -4.5739849e-01
   1.2788104e+00  -4.5877929e-01
   1.2825279e+00  -4.5830885e-01
   1.2862454e+00  -4.5598414e-01
   1.2899628e+00  -4.5180953e-01
   1.2936803e+00  -4.4579707e-01
   1.2973978e+00  -4.3796666e-01
   1.3011152e+00  -4.2834613e-01
   1.3048327e+00  -4.1697152e-01
   1.3085502e+00  -4.0388699e-01
   1.3122677e+00  -3.8914502e-01
   1.3159851e+00  -3.7280636e-01
   1.3197026e+00  -3.5493994e-01
   1.3234201e+00  -3.3562283e-01
   1.3271375e+00  -3.1494005e-01
   1.3308550e+00  -2.9298448e-01
   1.3345725e+00  -2.6985648e-01
   1.3382900e+00  -2.4566366e-01
   1.3420074e+00  -2.2052054e-01
   1.3457249e+00  -1.9454812e-01
   1.3494424e+00  -1.6787342e-01
   1.3531599e+00  -1.4062892e-01
   1.3568773e+00  -1.1295207e-01
   1.3605948e+00  -8.4984579e-02
   1.3643123e+00  -5.6871806e-02
   1.3680297e+00  -2.8762004e-02
   1.3717472e+00  -8.0554320e-04
   1.3754647e+00   2.6845900e-02
   1.3791822e+00   5.4040191e-02
   1.3828996e+00   8.0625630e-02
   1.3866171e+00   1.0645187e-01
   1.3903346e+00   1.3137090e-01
   1.3940520e+00   1.5523792e-01
   1.3977695e+00   1.7791244e-01
   1.4014870e+00   1.9925916e-01
   1.4052045e+00   2.1914906e-01
   1.4089219e+00   2.3746034e-01
   1.4126394e+00   2.5407934e-01
   1.4163569e+00   2.6890157e-01
   1.4200743e+00   2.8183250e-01
   1.4237918e+00   2.9278869e-01
   1.4275093e+00   3.0169830e-01
   1.4312268e+00   3.0850205e-01
   1.4349442e+00   3.1315400e-01
   1.4386617e+00   3.1562197e-01
   1.4423792e+00   3.1588827e-01
   1.4460967e+00   3.1395007e-01
   1.4498141e+00   3.0981984e-01
   1.4535316e+00   3.0352555e-01
   1.4572491e+00   2.9511091e-01
   1.4609665e+00   2.8463532e-01
   1.4646840e+00   2.7217379e-01
   1.4684015e+00   2.5781680e-01
   1.4721190e+00   2.4166989e-01
   1.4758364e+00   2.2385320e-01
   1.4795539e+00   2.0450088e-01
   1.4832714e+00   1.8376031e-01
   1.4869888e+00   1.6179125e-01
   1.4907063e+00   1.3876482e-01
   1.4944238e+00   1.1486233e-01
   1.4981413e+00   9.0274072e-02
   1.5018587e+00   6.5197881e-02
   1.5055762e+00   3.9837677e-02
   1.5092937e+00   1.4401871e-02
   1.5130112e+00  -1.0898325e-02
   1.5167286e+00  -3.5850644e-02
   1.5204461e+00  -6.0243599e-02
   1.5241636e+00  -8.3868331e-02
   1.5278810e+00  -1.0652054e-01
   1.5315985e+00  -1.2800236e-01
   1.5353160e+00  -1.4812434e-01
   1.5390335e+00  -1.6670727e-01
   1.5427509e+00  -1.8358407e-01
   1.5464684e+00  -1.9860157e-01
   1.5501859e+00  -2.1162225e-01
   1.5539033e+00  -2.2252580e-01
   1.5576208e+00  -2.3121065e-01
   1.5613383e+00  -2.3759526e-01
   1.5650558e+00  -2.4161937e-01
   1.5687732e+00  -2.4324496e-01
   1.5724907e+00  -2.4245702e-01
   1.5762082e+00  -2.3926422e-01
   1.5799257e+00  -2.3369919e-01
   1.5836431e+00  -2.2581870e-01
   1.5873606e+00  -2.1570346e-01
   1.5910781e+00  -2.0345784e-01
   1.5947955e+00  -1.8920907e-01
   1.5985130e+00  -1.7310645e-01
   1.6022305e+00  -1.5532007e-01
   1.6059480e+00  -1.3603939e-01
   1.6096654e+00  -1.1547157e-01
   1.6133829e+00  -9.3839477e-02
   1.6171004e+00  -7.1379518e-02
   1.6208178e+00  -4.8339250e-02
   1.6245353e+00  -2.4974795e-02
   1.6282528e+00  -1.5480888e-03
   1.6319703e+00   2.1676018e-02
   1.6356877e+00   4.4432758e-02
   1.6394052e+00   6.6460542e-02
   1.6431227e+00   8.7504073e-02
   1.6468401e+00   1.0731749e-01
   1.6505576e+00   1.2566746e-01
   1.6542751e+00   1.4233621e-01
   1.6579926e+00   1.5712440e-01
   1.6617100e+00   1.6985396e-01
   1.6654275e+00   1.8037056e-01
   1.6691450e+00   1.8854599e-01
   1.6728625e+00   1.9428019e-01
   1.6765799e+00   1.9750295e-01
   1.6802974e+00   1.9817539e-01
   1.6840149e+00   1.9629085e-01
   1.6877323e+00   1.9187564e-01
   1.6914498e+00   1.8498911e-01
   1.6951673e+00   1.7572350e-01
   1.6988848e+00   1.6420316e-01
   1.7026022e+00   1.5058348e-01
   1.7063197e+00   1.3504917e-01
   1.7100372e+00   1.1781233e-01
   1.7137546e+00   9.9109889e-02
   1.7174721e+00   7.9200705e-02
   1.7211896e+00   5.8362325e-02
   1.7249071e+00   3.6887339e-02
   1.7286245e+00   1.5079461e-02
   1.7323420e+00  -6.7506469e-03
   1.7360595e+00  -2.8289761e-02
   1.7397770e+00  -4.9226616e-02
   1.7434944e+00  -6.9256505e-02
   1.7472119e+00  -8.8085881e-02
   1.7509294e+00  -1.0543690e-01
   1.7546468e+00  -1.2105185e-01
   1.7583643e+00  -1.3469735e-01
   1.7620818e+00  -1.4616827e-01
   1.7657993e+00  -1.5529130e-01
   1.7695167e+00  -1.6192814e-01
   1.7732342e+00  -1.6597815e-01
   1.7769517e+00  -1.6738049e-01
   1.7806691e+00  -1.6611570e-01
   1.7843866e+00  -1.6220659e-01
   1.7881041e+00  -1.5571847e-01
   1.7918216e+00  -1.4675878e-01
   1.7955390e+00  -1.3547585e-01
   1.7992565e+00  -1.2205709e-01
   1.8029740e+00  -1.0672644e-01
   1.8066914e+00  -8.9741157e-02
   1.8104089e+00  -7.1387905e-02
   1.8141264e+00  -5.1978355e-02
   1.8178439e+00  -3.1844173e-02
   1.8215613e+00  -1.1331606e-02
   1.8252788e+00   9.2043411e-03
   1.8289963e+00   2.9405985e-02
   1.8327138e+00   4.8919234e-02
   1.8364312e+00   6.7399919e-02
   1.8401487e+00   8.4520085e-02
   1.8438662e+00   9.9974126e-02
   1.8475836e+00   1.1348463e-01
   1.8513011e+00   1.2480784e-01
   1.8550186e+00   1.3373858e-01
   1.8587361e+00   1.4011461e-01
   1.8624535e+00   1.4382020e-01
   1.8661710e+00   1.4478898e-01
   1.8698885e+00   1.4300580e-01
   1.8736059e+00   1.3850776e-01
   1.8773234e+00   1.3138412e-01
   1.8810409e+00   1.2177534e-01
   1.8847584e+00   1.0987098e-01
   1.8884758e+00   9.5906616e-02
   1.8921933e+00   8.0159803e-02
   1.8959108e+00   6.2945086e-02
   1.8996283e+00   4.4608198e-02
   1.9033457e+00   2.5519457e-02
   1.9070632e+00   6.0665765e-03
   1.9107807e+00  -1.3353058e-02
   1.9144981e+00  -3.2340444e-02
   1.9182156e+00  -5.0503227e-02
   1.9219331e+00  -6.7463994e-02
   1.9256506e+00  -8.2868380e-02
   1.9293680e+00  -9.6392878e-02
   1.9330855e+00  -1.0775214e-01
   1.9368030e+00  -1.1670555e-01
   1.9405204e+00  -1.2306304e-01
   1.9442379e+00  -1.2668979e-01
   1.9479554e+00  -1.2750992e-01
   1.9516729e+00  -1.2550890e-01
   1.9553903e+00  -1.2073456e-01
   1.9591078e+00  -1.1329688e-01
   1.9628253e+00  -1.0336621e-01
   1.9665428e+00  -9.1170194e-02
   1.9702602e+00  -7.6989227e-02
   1.9739777e+00  -6.1150699e-02
   1.9776952e+00  -4.4021979e-02
   1.9814126e+00  -2.6002352e-02
   1.9851301e+00  -7.5140533e-03
   1.9888476e+00   1.1007413e-02
   1.9925651e+00   2.9123446e-02
   1.9962825e+00   4.6402787e-02
   2.0000000e+00   6.2431984e-02
   2.0037175e+00   7.6825586e-02
   2.0074349e+00   8.9235881e-02
   2.0111524e+00   9.9361850e-02
   2.0148699e+00   1.0695715e-01
   2.0185874e+00   1.1183685e-01
   2.0223048e+00   1.1388280e-01
   2.0260223e+00   1.1304734e-01
   2.0297398e+00   1.0935537e-01
   2.0334572e+00   1.0290449e-01
   2.0371747e+00   9.3863388e-02
   2.0408922e+00   8.2468297e-02
   2.0446097e+00   6.9017599e-02
   2.0483271e+00   5.3864783e-02
   2.0520446e+00   3.7409762e-02
   2.0557621e+00   2.0088811e-02
   2.0594796e+00   2.3633768e-03
   2.0631970e+00  -1.5291999e-02
   2.0669145e+00  -3.2402327e-02
   2.0706320e+00  -4.8505038e-02
   2.0743494e+00  -6.3162759e-02
   2.0780669e+00  -7.5975580e-02
   2.0817844e+00  -8.6592546e-02
   2.0855019e+00  -9.4721928e-02
   2.0892193e+00  -1.0014004e-01
   2.0929368e+00  -1.0269831e-01
   2.0966543e+00  -1.0232826e-01
   2.1003717e+00  -9.9044390e-02
   2.1040892e+00  -9.2944614e-02
   2.1078067e+00  -8.4208371e-02
   2.1115242e+00  -7.3092314e-02
   2.1152416e+00  -5.9923632e-02
   2.1189591e+00  -4.5091224e-02
   2.1226766e+00  -2.9034856e-02
   2.1263941e+00  -1.2232663e-02
   2.1301115e+00   4.8127536e-03
   2.1338290e+00   2.1589159e-02
   2.1375465e+00   3.7590088e-02
   2.1412639e+00   5.2330314e-02
   2.1449814e+00   6.5360922e-02
   2.1486989e+00   7.6283518e-02
   2.1524164e+00   8.4763100e-02
   2.1561338e+00   9.0539154e-02
   2.1598513e+00   9.3434596e-02
   2.1635688e+00   9.3362227e-02
   2.1672862e+00   9.0328432e-02
   2.1710037e+00   8.4433948e-02
   2.1747212e+00   7.5871608e-02
   2.1784387e+00   6.4921063e-02
   2.1821561e+00   5.1940606e-02
   2.1858736e+00   3.7356279e-02
   2.1895911e+00   2.1648588e-02
   2.1933086e+00   5.3371903e-03
   2.1970260e+00  -1.1035964e-02
   2.2007435e+00  -2.6924507e-02
   2.2044610e+00  -4.1795958e-02
   2.2081784e+00  -5.5149844e-02
   2.2118959e+00  -6.6535035e-02
   2.2156134e+00  -7.5565651e-02
   2.2193309e+00  -8.1934962e-02
   2.2230483e+00  -8.5426801e-02
   2.2267658e+00  -8.5923945e-02
   2.2304833e+00  -8.3413224e-02
   2.2342007e+00  -7.7987001e-02
   2.2379182e+00  -6.9840948e-02
   2.2416357e+00  -5.9268123e-02
   2.2453532e+00  -4.6649447e-02
   2.2490706e+00  -3.2440874e-02
   2.2527881e+00  -1.7157653e-02
   2.2565056e+00  -1.3561837e-03
   2.2602230e+00   1.4385908e-02
   2.2639405e+00   2.9490796e-02
   2.2676580e+00   4.3401789e-02
   2.2713755e+00   5.5604219e-02
   2.2750929e+00   6.5645068e-02
   2.2788104e+00   7.3150568e-02
   2.2825279e+00   7.7841083e-02
   2.2862454e+00   7.9542621e-02
   2.2899628e+00   7.8194487e-02
   2.2936803e+00   7.3852685e-02
   2.2973978e+00   6.6688870e-02
   2.3011152e+00   5.6984777e-02
   2.3048327e+00   4.5122276e-02
   2.3085502e+00   3.1569337e-02
   2.3122677e+00   1.6862390e-02
   2.3159851e+00   1.5856921e-03
   2.3197026e+00  -1.3651501e-02
   2.3234201e+00  -2.8239117e-02
   2.3271375e+00  -4.1590833e-02
   2.3308550e+00  -5.3168035e-02
   2.3345725e+00  -6.2502210e-02
   2.3382900e+00  -6.9214730e-02
   2.3420074e+00  -7.3033299e-02
   2.3457249e+00  -7.3804164e-02
   2.3494424e+00  -7.1499609e-02
   2.3531599e+00  -6.6220269e-02
   2.3568773e+00  -5.8192063e-02
   2.3605948e+00  -4.7757801e-02
   2.3643123e+00  -3.5363687e-02
   2.3680297e+00  -2.1541213e-02
   2.3717472e+00  -6.8851223e-03
   2.3754647e+00   7.9716641e-03
   2.3791822e+00   2.2385143e-02
   2.3828996e+00   3.5728197e-02
   2.3866171e+00   4.7418210e-02
   2.3903346e+00   5.6943116e-02
   2.3940520e+00   6.3884688e-02
   2.3977695e+00   6.7937990e-02
   2.4014870e+00   6.8925991e-02
   2.4052045e+00   6.6808677e-02
   2.4089219e+00   6.1686059e-02
   2.4126394e+00   5.3794862e-02
   2.4163569e+00   4.3498934e-02
   2.4200743e+00   3.1273670e-02
   2.4237918e+00   1.7685075e-02
   2.4275093e+00   3.3643378e-03
   2.4312268e+00  -1.1021001e-02
   2.4349442e+00  -2.4797958e-02
   2.4386617e+00  -3.7319726e-02
   2.4423792e+00  -4.7996463e-02
   2.4460967e+00  -5.6323818e-02
   2.4498141e+00  -6.1907732e-02
   2.4535316e+00  -6.4484310e-02
   2.4572491e+00  -6.3933645e-02
   2.4609665e+00  -6.0286882e-02
   2.4646840e+00  -5.3725969e-02
   2.4684015e+00  -4.4576057e-02
   2.4721190e+00  -3.3290709e-02
   2.4758364e+00  -2.0430579e-02
   2.4795539e+00  -6.6364602e-03
   2.4832714e+00   7.4020174e-03
   2.4869888e+00   2.0980572e-02
   2.4907063e+00   3.3415654e-02
   2.4944238e+00   4.4079233e-02
   2.4981413e+00   5.2431245e-02
   2.5018587e+00   5.8047950e-02
   2.5055762e+00   6.0644666e-02
   2.5092937e+00   6.0091648e-02
   2.5130112e+00   5.6422105e-02
   2.5167286e+00   4.9831805e-02
   2.5204461e+00   4.0670171e-02
   2.5241636e+00   2.9423134e-02
   2.5278810e+00   1.6688565e-02
   2.5315985e+00   3.1453870e-03
   2.5353160e+00  -1.0482018e-02
   2.5390335e+00  -2.3462318e-02
   2.5427509e+00  -3.5096624e-02
   2.5464684e+00  -4.4756622e-02
   2.5501859e+00  -5.1919361e-02
   2.5539033e+00  -5.6196703e-02
   2.5576208e+00  -5.7357763e-02
   2.5613383e+00  -5.5342921e-02
   2.5650558e+00  -5.0268509e-02
   2.5687732e+00  -4.2421734e-02
   2.5724907e+00  -3.2245976e-02
   2.5762082e+00  -2.0317057e-02
   2.5799257e+00  -7.3117695e-03
   2.5836431e+00   6.0297841e-03
   2.5873606e+00   1.8945921e-02
   2.5910781e+00   3.0696882e-02
   2.5947955e+00   4.0607621e-02
   2.5985130e+00   4.8107385e-02
   2.6022305e+00   5.2763711e-02
   2.6059480e+00   5.4308800e-02
   2.6096654e+00   5.2656490e-02
   2.6133829e+00   4.7908786e-02
   2.6171004e+00   4.0351278e-02
   2.6208178e+00   3.0437578e-02
   2.6245353e+00   1.8763514e-02
   2.6282528e+00   6.0324555e-03
   2.6319703e+00  -6.9862804e-03
   2.6356877e+00  -1.9503549e-02
   2.6394052e+00  -3.0758254e-02
   2.6431227e+00  -4.0064124e-02
   2.6468401e+00  -4.6852428e-02
   2.6505576e+00  -5.0708000e-02
   2.6542751e+00  -5.1396127e-02
   2.6579926e+00  -4.8878557e-02
   2.6617100e+00  -4.3317392e-02
   2.6654275e+00  -3.5066419e-02
   2.6691450e+00  -2.4650221e-02
   2.6728625e+00  -1.2732236e-02
   2.6765799e+00  -7.3533426e-05
   2.6802974e+00   1.2515139e-02
   2.6840149e+00   2.4225081e-02
   2.6877323e+00   3.4301857e-02
   2.6914498e+00   4.2094622e-02
   2.6951673e+00   4.7099280e-02
   2.6988848e+00   4.8992565e-02
   2.7026022e+00   4.7654623e-02
   2.7063197e+00   4.3178442e-02
   2.7100372e+00   3.5865258e-02
   2.7137546e+00   2.6206043e-02
   2.7174721e+00   1.4850080e-02
   2.7211896e+00   2.5625087e-03
   2.7249071e+00  -9.8264500e-03
   2.7286245e+00  -2.1477267e-02
   2.7323420e+00  -3.1598185e-02
   2.7360595e+00  -3.9499687e-02
   2.7397770e+00  -4.4642601e-02
   2.7434944e+00  -4.6676353e-02
   2.7472119e+00  -4.5464646e-02
   2.7509294e+00  -4.1096476e-02
   2.7546468e+00  -3.3881560e-02
   2.7583643e+00  -2.4330206e-02
   2.7620818e+00  -1.3118780e-02
   2.7657993e+00  -1.0430489e-03
   2.7695167e+00   1.1037525e-02
   2.7732342e+00   2.2260692e-02
   2.7769517e+00   3.1823201e-02
   2.7806691e+00   3.9039069e-02
   2.7843866e+00   4.3390009e-02
   2.7881041e+00   4.4564285e-02
   2.7918216e+00   4.2480886e-02
   2.7955390e+00   3.7297129e-02
   2.7992565e+00   2.9398750e-02
   2.8029740e+00   1.9373038e-02
   2.8066914e+00   7.9666994e-03
   2.8104089e+00  -3.9686613e-03
   2.8141264e+00  -1.5539508e-02
   2.8178439e+00  -2.5877203e-02
   2.8215613e+00  -3.4203721e-02
   2.8252788e+00  -3.9891232e-02
   2.8289963e+00  -4.2510915e-02
   2.8327138e+00  -4.1867094e-02
   2.8364312e+00  -3.8013902e-02
   2.8401487e+00  -3.1252808e-02
   2.8438662e+00  -2.2111047e-02
   2.8475836e+00  -1.1302187e-02
   2.8513011e+00   3.2822782e-04
   2.8550186e+00   1.1868021e-02
   2.8587361e+00   2.2409672e-02
   2.8624535e+00   3.1122034e-02
   2.8661710e+00   3.7316795e-02
   2.8698885e+00   4.0504257e-02
   2.8736059e+00   4.0433871e-02
   2.8773234e+00   3.7115990e-02
   2.8810409e+00   3.0822806e-02
   2.8847584e+00   2.2068086e-02
   2.8884758e+00   1.1567054e-02
   2.8921933e+00   1.7936518e-04
   2.8959108e+00  -1.1160383e-02
   2.8996283e+00  -2.1519067e-02
   2.9033457e+00  -3.0042150e-02
   2.9070632e+00  -3.6025131e-02
   2.9107807e+00  -3.8973236e-02
   2.9144981e+00  -3.8644221e-02
   2.9182156e+00  -3.5070395e-02
   2.9219331e+00  -2.8557758e-02
   2.9256506e+00  -1.9661890e-02
   2.9293680e+00  -9.1423966e-03
   2.9330855e+00   2.1005748e-03
   2.9368030e+00   1.3102547e-02
   2.9405204e+00   2.2917274e-02
   2.9442379e+00   3.0698611e-02
   2.9479554e+00   3.5774572e-02
   2.9516729e+00   3.7706985e-02
   2.9553903e+00   3.6331369e-02
   2.9591078e+00   3.1773142e-02
   2.9628253e+00   2.4438491e-02
   2.9665428e+00   1.4980272e-02
   2.9702602e+00   4.2416195e-03
   2.9739777e+00  -6.8179974e-03
   2.9776952e+00  -1.7207939e-02
   2.9814126e+00  -2.5995226e-02
   2.9851301e+00  -3.2389133e-02
   2.9888476e+00  -3.5813745e-02
   2.9925651e+00  -3.5961744e-02
   2.9962825e+00  -3.2824194e-02
   3.0000000e+00  -2.6693319e-02
   3.0037175e+00  -1.8137523e-02
   3.0074349e+00  -7.9506688e-03
   3.0111524e+00   2.9201264e-03
   3.0148699e+00   1.3461688e-02
   3.0185874e+00   2.2689086e-02
   3.0223048e+00   2.9738241e-02
   3.0260223e+00   3.3948117e-02
   3.0297398e+00   3.4924524e-02
   3.0334572e+00   3.2579247e-02
   3.0371747e+00   2.7140409e-02
   3.0408922e+00   1.9132639e-02
   3.0446097e+00   9.3285782e-03
   3.0483271e+00  -1.3240592e-03
   3.0520446e+00  -1.1793105e-02
   3.0557621e+00  -2.1061695e-02
   3.0594796e+00  -2.8227539e-02
   3.0631970e+00  -3.2591990e-02
   3.0669145e+00  -3.3729997e-02
   3.0706320e+00  -3.1533730e-02
   3.0743494e+00  -2.6225268e-02
   3.0780669e+00  -1.8336585e-02
   3.0817844e+00  -8.6583834e-03
   3.0855019e+00   1.8374888e-03
   3.0892193e+00   1.2094632e-02
   3.0929368e+00   2.1078195e-02
   3.0966543e+00   2.7879850e-02
   3.1003717e+00   3.1810946e-02
   3.1040892e+00   3.2474175e-02
   3.1078067e+00   2.9806065e-02
   3.1115242e+00   2.4085576e-02
   3.1152416e+00   1.5907402e-02
   3.1189591e+00   6.1222880e-03
   3.1226766e+00  -4.2498870e-03
   3.1263941e+00  -1.4125548e-02
   3.1301115e+00  -2.2470589e-02
   3.1338290e+00  -2.8409437e-02
   3.1375465e+00  -3.1318455e-02
   3.1412639e+00  -3.0893567e-02
   3.1449814e+00  -2.7184527e-02
   3.1486989e+00  -2.0591766e-02
   3.1524164e+00  -1.1825592e-02
   3.1561338e+00  -1.8316888e-03
   3.1598513e+00   8.3095627e-03
   3.1635688e+00   1.7499315e-02
   3.1672862e+00   2.4739636e-02
   3.1710037e+00   2.9243033e-02
   3.1747212e+00   3.0519983e-02
   3.1784387e+00   2.8434524e-02
   3.1821561e+00   2.3221378e-02
   3.1858736e+00   1.5462174e-02
   3.1895911e+00   6.0228373e-03
   3.1933086e+00  -4.0413059e-03
   3.1970260e+00  -1.3602586e-02
   3.2007435e+00  -2.1587284e-02
   3.2044610e+00  -2.7097050e-02
   3.2081784e+00  -2.9511634e-02
   3.2118959e+00  -2.8560994e-02
   3.2156134e+00  -2.4358142e-02
   3.2193309e+00  -1.7388461e-02
   3.2230483e+00  -8.4561458e-03
   3.2267658e+00   1.4066187e-03
   3.2304833e+00   1.1057732e-02
   3.2342007e+00   1.9377126e-02
   3.2379182e+00   2.5397390e-02
   3.2416357e+00   2.8417787e-02
   3.2453532e+00   2.8088021e-02
   3.2490706e+00   2.4451538e-02
   3.2527881e+00   1.7942655e-02
   3.2565056e+00   9.3373191e-03
   3.2602230e+00  -3.3729591e-04
   3.2639405e+00  -9.9240495e-03
   3.2676580e+00  -1.8273805e-02
   3.2713755e+00  -2.4383742e-02
   3.2750929e+00  -2.7519263e-02
   3.2788104e+00  -2.7304555e-02
   3.2825279e+00  -2.3770316e-02
   3.2862454e+00  -1.7352356e-02
   3.2899628e+00  -8.8405176e-03
   3.2936803e+00   7.1635773e-04
   3.2973978e+00   1.0138312e-02
   3.3011152e+00   1.8259554e-02
   3.3048327e+00   2.4073319e-02
   3.3085502e+00   2.6858233e-02
   3.3122677e+00   2.6270161e-02
   3.3159851e+00   2.2387510e-02
   3.3197026e+00   1.5703738e-02
   3.3234201e+00   7.0673363e-03
   3.3271375e+00  -2.4237952e-03
   3.3308550e+00  -1.1560662e-02
   3.3345725e+00  -1.9176953e-02
   3.3382900e+00  -2.4298737e-02
   3.3420074e+00  -2.6270783e-02
   3.3457249e+00  -2.4842895e-02
   3.3494424e+00  -2.0204554e-02
   3.3531599e+00  -1.2962752e-02
   3.3568773e+00  -4.0651794e-03
   3.3605948e+00   5.3218813e-03
   3.3643123e+00   1.3965452e-02
   3.3680297e+00   2.0727914e-02
   3.3717472e+00   2.4717911e-02
   3.3754647e+00   2.5409939e-02
   3.3791822e+00   2.2716305e-02
   3.3828996e+00   1.7001257e-02
   3.3866171e+00   9.0346483e-03
   3.3903346e+00  -1.0934050e-04
   3.3940520e+00  -9.1954611e-03
   3.3977695e+00  -1.6993742e-02
   3.4014870e+00  -2.2446598e-02
   3.4052045e+00  -2.4813919e-02
   3.4089219e+00  -2.3776023e-02
   3.4126394e+00  -1.9479822e-02
   3.4163569e+00  -1.2521132e-02
   3.4200743e+00  -3.8648039e-03
   3.4237918e+00   5.2870185e-03
   3.4275093e+00   1.3660814e-02
   3.4312268e+00   2.0089022e-02
   3.4349442e+00   2.3674103e-02
   3.4386617e+00   2.3916098e-02
   3.4423792e+00   2.0785250e-02
   3.4460967e+00   1.4728753e-02
   3.4498141e+00   6.6098578e-03
   3.4535316e+00  -2.4127991e-03
   3.4572491e+00  -1.1049127e-02
   3.4609665e+00  -1.8061789e-02
   3.4646840e+00  -2.2444423e-02
   3.4684015e+00  -2.3568088e-02
   3.4721190e+00  -2.1274327e-02
   3.4758364e+00  -1.5900695e-02
   3.4795539e+00  -8.2342181e-03
   3.4832714e+00   6.0128880e-04
   3.4869888e+00   9.3082788e-03
   3.4907063e+00   1.6605516e-02
   3.4944238e+00   2.1417347e-02
   3.4981413e+00   2.3034146e-02
   3.5018587e+00   2.1219716e-02
   3.5055762e+00   1.6249018e-02
   3.5092937e+00   8.8697277e-03
   3.5130112e+00   1.9250225e-04
   3.5167286e+00  -8.4743605e-03
   3.5204461e+00  -1.5821540e-02
   3.5241636e+00  -2.0737146e-02
   3.5278810e+00  -2.2476833e-02
   3.5315985e+00  -2.0779278e-02
   3.5353160e+00  -1.5908703e-02
   3.5390335e+00  -8.6170425e-03
   3.5427509e+00  -3.0648195e-05
   3.5464684e+00   8.5218433e-03
   3.5501859e+00   1.5714464e-02
   3.5539033e+00   2.0430186e-02
   3.5576208e+00   2.1936317e-02
   3.5613383e+00   2.0001198e-02
   3.5650558e+00   1.4933170e-02
   3.5687732e+00   7.5347726e-03
   3.5724907e+00  -1.0215650e-03
   3.5762082e+00  -9.3775523e-03
   3.5799257e+00  -1.6204170e-02
   3.5836431e+00  -2.0413925e-02
   3.5873606e+00  -2.1336204e-02
   3.5910781e+00  -1.8827114e-02
   3.5947955e+00  -1.3295361e-02
   3.5985130e+00  -5.6389890e-03
   3.6022305e+00   2.8977492e-03
   3.6059480e+00   1.0925048e-02
   3.6096654e+00   1.7133615e-02
   3.6133829e+00   2.0509425e-02
   3.6171004e+00   2.0501743e-02
   3.6208178e+00   1.7116202e-02
   3.6245353e+00   1.0916671e-02
   3.6282528e+00   2.9345851e-03
   3.6319703e+00  -5.5002494e-03
   3.6356877e+00  -1.2980018e-02
   3.6394052e+00  -1.8254134e-02
   3.6431227e+00  -2.0439980e-02
   3.6468401e+00  -1.9173405e-02
   3.6505576e+00  -1.4672830e-02
   3.6542751e+00  -7.7051494e-03
   3.6579926e+00   5.4193163e-04
   3.6617100e+00   8.6603413e-03
   3.6654275e+00   1.5261432e-02
   3.6691450e+00   1.9214381e-02
   3.6728625e+00   1.9842122e-02
   3.6765799e+00   1.7040510e-02
   3.6802974e+00   1.1299198e-02
   3.6840149e+00   3.6194869e-03
   3.6877323e+00  -4.6576629e-03
   3.6914498e+00  -1.2084403e-02
   3.6951673e+00  -1.7359379e-02
   3.6988848e+00  -1.9557379e-02
   3.7026022e+00  -1.8294443e-02
   3.7063197e+00  -1.3798484e-02
   3.7100372e+00  -6.8718140e-03
   3.7137546e+00   1.2489205e-03
   3.7174721e+00   9.1115294e-03
   3.7211896e+00   1.5307445e-02
   3.7249071e+00   1.8725110e-02
   3.7286245e+00   1.8751822e-02
   3.7323420e+00   1.5386973e-02
   3.7360595e+00   9.2451345e-03
   3.7397770e+00   1.4472350e-03
   3.7434944e+00  -6.5815538e-03
   3.7472119e+00  -1.3371225e-02
   3.7509294e+00  -1.7676632e-02
   3.7546468e+00  -1.8707898e-02
   3.7583643e+00  -1.6278535e-02
   3.7620818e+00  -1.0842914e-02
   3.7657993e+00  -3.4149153e-03
   3.7695167e+00   4.6183681e-03
   3.7732342e+00   1.1754184e-02
   3.7769517e+00   1.6655387e-02
   3.7806691e+00   1.8402760e-02
   3.7843866e+00   1.6670447e-02
   3.7881041e+00   1.1790468e-02
   3.7918216e+00   4.6928574e-03
   3.7955390e+00  -3.2685291e-03
   3.7992565e+00  -1.0572492e-02
   3.8029740e+00  -1.5821022e-02
   3.8066914e+00  -1.8008429e-02
   3.8104089e+00  -1.6716967e-02
   3.8141264e+00  -1.2200362e-02
   3.8178439e+00  -5.3378309e-03
   3.8215613e+00   2.5338542e-03
   3.8252788e+00   9.8788159e-03
   3.8289963e+00   1.5261456e-02
   3.8327138e+00   1.7628485e-02
   3.8364312e+00   1.6517917e-02
   3.8401487e+00   1.2153006e-02
   3.8438662e+00   5.4013005e-03
   3.8475836e+00  -2.3944849e-03
   3.8513011e+00  -9.6814847e-03
   3.8550186e+00  -1.5005685e-02
   3.8587361e+00  -1.7303498e-02
   3.8624535e+00  -1.6117161e-02
   3.8661710e+00  -1.1689758e-02
   3.8698885e+00  -4.9193997e-03
   3.8736059e+00   2.8196547e-03
   3.8773234e+00   9.9539778e-03
   3.8810409e+00   1.5030650e-02
   3.8847584e+00   1.7014729e-02
   3.8884758e+00   1.5503305e-02
   3.8921933e+00   1.0811247e-02
   3.8959108e+00   3.9096137e-03
   3.8996283e+00  -3.7720757e-03
   3.9033457e+00  -1.0640136e-02
   3.9070632e+00  -1.5267365e-02
   3.9107807e+00  -1.6691463e-02
   3.9144981e+00  -1.4618436e-02
   3.9182156e+00  -9.4873403e-03
   3.9219331e+00  -2.3812744e-03
   3.9256506e+00   5.1981832e-03
   3.9293680e+00   1.1646774e-02
   3.9330855e+00   1.5597513e-02
   3.9368030e+00   1.6212675e-02
   3.9405204e+00   1.3364999e-02
   3.9442379e+00   7.6681542e-03
   3.9479554e+00   3.4838530e-04
   3.9516729e+00  -7.0166751e-03
   3.9553903e+00  -1.2836997e-02
   3.9591078e+00  -1.5854344e-02
   3.9628253e+00  -1.5416953e-02
   3.9665428e+00  -1.1624203e-02
   3.9702602e+00  -5.3082951e-03
   3.9739777e+00   2.1446742e-03
   3.9776952e+00   9.0966182e-03
   3.9814126e+00   1.4017088e-02
   3.9851301e+00   1.5821765e-02
   3.9888476e+00   1.4114634e-02
   3.9925651e+00   9.2790283e-03
   3.9962825e+00   2.3957423e-03
   4.0000000e+00  -4.9952602e-03
   4.0037175e+00  -1.1237751e-02
   4.0074349e+00  -1.4930769e-02
   4.0111524e+00  -1.5245355e-02
   4.0148699e+00  -1.2114376e-02
   4.0185874e+00  -6.2511342e-03
   4.0223048e+00   1.0091983e-03
   4.0260223e+00   8.0109778e-03
   4.0297398e+00   1.3154902e-02
   4.0334572e+00   1.5264652e-02
   4.0371747e+00   1.3859012e-02
   4.0408922e+00   9.2658284e-03
   4.0446097e+00   2.5498566e-03
   4.0483271e+00  -4.7306294e-03
   4.0520446e+00  -1.0883653e-02
   4.0557621e+00  -1.4477098e-02
   4.0594796e+00  -1.4674406e-02
   4.0631970e+00  -1.1433178e-02
   4.0669145e+00  -5.5186444e-03
   4.0706320e+00   1.6730179e-03
   4.0743494e+00   8.4416849e-03
   4.0780669e+00   1.3184631e-02
   4.0817844e+00   1.4777620e-02
   4.0855019e+00   1.2844769e-02
   4.0892193e+00   7.8516039e-03
   4.0929368e+00   9.9727208e-04
   4.0966543e+00  -6.0701955e-03
   4.1003717e+00  -1.1648759e-02
   4.1040892e+00  -1.4393105e-02
   4.1078067e+00  -1.3641928e-02
   4.1115242e+00  -9.5814728e-03
   4.1152416e+00  -3.2038948e-03
   4.1189591e+00   3.9314265e-03
   4.1226766e+00   1.0077118e-02
   4.1263941e+00   1.3725879e-02
   4.1301115e+00   1.3982491e-02
   4.1338290e+00   1.0787395e-02
   4.1375465e+00   4.9350517e-03
   4.1412639e+00  -2.1194946e-03
   4.1449814e+00  -8.6197737e-03
   4.1486989e+00  -1.2944786e-02
   4.1524164e+00  -1.4015076e-02
   4.1561338e+00  -1.1565826e-02
   4.1598513e+00  -6.2169502e-03
   4.1635688e+00   6.7943325e-04
   4.1672862e+00   7.3777720e-03
   4.1710037e+00   1.2179975e-02
   4.1747212e+00   1.3867322e-02
   4.1784387e+00   1.2013179e-02
   4.1821561e+00   7.0954230e-03
   4.1858736e+00   3.7782118e-04
   4.1895911e+00  -6.4113827e-03
   4.1933086e+00  -1.1522802e-02
   4.1970260e+00  -1.3637777e-02
   4.2007435e+00  -1.2211797e-02
   4.2044610e+00  -7.6192039e-03
   4.2081784e+00  -1.0595910e-03
   4.2118959e+00   5.7519594e-03
   4.2156134e+00   1.1031748e-02
   4.2193309e+00   1.3395432e-02
   4.2230483e+00   1.2224090e-02
   4.2267658e+00   7.8307928e-03
   4.2304833e+00   1.3816754e-03
   4.2342007e+00  -5.4098808e-03
   4.2379182e+00  -1.0736757e-02
   4.2416357e+00  -1.3179718e-02
   4.2453532e+00  -1.2088592e-02
   4.2490706e+00  -7.7598372e-03
   4.2527881e+00  -1.3607958e-03
   4.2565056e+00   5.3813289e-03
   4.2602230e+00   1.0643945e-02
   4.2639405e+00   1.3002565e-02
   4.2676580e+00   1.1819492e-02
   4.2713755e+00   7.4208183e-03
   4.2750929e+00   1.0113837e-03
   4.2788104e+00  -5.6514922e-03
   4.2825279e+00  -1.0738189e-02
   4.2862454e+00  -1.2850130e-02
   4.2899628e+00  -1.1407570e-02
   4.2936803e+00  -6.8134300e-03
   4.2973978e+00  -3.4559694e-04
   4.3011152e+00   6.1948889e-03
   4.3048327e+00   1.0983933e-02
   4.3085502e+00   1.2684311e-02
   4.3122677e+00   1.0822554e-02
   4.3159851e+00   5.9256002e-03
   4.3197026e+00  -6.2354048e-04
   4.3234201e+00  -6.9729572e-03
   4.3271375e+00  -1.1324435e-02
   4.3308550e+00  -1.2444319e-02
   4.3345725e+00  -1.0017077e-02
   4.3382900e+00  -4.7391504e-03
   4.3420074e+00   1.8761663e-03
   4.3457249e+00   7.9295391e-03
   4.3494424e+00   1.1680335e-02
   4.3531599e+00   1.2049244e-02
   4.3568773e+00   8.9330446e-03
   4.3605948e+00   3.2385349e-03
   4.3643123e+00  -3.3768468e-03
   4.3680297e+00  -8.9848313e-03
   4.3717472e+00  -1.1948438e-02
   4.3754647e+00  -1.1402532e-02
   4.3791822e+00  -7.5109547e-03
   4.3828996e+00  -1.4225026e-03
   4.3866171e+00   5.0640506e-03
   4.3903346e+00   1.0029435e-02
   4.3940520e+00   1.2002607e-02
   4.3977695e+00   1.0399960e-02
   4.4014870e+00   5.7028777e-03
   4.4052045e+00  -6.8181019e-04
   4.4089219e+00  -6.8395714e-03
   4.4126394e+00  -1.0921159e-02
   4.4163569e+00  -1.1699709e-02
   4.4200743e+00  -8.9436009e-03
   4.4237918e+00  -3.4905596e-03
   4.4275093e+00   3.0022146e-03
   4.4312268e+00   8.5588149e-03
   4.4349442e+00   1.1485863e-02
   4.4386617e+00   1.0891287e-02
   4.4423792e+00   6.9609269e-03
   4.4460967e+00   9.0573344e-04
   4.4498141e+00  -5.4071073e-03
   4.4535316e+00  -1.0028094e-02
   4.4572491e+00  -1.1528545e-02
   4.4609665e+00  -9.4460215e-03
   4.4646840e+00  -4.4320356e-03
   4.4684015e+00   1.9467072e-03
   4.4721190e+00   7.6944991e-03
   4.4758364e+00   1.1010439e-02
   4.4795539e+00   1.0855064e-02
   4.4832714e+00   7.2807978e-03
   4.4869888e+00   1.4197193e-03
   4.4907063e+00  -4.8705132e-03
   4.4944238e+00  -9.5933008e-03
   4.4981413e+00  -1.1247724e-02
   4.5018587e+00  -9.3091676e-03
   4.5055762e+00  -4.4009112e-03
   4.5092937e+00   1.9010847e-03
   4.5130112e+00   7.5707323e-03
   4.5167286e+00   1.0782581e-02
   4.5204461e+00   1.0501985e-02
   4.5241636e+00   6.8230986e-03
   4.5278810e+00   9.4279409e-04
   4.5315985e+00  -5.2242629e-03
   4.5353160e+00  -9.6670449e-03
   4.5390335e+00  -1.0935069e-02
   4.5427509e+00  -8.6158506e-03
   4.5464684e+00  -3.4744715e-03
   4.5501859e+00   2.7936703e-03
   4.5539033e+00   8.1187537e-03
   4.5576208e+00   1.0739855e-02
   4.5613383e+00   9.7901782e-03
   4.5650558e+00   5.5887477e-03
   4.5687732e+00  -4.6125416e-04
   4.5724907e+00  -6.3369918e-03
   4.5762082e+00  -1.0070958e-02
   4.5799257e+00  -1.0411669e-02
   4.5836431e+00  -7.2475964e-03
   4.5873606e+00  -1.6492504e-03
   4.5910781e+00   4.4881754e-03
   4.5947955e+00   9.0839529e-03
   4.5985130e+00   1.0578050e-02
   4.6022305e+00   8.4644775e-03
   4.6059480e+00   3.4681336e-03
   4.6096654e+00  -2.6984877e-03
   4.6133829e+00  -7.9189227e-03
   4.6171004e+00  -1.0398951e-02
   4.6208178e+00  -9.2862941e-03
   4.6245353e+00  -4.9687323e-03
   4.6282528e+00   1.0554108e-03
   4.6319703e+00   6.6931594e-03
   4.6356877e+00   9.9829554e-03
   4.6394052e+00   9.7794199e-03
   4.6431227e+00   6.1569873e-03
   4.6468401e+00   3.8850396e-04
   4.6505576e+00  -5.4973735e-03
   4.6542751e+00  -9.4277136e-03
   4.6579926e+00  -1.0016908e-02
   4.6617100e+00  -7.0595886e-03
   4.6654275e+00  -1.6079891e-03
   4.6691450e+00   4.3973610e-03
   4.6728625e+00   8.8157954e-03
   4.6765799e+00   1.0070434e-02
   4.6802974e+00   7.7149552e-03
   4.6840149e+00   2.5980883e-03
   4.6877323e+00  -3.4367866e-03
   4.6914498e+00  -8.2125903e-03
   4.6951673e+00  -1.0004199e-02
   4.6988848e+00  -8.1651886e-03
   4.7026022e+00  -3.3666962e-03
   4.7063197e+00   2.6418763e-03
   4.7100372e+00   7.6670664e-03
   4.7137546e+00   9.8718720e-03
   4.7174721e+00   8.4505198e-03
   4.7211896e+00   3.9284617e-03
   4.7249071e+00  -2.0260923e-03
   4.7286245e+00  -7.2136724e-03
   4.7323420e+00  -9.7153863e-03
   4.7360595e+00  -8.6056737e-03
   4.7397770e+00  -4.3001564e-03
   4.7434944e+00   1.5941340e-03
   4.7472119e+00   6.8744300e-03
   4.7509294e+00   9.5645657e-03
   4.7546468e+00   8.6573242e-03
   4.7583643e+00   4.4969115e-03
   4.7620818e+00  -1.3456704e-03
   4.7657993e+00  -6.6615398e-03
   4.7695167e+00  -9.4380190e-03
   4.7732342e+00  -8.6233342e-03
   4.7769517e+00  -4.5303935e-03
   4.7806691e+00   1.2773746e-03
   4.7843866e+00   6.5788407e-03
   4.7881041e+00   9.3435596e-03
   4.7918216e+00   8.5120971e-03
   4.7955390e+00   4.4073964e-03
   4.7992565e+00  -1.3845871e-03
   4.8029740e+00  -6.6232776e-03
   4.8066914e+00  -9.2792232e-03
   4.8104089e+00  -8.3230783e-03
   4.8141264e+00  -4.1300341e-03
   4.8178439e+00   1.6613099e-03
   4.8215613e+00   6.7849909e-03
   4.8252788e+00   9.2334514e-03
   4.8289963e+00   8.0471265e-03
   4.8327138e+00   3.6961467e-03
   4.8364312e+00  -2.0998734e-03
   4.8401487e+00  -7.0473295e-03
   4.8438662e+00  -9.1857183e-03
   4.8475836e+00  -7.6678065e-03
   4.8513011e+00  -3.1011325e-03
   4.8550186e+00   2.6890975e-03
   4.8587361e+00   7.3856382e-03
   4.8624535e+00   9.1064387e-03
   4.8661710e+00   7.1625263e-03
   4.8698885e+00   2.3398774e-03
   4.8736059e+00  -3.4124119e-03
   4.8773234e+00  -7.7663822e-03
   4.8810409e+00  -8.9577513e-03
   4.8847584e+00  -6.5049727e-03
   4.8884758e+00  -1.4100895e-03
   4.8921933e+00   4.2448732e-03
   4.8959108e+00   8.1457720e-03
   4.8996283e+00   8.6944245e-03
   4.9033457e+00   5.6680485e-03
   4.9070632e+00   3.1607960e-04
   4.9107807e+00  -5.1502113e-03
   4.9144981e+00  -8.4690770e-03
   4.9182156e+00  -8.2659728e-03
   4.9219331e+00  -4.6280586e-03
   4.9256506e+00   9.2673580e-04
   4.9293680e+00   6.0781009e-03
   4.9330855e+00   8.6711474e-03
   4.9368030e+00   7.6205543e-03
   4.9405204e+00   3.3705768e-03
   4.9442379e+00  -2.2864385e-03
   4.9479554e+00  -6.9616409e-03
   4.9516729e+00  -8.6780288e-03
   4.9553903e+00  -6.7101271e-03
   4.9591078e+00  -1.8968277e-03
   4.9628253e+00   3.7101069e-03
   4.9665428e+00   7.7172288e-03
   4.9702602e+00   8.4118498e-03
   4.9739777e+00   5.4986717e-03
   4.9776952e+00   2.3182183e-04
   4.9814126e+00  -5.1194335e-03
   4.9851301e+00  -8.2461209e-03
   4.9888476e+00  -7.7978629e-03
   4.9925651e+00  -3.9715747e-03
   4.9962825e+00   1.5684349e-03
   5.0000000e+00   6.4095539e-03
   5.0037175e+00   8.4405717e-03
   5.0074349e+00   6.7757210e-03
   5.0111524e+00   2.1471817e-03
   5.0148699e+00  -3.4105616e-03
   5.0185874e+00  -7.4512613e-03
   5.0223048e+00  -8.1941951e-03
   5.0260223e+00  -5.3135459e-03
   5.0297398e+00  -8.7933159e-05
   5.0334572e+00   5.1613751e-03
   5.0371747e+00   8.0993113e-03
   5.0408922e+00   7.4179307e-03
   5.0446097e+00   3.4244293e-03
   5.0483271e+00  -2.0906295e-03
   5.0520446e+00  -6.6514582e-03
   5.0557621e+00  -8.2079028e-03
   5.0594796e+00  -6.0608524e-03
   5.0631970e+00  -1.1827829e-03
   5.0669145e+00   4.2164320e-03
   5.0706320e+00   7.6874569e-03
   5.0743494e+00   7.6539820e-03
   5.0780669e+00   4.1338811e-03
   5.0817844e+00  -1.2632858e-03
   5.0855019e+00  -6.0669649e-03
   5.0892193e+00  -8.0752250e-03
   5.0929368e+00  -6.3673922e-03
   5.0966543e+00  -1.7325143e-03
   5.1003717e+00   3.6886444e-03
   5.1040892e+00   7.3887049e-03
   5.1078067e+00   7.6542756e-03
   5.1115242e+00   4.3644442e-03
   5.1152416e+00  -9.4729291e-04
   5.1189591e+00  -5.8023139e-03
   5.1226766e+00  -7.9319032e-03
   5.1263941e+00  -6.3405410e-03
   5.1301115e+00  -1.7776609e-03
   5.1338290e+00   3.6086346e-03
   5.1375465e+00   7.2790708e-03
   5.1412639e+00   7.5011743e-03
   5.1449814e+00   4.1721507e-03
   5.1486989e+00  -1.1265835e-03
   5.1524164e+00  -5.8751177e-03
   5.1561338e+00  -7.8120175e-03
   5.1598513e+00  -6.0146738e-03
   5.1635688e+00  -1.3453361e-03
   5.1672862e+00   3.9559015e-03
   5.1710037e+00   7.3422570e-03
   5.1747212e+00   7.1850659e-03
   5.1784387e+00   3.5625993e-03
   5.1821561e+00  -1.7717907e-03
   5.1858736e+00  -6.2330976e-03
   5.1895911e+00  -7.6564967e-03
   5.1933086e+00  -5.3517952e-03
   5.1970260e+00  -4.4498145e-04
   5.2007435e+00   4.6654438e-03
   5.2044610e+00   7.4780235e-03
   5.2081784e+00   6.6149080e-03
   5.2118959e+00   2.5029633e-03
   5.2156134e+00  -2.8302404e-03
   5.2193309e+00  -6.7516213e-03
   5.2230483e+00  -7.3227732e-03
   5.2267658e+00  -4.2630522e-03
   5.2304833e+00   9.0534372e-04
   5.2342007e+00   5.6087337e-03
   5.2379182e+00   7.5018516e-03
   5.2416357e+00   5.6406480e-03
   5.2453532e+00   9.5985394e-04
   5.2490706e+00  -4.1896367e-03
   5.2527881e+00  -7.2180588e-03
   5.2565056e+00  -6.6009075e-03
   5.2602230e+00  -2.6523518e-03
   5.2639405e+00   2.6274247e-03
   5.2676580e+00   6.5605666e-03
   5.2713755e+00   7.1497197e-03
   5.2750929e+00   4.0972160e-03
   5.2788104e+00  -1.0372528e-03
   5.2825279e+00  -5.6275714e-03
   5.2862454e+00  -7.3227449e-03
   5.2899628e+00  -5.2545736e-03
   5.2936803e+00  -4.8927684e-04
   5.2973978e+00   4.5153984e-03
   5.3011152e+00   7.1746865e-03
   5.3048327e+00   6.1139541e-03
   5.3085502e+00   1.8856442e-03
   5.3122677e+00  -3.3111873e-03
   5.3159851e+00  -6.7701924e-03
   5.3197026e+00  -6.6879231e-03
   5.3234201e+00  -3.1096863e-03
   5.3271375e+00   2.0878965e-03
   5.3308550e+00   6.1756768e-03
   5.3345725e+00   7.0044689e-03
   5.3382900e+00   4.1396520e-03
   5.3420074e+00  -9.0351968e-04
   5.3457249e+00  -5.4551139e-03
   5.3494424e+00  -7.1022393e-03
   5.3531599e+00  -4.9718131e-03
   5.3568773e+00  -2.0050820e-04
   5.3605948e+00   4.6648345e-03
   5.3643123e+00   7.0237470e-03
   5.3680297e+00   5.6146670e-03
   5.3717472e+00   1.1963977e-03
   5.3754647e+00  -3.8532000e-03
   5.3791822e+00  -6.8130207e-03
   5.3828996e+00  -6.0866415e-03
   5.3866171e+00  -2.0696374e-03
   5.3903346e+00   3.0582628e-03
   5.3940520e+00   6.5111724e-03
   5.3977695e+00   6.4111817e-03
   5.4014870e+00   2.8153755e-03
   5.4052045e+00  -2.3090010e-03
   5.4089219e+00  -6.1553196e-03
   5.4126394e+00  -6.6144750e-03
   5.4163569e+00  -3.4364922e-03
   5.4200743e+00   1.6257062e-03
   5.4237918e+00   5.7771204e-03
   5.4275093e+00   6.7227933e-03
   5.4312268e+00   3.9409948e-03
   5.4349442e+00  -1.0213347e-03
   5.4386617e+00  -5.4023195e-03
   5.4423792e+00  -6.7605409e-03
   5.4460967e+00  -4.3395315e-03
   5.4498141e+00   5.0342338e-04
   5.4535316e+00   5.0513690e-03
   5.4572491e+00   6.7495629e-03
   5.4609665e+00   4.6440239e-03
   5.4646840e+00  -7.5209644e-05
   5.4684015e+00  -4.7395768e-03
   5.4721190e+00  -6.7081338e-03
   5.4758364e+00  -4.8658928e-03
   5.4795539e+00  -2.6256933e-04
   5.4832714e+00   4.4782441e-03
   5.4869888e+00   6.6511380e-03
   5.4907063e+00   5.0154830e-03
   5.4944238e+00   5.1089433e-04
   5.4981413e+00  -4.2750802e-03
   5.5018587e+00  -6.5898048e-03
   5.5055762e+00  -5.1011994e-03
   5.5092937e+00  -6.7137684e-04
   5.5130112e+00   4.1350660e-03
   5.5167286e+00   6.5320811e-03
   5.5204461e+00   5.1294149e-03
   5.5241636e+00   7.4596852e-04
   5.5278810e+00  -4.0606265e-03
   5.5315985e+00  -6.4824869e-03
   5.5353160e+00  -5.1040164e-03
   5.5390335e+00  -7.3636602e-04
   5.5427509e+00   4.0521569e-03
   5.5464684e+00   6.4424586e-03
   5.5501859e+00   5.0265775e-03
   5.5539033e+00   6.4410966e-04
   5.5576208e+00  -4.1079156e-03
   5.5613383e+00  -6.4102031e-03
   5.5650558e+00  -4.8962155e-03
   5.5687732e+00  -4.7047591e-04
   5.5724907e+00   4.2241046e-03
   5.5762082e+00   6.3808230e-03
   5.5799257e+00   4.7097994e-03
   5.5836431e+00   2.1674164e-04
   5.5873606e+00  -4.3946722e-03
   5.5910781e+00  -6.3463134e-03
   5.5947955e+00  -4.4621899e-03
   5.5985130e+00   1.1545566e-04
   5.6022305e+00   4.6110747e-03
   5.6059480e+00   6.2956690e-03
   5.6096654e+00   4.1467210e-03
   5.6133829e+00  -5.2347455e-04
   5.6171004e+00  -4.8618201e-03
   5.6208178e+00  -6.2148740e-03
   5.6245353e+00  -3.7556063e-03
   5.6282528e+00   1.0032036e-03
   5.6319703e+00   5.1324267e-03
   5.6356877e+00   6.0875784e-03
   5.6394052e+00   3.2812083e-03
   5.6431227e+00  -1.5477134e-03
   5.6468401e+00  -5.4046062e-03
   5.6505576e+00  -5.8951185e-03
   5.6542751e+00  -2.7166405e-03
   5.6579926e+00   2.1467658e-03
   5.6617100e+00   5.6565839e-03
   5.6654275e+00   5.6178648e-03
   5.6691450e+00   2.0576928e-03
   5.6728625e+00  -2.7852131e-03
   5.6765799e+00  -5.8626032e-03
   5.6802974e+00  -5.2359532e-03
   5.6840149e+00  -1.3040942e-03
   5.6877323e+00   3.4422869e-03
   5.6914498e+00   5.9935278e-03
   5.6951673e+00   4.7310766e-03
   5.6988848e+00   4.6150750e-04
   5.7026022e+00  -4.0906500e-03
   5.7063197e+00  -6.0175853e-03
   5.7100372e+00  -4.0884620e-03
   5.7137546e+00   4.5661441e-04
   5.7174721e+00   4.6960135e-03
   5.7211896e+00   5.9018647e-03
   5.7249071e+00   3.2993333e-03
   5.7286245e+00  -1.4272809e-03
   5.7323420e+00  -5.2174387e-03
   5.7360595e+00  -5.6146555e-03
   5.7397770e+00  -2.3638090e-03
   5.7434944e+00   2.4165350e-03
   5.7472119e+00   5.6085267e-03
   5.7509294e+00   5.1286203e-03
   5.7546468e+00   1.2939325e-03
   5.7583643e+00  -3.3787950e-03
   5.7620818e+00  -5.8198812e-03
   5.7657993e+00  -4.4249695e-03
   5.7695167e+00  -1.1680659e-04
   5.7732342e+00   4.2569762e-03
   5.7769517e+00   5.8024936e-03
   5.7806691e+00   3.4976874e-03
   5.7843866e+00  -1.1236658e-03
   5.7881041e+00  -4.9851411e-03
   5.7918216e+00  -5.5137623e-03
   5.7955390e+00  -2.3594407e-03
   5.7992565e+00   2.3646174e-03
   5.8029740e+00   5.4912300e-03
   5.8066914e+00   4.9227091e-03
   5.8104089e+00   1.0447471e-03
   5.8141264e+00  -3.5266212e-03
   5.8178439e+00  -5.7048794e-03
   5.8215613e+00  -4.0191339e-03
   5.8252788e+00   3.8490845e-04
   5.8289963e+00   4.5154853e-03
   5.8327138e+00   5.5641611e-03
   5.8364312e+00   2.8195190e-03
   5.8401487e+00  -1.8416756e-03
   5.8438662e+00  -5.2307043e-03
   5.8475836e+00  -5.0275154e-03
   5.8513011e+00  -1.3750569e-03
   5.8550186e+00   3.2124426e-03
   5.8587361e+00   5.5747148e-03
   5.8624535e+00   4.0841431e-03
   5.8661710e+00  -2.2519412e-04
   5.8698885e+00  -4.3665425e-03
   5.8736059e+00  -5.4672290e-03
   5.8773234e+00  -2.7653278e-03
   5.8810409e+00   1.8543360e-03
   5.8847584e+00   5.1678319e-03
   5.8884758e+00   4.8612302e-03
   5.8921933e+00   1.1526820e-03
   5.8959108e+00  -3.3539272e-03
   5.8996283e+00  -5.4919498e-03
   5.9033457e+00  -3.7590464e-03
   5.9070632e+00   6.1930224e-04
   5.9107807e+00   4.5482128e-03
   5.9144981e+00   5.2482818e-03
   5.9182156e+00   2.2264495e-03
   5.9219331e+00  -2.3679714e-03
   5.9256506e+00  -5.2653309e-03
   5.9293680e+00  -4.4026899e-03
   5.9330855e+00  -3.9957642e-04
   5.9368030e+00   3.8781791e-03
   5.9405204e+00   5.3657855e-03
   5.9442379e+00   2.9984932e-03
   5.9479554e+00  -1.5178398e-03
   5.9516729e+00  -4.9283393e-03
   5.9553903e+00  -4.7735839e-03
   5.9591078e+00  -1.1691901e-03
   5.9628253e+00   3.2714802e-03
   5.9665428e+00   5.3266689e-03
   5.9702602e+00   3.5056851e-03
   5.9739777e+00  -8.6176568e-04
   5.9776952e+00  -4.5882728e-03
   5.9814126e+00  -4.9525004e-03
   5.9851301e+00  -1.6916920e-03
   5.9888476e+00   2.7997587e-03
   5.9925651e+00   5.2222127e-03
   5.9962825e+00   3.7959700e-03
   6.0000000e+00  -4.2354534e-04
   6.0037175e+00  -4.3181502e-03
   6.0074349e+00  -5.0079977e-03
   6.0111524e+00  -1.9856619e-03
   6.0148699e+00   2.5016225e-03
   6.0185874e+00   5.1161105e-03
   6.0223048e+00   3.9127562e-03
   6.0260223e+00  -2.0635490e-04
   6.0297398e+00  -4.1594368e-03
   6.0334572e+00  -4.9870866e-03
   6.0371747e+00  -2.0720765e-03
   6.0408922e+00   2.3913838e-03
   6.0446097e+00   5.0423588e-03
   6.0483271e+00   3.8842741e-03
   6.0520446e+00  -2.0401307e-04
   6.0557621e+00  -4.1263261e-03
   6.0594796e+00  -4.9103775e-03
   6.0631970e+00  -1.9644874e-03
   6.0669145e+00   2.4668978e-03
   6.0706320e+00   5.0063841e-03
   6.0743494e+00   3.7182901e-03
   6.0780669e+00  -4.0835133e-04
   6.0817844e+00  -4.2103972e-03
   6.0855019e+00  -4.7719178e-03
   6.0892193e+00  -1.6652982e-03
   6.0929368e+00   2.7139759e-03
   6.0966543e+00   4.9879222e-03
   6.1003717e+00   3.4028551e-03
   6.1040892e+00  -8.1018400e-04
   6.1078067e+00  -4.3828550e-03
   6.1115242e+00  -4.5423764e-03
   6.1152416e+00  -1.1689703e-03
   6.1189591e+00   3.1050003e-03
   6.1226766e+00   4.9432019e-03
   6.1263941e+00   2.9118182e-03
   6.1301115e+00  -1.3935677e-03
   6.1338290e+00  -4.5929654e-03
   6.1375465e+00  -4.1739044e-03
   6.1412639e+00  -4.7083585e-04
   6.1449814e+00   3.5924197e-03
   6.1486989e+00   4.8062884e-03
   6.1524164e+00   2.2140388e-03
   6.1561338e+00  -2.1251735e-03
   6.1598513e+00  -4.7644701e-03
   6.1635688e+00  -3.6072128e-03
   6.1672862e+00   4.2002213e-04
   6.1710037e+00   4.1002758e-03
   6.1747212e+00   4.4924843e-03
   6.1784387e+00   1.2867327e-03
   6.1821561e+00  -2.9415731e-03
   6.1858736e+00  -4.7944410e-03
   6.1895911e+00  -2.7838603e-03
   6.1933086e+00   1.4647290e-03
   6.1970260e+00   4.5182186e-03
   6.2007435e+00   3.9085882e-03
   6.2044610e+00   1.3435150e-04
   6.2081784e+00  -3.7377524e-03
   6.2118959e+00  -4.5601977e-03
   6.2156134e+00  -1.6672852e-03
   6.2193309e+00   2.5767764e-03
   6.2230483e+00   4.7030752e-03
   6.2267658e+00   2.9744371e-03
   6.2304833e+00  -1.1870712e-03
   6.2342007e+00  -4.3613437e-03
   6.2379182e+00  -3.9390702e-03
   6.2416357e+00  -2.7300647e-04
   6.2453532e+00   3.6071842e-03
   6.2490706e+00   4.4938948e-03
   6.2527881e+00   1.6570650e-03
   6.2565056e+00  -2.5454135e-03
   6.2602230e+00  -4.6204296e-03
   6.2639405e+00  -2.8442040e-03
   6.2676580e+00   1.2973830e-03
   6.2713755e+00   4.3430938e-03
   6.2750929e+00   3.7471974e-03
   6.2788104e+00   1.3895789e-05
   6.2825279e+00  -3.7197788e-03
   6.2862454e+00  -4.3155483e-03
   6.2899628e+00  -1.2760752e-03
   6.2936803e+00   2.8304343e-03
   6.2973978e+00   4.5336336e-03
   6.3011152e+00   2.3956081e-03
   6.3048327e+00  -1.7664586e-03
   6.3085502e+00  -4.4165437e-03
   6.3122677e+00  -3.3031930e-03
   6.3159851e+00   6.2031892e-04
   6.3197026e+00   4.0029715e-03
   6.3234201e+00   3.9548796e-03
   6.3271375e+00   5.2177487e-04
   6.3308550e+00  -3.3484751e-03
   6.3345725e+00  -4.3317204e-03
   6.3382900e+00  -1.5861115e-03
   6.3420074e+00   2.5177932e-03
   6.3457249e+00   4.4366025e-03
   6.3494424e+00   2.5147406e-03
   6.3531599e+00  -1.5785425e-03
   6.3568773e+00  -4.2904844e-03
   6.3605948e+00  -3.2673479e-03
   6.3643123e+00   5.9541842e-04
   6.3680297e+00   3.9274784e-03
   6.3717472e+00   3.8210162e-03
   6.3754647e+00   3.7402511e-04
   6.3791822e+00  -3.3899515e-03
   6.3828996e+00  -4.1686881e-03
   6.3866171e+00  -1.2822289e-03
   6.3903346e+00   2.7238738e-03
   6.3940520e+00   4.3165665e-03
   6.3977695e+00   2.0929924e-03
   6.4014870e+00  -1.9749149e-03
   6.4052045e+00  -4.2810213e-03
   6.4089219e+00  -2.7816101e-03
   6.4126394e+00   1.1854472e-03
   6.4163569e+00   4.0853555e-03
   6.4200743e+00   3.3339624e-03
   6.4237918e+00  -3.9270481e-04
   6.4275093e+00  -3.7570764e-03
   6.4312268e+00  -3.7453345e-03
   6.4349442e+00  -3.7256192e-04
   6.4386617e+00   3.3251614e-03
   6.4423792e+00   4.0184177e-03
   6.4460967e+00   1.0861024e-03
   6.4498141e+00  -2.8185654e-03
   6.4535316e+00  -4.1620775e-03
   6.4572491e+00  -1.7305752e-03
   6.4609665e+00   2.2642579e-03
   6.4646840e+00   4.1891935e-03
   6.4684015e+00   2.2945803e-03
   6.4721190e+00  -1.6867415e-03
   6.4758364e+00  -4.1157113e-03
   6.4795539e+00  -2.7725220e-03
   6.4832714e+00   1.1069151e-03
   6.4869888e+00   3.9589180e-03
   6.4907063e+00   3.1634711e-03
   6.4944238e+00  -5.4198763e-04
   6.4981413e+00  -3.7365382e-03
   6.5018587e+00  -3.4704730e-03
   6.5055762e+00   5.2141514e-06
   6.5092937e+00   3.4656582e-03
   6.5130112e+00   3.6995135e-03
   6.5167286e+00   4.9389662e-04
   6.5204461e+00  -3.1620480e-03
   6.5241636e+00  -3.8586350e-03
   6.5278810e+00  -9.4931443e-04
   6.5315985e+00   2.8395345e-03
   6.5353160e+00   3.9568478e-03
   6.5390335e+00   1.3576645e-03
   6.5427509e+00  -2.5101606e-03
   6.5464684e+00  -4.0038682e-03
   6.5501859e+00  -1.7181623e-03
   6.5539033e+00   2.1835959e-03
   6.5576208e+00   4.0089321e-03
   6.5613383e+00   2.0313197e-03
   6.5650558e+00  -1.8680631e-03
   6.5687732e+00  -3.9812692e-03
   6.5724907e+00  -2.2992758e-03
   6.5762082e+00   1.5697584e-03
   6.5799257e+00   3.9291550e-03
   6.5836431e+00   2.5247209e-03
   6.5873606e+00  -1.2936951e-03
   6.5910781e+00  -3.8603486e-03
   6.5947955e+00  -2.7110562e-03
   6.5985130e+00   1.0435405e-03
   6.6022305e+00   3.7817634e-03
   6.6059480e+00   2.8619902e-03
   6.6096654e+00  -8.2186477e-04
   6.6133829e+00  -3.6994220e-03
   6.6171004e+00  -2.9812775e-03
   6.6208178e+00   6.3039063e-04
   6.6245353e+00   3.6185257e-03
   6.6282528e+00   3.0726422e-03
   6.6319703e+00  -4.7004660e-04
   6.6356877e+00  -3.5433582e-03
   6.6394052e+00  -3.1395758e-03
   6.6431227e+00   3.4108946e-04
   6.6468401e+00   3.4771647e-03
   6.6505576e+00   3.1849792e-03
   6.6542751e+00  -2.4353781e-04
   6.6579926e+00  -3.4225076e-03
   6.6617100e+00  -3.2114176e-03
   6.6654275e+00   1.7690637e-04
   6.6691450e+00   3.3808455e-03
   6.6728625e+00   3.2205141e-03
   6.6765799e+00  -1.4089459e-04
   6.6802974e+00  -3.3531659e-03
   6.6840149e+00  -3.2134534e-03
   6.6877323e+00   1.3497906e-04
   6.6914498e+00   3.3395936e-03
   6.6951673e+00   3.1905553e-03
   6.6988848e+00  -1.5887233e-04
   6.7026022e+00  -3.3398400e-03
   6.7063197e+00  -3.1516720e-03
   6.7100372e+00   2.1219648e-04
   6.7137546e+00   3.3529528e-03
   6.7174721e+00   3.0960046e-03
   6.7211896e+00  -2.9464129e-04
   6.7249071e+00  -3.3775065e-03
   6.7286245e+00  -3.0223492e-03
   6.7323420e+00   4.0570316e-04
   6.7360595e+00   3.4114039e-03
   6.7397770e+00   2.9290114e-03
   6.7434944e+00  -5.4469151e-04
   6.7472119e+00  -3.4519019e-03
   6.7509294e+00  -2.8139093e-03
   6.7546468e+00   7.1060630e-04
   6.7583643e+00   3.4955909e-03
   6.7620818e+00   2.6747191e-03
   6.7657993e+00  -9.0188552e-04
   6.7695167e+00  -3.5381594e-03
   6.7732342e+00  -2.5087055e-03
   6.7769517e+00   1.1165992e-03
   6.7806691e+00   3.5747516e-03
   6.7843866e+00   2.3132632e-03
   6.7881041e+00  -1.3518743e-03
   6.7918216e+00  -3.5995247e-03
   6.7955390e+00  -2.0856096e-03
   6.7992565e+00   1.6042390e-03
   6.8029740e+00   3.6061904e-03
   6.8066914e+00   1.8234593e-03
   6.8104089e+00  -1.8690747e-03
   6.8141264e+00  -3.5877883e-03
   6.8178439e+00  -1.5250336e-03
   6.8215613e+00   2.1406714e-03
   6.8252788e+00   3.5369943e-03
   6.8289963e+00   1.1894639e-03
   6.8327138e+00  -2.4120787e-03
   6.8364312e+00  -3.4463922e-03
   6.8401487e+00  -8.1725492e-04
   6.8438662e+00   2.6748629e-03
   6.8475836e+00   3.3085991e-03
   6.8513011e+00   4.1049524e-04
   6.8550186e+00  -2.9192200e-03
   6.8587361e+00  -3.1167498e-03
   6.8624535e+00   2.6711250e-05
   6.8661710e+00   3.1340369e-03
   6.8698885e+00   2.8650216e-03
   6.8736059e+00  -4.8774022e-04
   6.8773234e+00  -3.3068149e-03
   6.8810409e+00  -2.5487969e-03
   6.8847584e+00   9.6367292e-04
   6.8884758e+00   3.4246395e-03
   6.8921933e+00   2.1660244e-03
   6.8959108e+00  -1.4422631e-03
   6.8996283e+00  -3.4737512e-03
   6.9033457e+00  -1.7168448e-03
   6.9070632e+00   1.9090452e-03
   6.9107807e+00   3.4414852e-03
   6.9144981e+00   1.2055760e-03
   6.9182156e+00  -2.3461580e-03
   6.9219331e+00  -3.3158345e-03
   6.9256506e+00  -6.4002121e-04
   6.9293680e+00   2.7340839e-03
   6.9330855e+00   3.0878486e-03
   6.9368030e+00   3.3291614e-05
   6.9405204e+00  -3.0511268e-03
   6.9442379e+00  -2.7517284e-03
   6.9479554e+00   5.9687306e-04
   6.9516729e+00   3.2753496e-03
   6.9553903e+00   2.3069199e-03
   6.9591078e+00  -1.2273772e-03
   6.9628253e+00  -3.3853686e-03
   6.9665428e+00  -1.7589116e-03
   6.9702602e+00   1.8304929e-03
   6.9739777e+00   3.3623038e-03
   6.9776952e+00   1.1204889e-03
   6.9814126e+00  -2.3746707e-03
   6.9851301e+00  -3.1917365e-03
   6.9888476e+00  -4.1250326e-04
   6.9925651e+00   2.8260407e-03
   6.9962825e+00   2.8659115e-03
   7.0000000e+00  -3.3576622e-04
   7.0037175e+00  -3.1503974e-03
   7.0074349e+00  -2.3857074e-03
   7.0111524e+00   1.0873147e-03
   7.0148699e+00   3.3163417e-03
   7.0185874e+00   1.7631236e-03
   7.0223048e+00  -1.7980223e-03
   7.0260223e+00  -3.2977525e-03
   7.0297398e+00  -1.0218848e-03
   7.0334572e+00   2.4198201e-03
   7.0371747e+00   3.0783010e-03
   7.0408922e+00   1.9909129e-04
   7.0446097e+00  -2.9029293e-03
   7.0483271e+00  -2.6539148e-03
   7.0520446e+00   6.5633275e-04
   7.0557621e+00   3.2010872e-03
   7.0594796e+00   2.0367408e-03
   7.0631970e+00  -1.4848447e-03
   7.0669145e+00  -3.2759232e-03
   7.0706320e+00  -1.2567582e-03
   7.0743494e+00   2.2203291e-03
   7.0780669e+00   3.1026928e-03
   7.0817844e+00   3.6266921e-04
   7.0855019e+00  -2.7952996e-03
   7.0892193e+00  -2.6755349e-03
   7.0929368e+00   5.7928343e-04
   7.0966543e+00   3.1474992e-03
   7.1003717e+00   2.0116080e-03
   7.1040892e+00  -1.4891746e-03
   7.1078067e+00  -3.2278594e-03
   7.1115242e+00  -1.1538671e-03
   7.1152416e+00   2.2794118e-03
   7.1189591e+00   3.0083129e-03
   7.1226766e+00   1.7091374e-04
   7.1263941e+00  -2.8634358e-03
   7.1301115e+00  -2.4889838e-03
   7.1338290e+00   8.4632418e-04
   7.1375465e+00   3.1661824e-03
   7.1412639e+00   1.7032722e-03
   7.1449814e+00  -1.7916414e-03
   7.1486989e+00  -3.1353424e-03
   7.1524164e+00  -7.1952323e-04
   7.1561338e+00   2.5543015e-03
   7.1598513e+00   2.7519819e-03
   7.1635688e+00  -3.6183081e-04
   7.1672862e+00  -3.0328016e-03
   7.1710037e+00  -2.0387368e-03
   7.1747212e+00   1.4163237e-03
   7.1784387e+00   3.1501654e-03
   7.1821561e+00   1.0635495e-03
   7.1858736e+00  -2.3088392e-03
   7.1895911e+00  -2.8687514e-03
   7.1933086e+00   6.2766733e-05
   7.1970260e+00   2.9115062e-03
   7.2007435e+00   2.2021338e-03
   7.2044610e+00  -1.1959997e-03
   7.2081784e+00  -3.1237976e-03
   7.2118959e+00  -1.2208188e-03
   7.2156134e+00   2.1756836e-03
   7.2193309e+00   2.8924874e-03
   7.2230483e+00   4.9964001e-05
   7.2267658e+00  -2.8480421e-03
   7.2304833e+00  -2.2272299e-03
   7.2342007e+00   1.1428652e-03
   7.2379182e+00   3.0922258e-03
   7.2416357e+00   1.2080180e-03
   7.2453532e+00  -2.1699799e-03
   7.2490706e+00  -2.8459194e-03
   7.2527881e+00   1.8255437e-05
   7.2565056e+00   2.8531385e-03
   7.2602230e+00   2.1242479e-03
   7.2639405e+00  -1.2550401e-03
   7.2676580e+00  -3.0574256e-03
   7.2713755e+00  -1.0280148e-03
   7.2750929e+00   2.2853924e-03
   7.2788104e+00   2.7221512e-03
   7.2825279e+00  -2.6396891e-04
   7.2862454e+00  -2.9108662e-03
   7.2899628e+00  -1.8825342e-03
   7.2936803e+00   1.5195673e-03
   7.2973978e+00   2.9932732e-03
   7.3011152e+00   6.7526022e-04
   7.3048327e+00  -2.4932610e-03
   7.3085502e+00  -2.4905609e-03
   7.3122677e+00   6.7698497e-04
   7.3159851e+00   2.9759452e-03
   7.3197026e+00   1.4779426e-03
   7.3234201e+00  -1.9022647e-03
   7.3271375e+00  -2.8445784e-03
   7.3308550e+00  -1.4590746e-04
   7.3345725e+00   2.7333948e-03
   7.3382900e+00   2.1000823e-03
   7.3420074e+00  -1.2288925e-03
   7.3457249e+00  -2.9695529e-03
   7.3494424e+00  -8.8205683e-04
   7.3531599e+00   2.3377092e-03
   7.3568773e+00   2.5311987e-03
   7.3605948e+00  -5.4835674e-04
   7.3643123e+00  -2.9103290e-03
   7.3680297e+00  -1.4935475e-03
   7.3717472e+00   1.8584730e-03
   7.3754647e+00   2.7863459e-03
   7.3791822e+00   8.5180377e-05
   7.3828996e+00  -2.7202422e-03
   7.3866171e+00  -1.9684586e-03
   7.3903346e+00   1.3539653e-03
   7.3940520e+00   2.8963998e-03
   7.3977695e+00   6.3977422e-04
   7.4014870e+00  -2.4507483e-03
   7.4052045e+00  -2.3138567e-03
   7.4089219e+00   8.6674200e-04
   7.4126394e+00   2.8978875e-03
   7.4163569e+00   1.1017561e-03
   7.4200743e+00  -2.1451148e-03
   7.4237918e+00  -2.5471880e-03
   7.4275093e+00   4.2469796e-04
   7.4312268e+00   2.8261220e-03
   7.4349442e+00   1.4694930e-03
   7.4386617e+00  -1.8372022e-03
   7.4423792e+00  -2.6899793e-03
   7.4460967e+00   4.4736130e-05
   7.4498141e+00   2.7126462e-03
   7.4535316e+00   1.7485778e-03
   7.4572491e+00  -1.5526986e-03
   7.4609665e+00  -2.7648328e-03
   7.4646840e+00  -2.6438382e-04
   7.4684015e+00   2.5845583e-03
   7.4721190e+00   1.9492144e-03
   7.4758364e+00  -1.3099206e-03
   7.4795539e+00  -2.7936173e-03
   7.4832714e+00  -5.0052182e-04
   7.4869888e+00   2.4633943e-03
   7.4907063e+00   2.0839114e-03
   7.4944238e+00  -1.1200386e-03
   7.4981413e+00  -2.7950259e-03
   7.5018587e+00  -6.6608567e-04
   7.5055762e+00   2.3640457e-03
   7.5092937e+00   2.1643839e-03
   7.5130112e+00  -9.8843897e-04
   7.5167286e+00  -2.7824745e-03
   7.5204461e+00  -7.6489354e-04
   7.5241636e+00   2.2953308e-03
   7.5278810e+00   2.1990775e-03
   7.5315985e+00  -9.1724333e-04
   7.5353160e+00  -2.7638931e-03
   7.5390335e+00  -7.9979199e-04
   7.5427509e+00   2.2617245e-03
   7.5464684e+00   2.1925766e-03
   7.5501859e+00  -9.0716948e-04
   7.5539033e+00  -2.7427758e-03
   7.5576208e+00  -7.7215065e-04
   7.5613383e+00   2.2644956e-03
   7.5650558e+00   2.1462167e-03
   7.5687732e+00  -9.5775257e-04
   7.5724907e+00  -2.7188663e-03
   7.5762082e+00  -6.8251520e-04
   7.5799257e+00   2.3015292e-03
   7.5836431e+00   2.0586125e-03
   7.5873606e+00  -1.0664642e-03
   7.5910781e+00  -2.6877860e-03
   7.5947955e+00  -5.3121393e-04
   7.5985130e+00   2.3663794e-03
   7.6022305e+00   1.9254676e-03
   7.6059480e+00  -1.2279637e-03
   7.6096654e+00  -2.6402987e-03
   7.6133829e+00  -3.1841880e-04
   7.6171004e+00   2.4477768e-03
   7.6208178e+00   1.7394090e-03
   7.6245353e+00  -1.4340102e-03
   7.6282528e+00  -2.5625747e-03
   7.6319703e+00  -4.4563721e-05
   7.6356877e+00   2.5300170e-03
   7.6394052e+00   1.4911866e-03
   7.6431227e+00  -1.6730424e-03
   7.6468401e+00  -2.4376430e-03
   7.6505576e+00   2.8782011e-04
   7.6542751e+00   2.5933191e-03
   7.6579926e+00   1.1722033e-03
   7.6617100e+00  -1.9286590e-03
   7.6654275e+00  -2.2470984e-03
   7.6691450e+00   6.7128358e-04
   7.6728625e+00   2.6137544e-03
   7.6765799e+00   7.7737661e-04
   7.6802974e+00  -2.1778028e-03
   7.6840149e+00  -1.9728955e-03
   7.6877323e+00   1.0906996e-03
   7.6914498e+00   2.5635873e-03
   7.6951673e+00   3.0802393e-04
   7.6988848e+00  -2.3897811e-03
   7.7026022e+00  -1.5998545e-03
   7.7063197e+00   1.5211591e-03
   7.7100372e+00   2.4130457e-03
   7.7137546e+00  -2.2508313e-04
   7.7174721e+00  -2.5269027e-03
   7.7211896e+00  -1.1194271e-03
   7.7249071e+00   1.9269420e-03
   7.7286245e+00   2.1342318e-03
   7.7323420e+00  -7.9848441e-04
   7.7360595e+00  -2.5473122e-03
   7.7397770e+00  -5.3498344e-04
   7.7434944e+00   2.2618369e-03
   7.7472119e+00   1.7072651e-03
   7.7509294e+00  -1.3729828e-03
   7.7546468e+00  -2.4100690e-03
   7.7583643e+00   1.3211557e-04
   7.7620818e+00   2.4713213e-03
   7.7657993e+00   1.1278012e-03
   7.7695167e+00  -1.8922139e-03
   7.7732342e+00  -2.0823775e-03
   7.7769517e+00   8.3760535e-04
   7.7806691e+00   2.4979978e-03
   7.7843866e+00   4.1478775e-04
   7.7881041e+00  -2.2850392e-03
   7.7918216e+00  -1.5491856e-03
   7.7955390e+00   1.5125863e-03
   7.7992565e+00   2.2915525e-03
   7.8029740e+00  -3.8281084e-04
   7.8066914e+00  -2.4734348e-03
   7.8104089e+00  -8.2454609e-04
   7.8141264e+00   2.0667514e-03
   7.8178439e+00   1.8229662e-03
   7.8215613e+00  -1.1826027e-03
   7.8252788e+00  -2.3864979e-03
   7.8289963e+00   3.7779967e-05
   7.8327138e+00   2.3985507e-03
   7.8364312e+00   1.1009718e-03
   7.8401487e+00  -1.8719948e-03
   7.8438662e+00  -1.9799250e-03
   7.8475836e+00   9.3860557e-04
   7.8513011e+00   2.4136734e-03
   7.8550186e+00   1.8690048e-04
   7.8587361e+00  -2.3213606e-03
   7.8624535e+00  -1.2581824e-03
   7.8661710e+00   1.7374987e-03
   7.8698885e+00   2.0510954e-03
   7.8736059e+00  -7.9802803e-04
   7.8773234e+00  -2.4091507e-03
   7.8810409e+00  -2.9382740e-04
   7.8847584e+00   2.2715121e-03
   7.8884758e+00   1.3126967e-03
   7.8921933e+00  -1.6798366e-03
   7.8959108e+00  -2.0575890e-03
   7.8996283e+00   7.6408595e-04
   7.9033457e+00   2.3903625e-03
   7.9070632e+00   2.8831317e-04
   7.9107807e+00  -2.2588396e-03
   7.9144981e+00  -1.2720677e-03
   7.9182156e+00   1.7017939e-03
   7.9219331e+00   2.0044276e-03
   7.9256506e+00  -8.3579212e-04
   7.9293680e+00  -2.3578720e-03
   7.9330855e+00  -1.7136756e-04
   7.9368030e+00   2.2799358e-03
   7.9405204e+00   1.1344545e-03
   7.9442379e+00  -1.7978016e-03
   7.9479554e+00  -1.8850804e-03
   7.9516729e+00   1.0080409e-03
   7.9553903e+00   2.2997054e-03
   7.9591078e+00  -5.5642013e-05
   7.9628253e+00  -2.3180822e-03
   7.9665428e+00  -8.9390101e-04
   7.9702602e+00   1.9491392e-03
   7.9739777e+00   1.6833139e-03
   7.9776952e+00  -1.2652685e-03
   7.9814126e+00  -2.1889251e-03
   7.9851301e+00   3.8655405e-04
   7.9888476e+00   2.3386708e-03
   7.9925651e+00   5.4167134e-04
   7.9962825e+00  -2.1202007e-03
   8.0000000e+00  -1.3733736e-03
   8.0037175e+00   1.5790583e-03
   8.0074349e+00   1.9848133e-03
   8.0111524e+00  -8.0754685e-04
   8.0148699e+00  -2.2918175e-03
   8.0185874e+00  -7.2472833e-05
   8.0223048e+00   2.2595717e-03
   8.0260223e+00   9.2974543e-04
   8.0297398e+00  -1.9041237e-03
   8.0334572e+00  -1.6433106e-03
   8.0371747e+00   1.2862578e-03
   8.0408922e+00   2.1186562e-03
   8.0446097e+00  -4.9989317e-04
   8.0483271e+00  -2.2989160e-03
   8.0520446e+00  -3.4316918e-04
   8.0557621e+00   2.1697883e-03
   8.0594796e+00   1.1293656e-03
   8.0631970e+00  -1.7585466e-03
   8.0669145e+00  -1.7584807e-03
   8.0706320e+00   1.1276029e-03
   8.0743494e+00   2.1557299e-03
   8.0780669e+00  -3.6406090e-04
   8.0817844e+00  -2.2796266e-03
   8.0855019e+00  -4.3318933e-04
   8.0892193e+00   2.1247365e-03
   8.0929368e+00   1.1666399e-03
   8.0966543e+00  -1.7196966e-03
   8.1003717e+00  -1.7520639e-03
   8.1040892e+00   1.1210230e-03
   8.1078067e+00   2.1275250e-03
   8.1115242e+00  -4.0406685e-04
   8.1152416e+00  -2.2584913e-03
   8.1189591e+00  -3.4680968e-04
   8.1226766e+00   2.1399165e-03
   8.1263941e+00   1.0489431e-03
   8.1301115e+00  -1.7936182e-03
   8.1338290e+00  -1.6292751e-03
   8.1375465e+00   1.2647640e-03
   8.1412639e+00   2.0323261e-03
   8.1449814e+00  -6.1427713e-04
   8.1486989e+00  -2.2235495e-03
   8.1524164e+00  -8.7655433e-05
   8.1561338e+00   2.1921488e-03
   8.1598513e+00   7.7016892e-04
   8.1635688e+00  -1.9497477e-03
   8.1672862e+00  -1.3684450e-03
   8.1710037e+00   1.5277539e-03
   8.1747212e+00   1.8298081e-03
   8.1784387e+00  -9.7257141e-04
   8.1821561e+00  -2.1178148e-03
   8.1858736e+00   3.3979046e-04
   8.1895911e+00   2.2142194e-03
   8.1933086e+00   3.1188791e-04
   8.1970260e+00  -2.1187903e-03
   8.2007435e+00  -9.2598470e-04
   8.2044610e+00   1.8479363e-03
   8.2081784e+00   1.4533596e-03
   8.2118959e+00  -1.4311609e-03
   8.2156134e+00  -1.8549634e-03
   8.2193309e+00   9.0809713e-04
   8.2230483e+00   2.1047211e-03
   8.2267658e+00  -3.2382837e-04
   8.2304833e+00  -2.1898972e-03
   8.2342007e+00  -2.7464024e-04
   8.2379182e+00   2.1113288e-03
   8.2416357e+00   8.4245755e-04
   8.2453532e+00  -1.8820594e-03
   8.2490706e+00  -1.3401498e-03
   8.2527881e+00   1.5252640e-03
   8.2565056e+00   1.7361302e-03
   8.2602230e+00  -1.0716007e-03
   8.2639405e+00  -2.0084010e-03
   8.2676580e+00   5.5609788e-04
   8.2713755e+00   2.1451218e-03
   8.2750929e+00  -1.5202592e-05
   8.2788104e+00  -2.1443945e-03
   8.2825279e+00  -5.1599932e-04
   8.2862454e+00   2.0131123e-03
   8.2899628e+00   1.0057231e-03
   8.2936803e+00  -1.7658022e-03
   8.2973978e+00  -1.4274664e-03
   8.3011152e+00   1.4224296e-03
   8.3048327e+00   1.7604587e-03
   8.3085502e+00  -1.0072893e-03
   8.3122677e+00  -1.9909456e-03
   8.3159851e+00   5.4651908e-04
   8.3197026e+00   2.1116610e-03
   8.3234201e+00  -6.7030961e-05
   8.3271375e+00  -2.1221807e-03
   8.3308550e+00  -4.0557841e-04
   8.3345725e+00   2.0279367e-03
   8.3382900e+00   8.4814817e-04
   8.3420074e+00  -1.8394550e-03
   8.3457249e+00  -1.2411478e-03
   8.3494424e+00   1.5710988e-03
   8.3531599e+00   1.5693297e-03
   8.3568773e+00  -1.2397973e-03
   8.3605948e+00  -1.8220334e-03
   8.3643123e+00   8.6375237e-04
   8.3680297e+00   1.9930501e-03
   8.3717472e+00  -4.6141497e-04
   8.3754647e+00  -2.0803472e-03
   8.3791822e+00   5.0583690e-05
   8.3828996e+00   2.0856159e-03
   8.3866171e+00   3.5234215e-04
   8.3903346e+00  -2.0135888e-03
   8.3940520e+00  -7.3262540e-04
   8.3977695e+00   1.8718241e-03
   8.4014870e+00   1.0779780e-03
   8.4052045e+00  -1.6696944e-03
   8.4089219e+00  -1.3783842e-03
   8.4126394e+00   1.4182587e-03
   8.4163569e+00   1.6267431e-03
   8.4200743e+00  -1.1291965e-03
   8.4237918e+00  -1.8185423e-03
   8.4275093e+00   8.1444009e-04
   8.4312268e+00   1.9519199e-03
   8.4349442e+00  -4.8544784e-04
   8.4386617e+00  -2.0272657e-03
   8.4423792e+00   1.5281578e-04
   8.4460967e+00   2.0468672e-03
   8.4498141e+00   1.7405979e-04
   8.4535316e+00  -2.0144115e-03
   8.4572491e+00  -4.8699978e-04
   8.4609665e+00   1.9347768e-03
   8.4646840e+00   7.7929604e-04
   8.4684015e+00  -1.8134571e-03
   8.4721190e+00  -1.0453879e-03
   8.4758364e+00   1.6566594e-03
   8.4795539e+00   1.2811965e-03
   8.4832714e+00  -1.4707378e-03
   8.4869888e+00  -1.4837622e-03
   8.4907063e+00   1.2623126e-03
   8.4944238e+00   1.6515201e-03
   8.4981413e+00  -1.0377827e-03
   8.5018587e+00  -1.7840194e-03
   8.5055762e+00   8.0326050e-04
   8.5092937e+00   1.8819158e-03
   8.5130112e+00  -5.6429019e-04
   8.5167286e+00  -1.9467534e-03
   8.5204461e+00   3.2567378e-04
   8.5241636e+00   1.9806424e-03
   8.5278810e+00  -9.1553787e-05
   8.5315985e+00  -1.9862075e-03
   8.5353160e+00  -1.3476193e-04
   8.5390335e+00   1.9661813e-03
   8.5427509e+00   3.5048160e-04
   8.5464684e+00  -1.9235307e-03
   8.5501859e+00  -5.5346107e-04
   8.5539033e+00   1.8612244e-03
   8.5576208e+00   7.4201618e-04
   8.5613383e+00  -1.7822835e-03
   8.5650558e+00  -9.1492751e-04
   8.5687732e+00   1.6897707e-03
   8.5724907e+00   1.0715023e-03
   8.5762082e+00  -1.5866422e-03
   8.5799257e+00  -1.2114698e-03
   8.5836431e+00   1.4757672e-03
   8.5873606e+00   1.3350356e-03
   8.5910781e+00  -1.3597828e-03
   8.5947955e+00  -1.4427978e-03
   8.5985130e+00   1.2410049e-03
   8.6022305e+00   1.5356124e-03
   8.6059480e+00  -1.1214347e-03
   8.6096654e+00  -1.6145208e-03
   8.6133829e+00   1.0027405e-03
   8.6171004e+00   1.6806499e-03
   8.6208178e+00  -8.8626484e-04
   8.6245353e+00  -1.7350482e-03
   8.6282528e+00   7.7324451e-04
   8.6319703e+00   1.7788577e-03
   8.6356877e+00  -6.6465441e-04
   8.6394052e+00  -1.8131009e-03
   8.6431227e+00   5.6146484e-04
   8.6468401e+00   1.8389220e-03
   8.6505576e+00  -4.6444944e-04
   8.6542751e+00  -1.8574521e-03
   8.6579926e+00   3.7426310e-04
   8.6617100e+00   1.8698638e-03
   8.6654275e+00  -2.9136780e-04
   8.6691450e+00  -1.8772885e-03
   8.6728625e+00   2.1607172e-04
   8.6765799e+00   1.8808268e-03
   8.6802974e+00  -1.4845466e-04
   8.6840149e+00  -1.8813658e-03
   8.6877323e+00   8.8586182e-05
   8.6914498e+00   1.8797586e-03
   8.6951673e+00  -3.6347765e-05
   8.6988848e+00  -1.8765745e-03
   8.7026022e+00  -8.2701122e-06
   8.7063197e+00   1.8723447e-03
   8.7100372e+00   4.5318990e-05
   8.7137546e+00  -1.8674539e-03
   8.7174721e+00  -7.4779159e-05
   8.7211896e+00   1.8622390e-03
   8.7249071e+00   9.6595562e-05
   8.7286245e+00  -1.8570244e-03
   8.7323420e+00  -1.1073933e-04
   8.7360595e+00   1.8520866e-03
   8.7397770e+00   1.1721330e-04
   8.7434944e+00  -1.8476435e-03
   8.7472119e+00  -1.1606743e-04
   8.7509294e+00   1.8438341e-03
   8.7546468e+00   1.0742454e-04
   8.7583643e+00  -1.8406420e-03
   8.7620818e+00  -9.1406507e-05
   8.7657993e+00   1.8379270e-03
   8.7695167e+00   6.8143598e-05
   8.7732342e+00  -1.8353964e-03
   8.7769517e+00  -3.7723019e-05
   8.7806691e+00   1.8326449e-03
   8.7843866e+00   1.9094713e-07
   8.7881041e+00  -1.8291740e-03
   8.7918216e+00   4.4452487e-05
   8.7955390e+00   1.8244378e-03
   8.7992565e+00  -9.6207377e-05
   8.8029740e+00  -1.8178403e-03
   8.8066914e+00   1.5506058e-04
   8.8104089e+00   1.8087659e-03
   8.8141264e+00  -2.2092331e-04
   8.8178439e+00  -1.7965507e-03
   8.8215613e+00   2.9360964e-04
   8.8252788e+00   1.7804776e-03
   8.8289963e+00  -3.7279364e-04
   8.8327138e+00  -1.7597154e-03
   8.8364312e+00   4.5806388e-04
   8.8401487e+00   1.7333932e-03
   8.8438662e+00  -5.4881009e-04
   8.8475836e+00  -1.7004474e-03
   8.8513011e+00   6.4442884e-04
   8.8550186e+00   1.6598703e-03
   8.8587361e+00  -7.4408254e-04
   8.8624535e+00  -1.6104987e-03
   8.8661710e+00   8.4693966e-04
   8.8698885e+00   1.5512933e-03
   8.8736059e+00  -9.5194903e-04
   8.8773234e+00  -1.4812205e-03
   8.8810409e+00   1.0579325e-03
   8.8847584e+00   1.3993760e-03
   8.8884758e+00  -1.1635081e-03
   8.8921933e+00  -1.3050047e-03
   8.8959108e+00   1.2670567e-03
   8.8996283e+00   1.1975117e-03
   8.9033457e+00  -1.3667237e-03
   8.9070632e+00  -1.0764943e-03
   8.9107807e+00   1.4604295e-03
   8.9144981e+00   9.4179117e-04
   8.9182156e+00  -1.5458523e-03
   8.9219331e+00  -7.9346271e-04
   8.9256506e+00   1.6205343e-03
   8.9293680e+00   6.3190263e-04
   8.9330855e+00  -1.6818733e-03
   8.9368030e+00  -4.5783602e-04
   8.9405204e+00   1.7272388e-03
   8.9442379e+00   2.7242574e-04
   8.9479554e+00  -1.7540063e-03
   8.9516729e+00  -7.7306400e-05
   8.9553903e+00   1.7596541e-03
   8.9591078e+00  -1.2533863e-04
   8.9628253e+00  -1.7418118e-03
   8.9665428e+00   3.3277771e-04
   8.9702602e+00   1.6983865e-03
   8.9739777e+00  -5.4167370e-04
   8.9776952e+00  -1.6276043e-03
   8.9814126e+00   7.4816695e-04
   8.9851301e+00   1.5281983e-03
   8.9888476e+00  -9.4782940e-04
   8.9925651e+00  -1.3994239e-03
   8.9962825e+00   1.1358643e-03
   9.0000000e+00   1.2413314e-03
   9.0037175e+00  -1.3070477e-03
   9.0074349e+00  -1.0547125e-03
   9.0111524e+00   1.4560691e-03
   9.0148699e+00   8.4144543e-04
   9.0185874e+00  -1.5774693e-03
   9.0223048e+00  -6.0439324e-04
   9.0260223e+00   1.6659818e-03
   9.0297398e+00   3.4751163e-04
   9.0334572e+00  -1.7168825e-03
   9.0371747e+00  -7.6155983e-05
   9.0408922e+00   1.7259372e-03
   9.0446097e+00  -2.0308369e-04
   9.0483271e+00  -1.6895369e-03
   9.0520446e+00   4.8284756e-04
   9.0557621e+00   1.6054535e-03
   9.0594796e+00  -7.5478612e-04
   9.0631970e+00  -1.4729978e-03
   9.0669145e+00   1.0096358e-03
   9.0706320e+00   1.2929581e-03
   9.0743494e+00  -1.2378838e-03
   9.0780669e+00  -1.0681533e-03
   9.0817844e+00   1.4298693e-03
   9.0855019e+00   8.0337077e-04
   9.0892193e+00  -1.5764246e-03
   9.0929368e+00  -5.0563171e-04
   9.0966543e+00   1.6692288e-03
   9.1003717e+00   1.8407860e-04
   9.1040892e+00  -1.7014091e-03
   9.1078067e+00   1.5008867e-04
   9.1115242e+00   1.6679945e-03
   9.1152416e+00  -4.8399278e-04
   9.1189591e+00  -1.5665645e-03
   9.1226766e+00   8.0333406e-04
   9.1263941e+00   1.3974879e-03
   9.1301115e+00  -1.0932510e-03
   9.1338290e+00  -1.1646199e-03
   9.1375465e+00   1.3386810e-03
   9.1412639e+00   8.7514966e-04
   9.1449814e+00  -1.5256017e-03
   9.1486989e+00  -5.4005599e-04
   9.1524164e+00   1.6415761e-03
   9.1561338e+00   1.7360449e-04
   9.1598513e+00  -1.6770007e-03
   9.1635688e+00   2.0681959e-04
   9.1672862e+00   1.6258389e-03
   9.1710037e+00  -5.8152598e-04
   9.1747212e+00  -1.4865261e-03
   9.1784387e+00   9.2942740e-04
   9.1821561e+00   1.2626105e-03
   9.1858736e+00  -1.2291954e-03
   9.1895911e+00  -9.6306786e-04
   9.1933086e+00   1.4607332e-03
   9.1970260e+00   6.0244880e-04
   9.2007435e+00  -1.6065564e-03
   9.2044610e+00  -2.0037022e-04
   9.2081784e+00   1.6534842e-03
   9.2118959e+00  -2.1911612e-04
   9.2156134e+00  -1.5938948e-03
   9.2193309e+00   6.2895252e-04
   9.2230483e+00   1.4270852e-03
   9.2267658e+00  -1.0006001e-03
   9.2304833e+00  -1.1599597e-03
   9.2342007e+00   1.3061554e-03
   9.2379182e+00   8.0738908e-04
   9.2416357e+00  -1.5205656e-03
   9.2453532e+00  -3.9186391e-04
   9.2490706e+00   1.6239417e-03
   9.2527881e+00  -5.7548471e-05
   9.2565056e+00  -1.6037408e-03
   9.2602230e+00   5.0697259e-04
   9.2639405e+00   1.4566215e-03
   9.2676580e+00  -9.2007520e-04
   9.2713755e+00  -1.1895710e-03
   9.2750929e+00   1.2611379e-03
   9.2788104e+00   8.2045031e-04
   9.2825279e+00  -1.4981997e-03
   9.2862454e+00  -3.7729719e-04
   9.2899628e+00   1.6064985e-03
   9.2936803e+00  -1.0321643e-04
   9.2973978e+00  -1.5714475e-03
   9.3011152e+00   5.7851223e-04
   9.3048327e+00   1.3910258e-03
   9.3085502e+00  -1.0037392e-03
   9.3122677e+00  -1.0771664e-03
   9.3159851e+00   1.3360705e-03
   9.3197026e+00   6.5582917e-04
   9.3234201e+00  -1.5392804e-03
   9.3271375e+00  -1.6551562e-04
   9.3308550e+00   1.5882379e-03
   9.3345725e+00  -3.4564121e-04
   9.3382900e+00  -1.4725313e-03
   9.3420074e+00   8.2436108e-04
   9.3457249e+00   1.1989554e-03
   9.3494424e+00  -1.2177406e-03
   9.3531599e+00  -7.9229589e-04
   9.3568773e+00   1.4792254e-03
   9.3605948e+00   2.9381008e-04
   9.3643123e+00  -1.5748494e-03
   9.3680297e+00   2.4199432e-04
   9.3717472e+00   1.4880640e-03
   9.3754647e+00  -7.5316894e-04
   9.3791822e+00  -1.2234863e-03
   9.3828996e+00   1.1771733e-03
   9.3866171e+00   8.0789587e-04
   9.3903346e+00  -1.4588332e-03
   9.3940520e+00  -2.8857236e-04
   9.3977695e+00   1.5581936e-03
   9.4014870e+00  -2.7108371e-04
   9.4052045e+00  -1.4567772e-03
   9.4089219e+00   7.9906152e-04
   9.4126394e+00   1.1620752e-03
   9.4163569e+00  -1.2236308e-03
   9.4200743e+00  -7.0825387e-04
   9.4237918e+00   1.4836210e-03
   9.4275093e+00   1.5354292e-04
   9.4312268e+00  -1.5378406e-03
   9.4349442e+00   4.2641817e-04
   9.4386617e+00   1.3726142e-03
   9.4423792e+00  -9.4842963e-04
   9.4460967e+00  -1.0058828e-03
   9.4498141e+00   1.3336715e-03
   9.4535316e+00   4.8678725e-04
   9.4572491e+00  -1.5201290e-03
   9.4609665e+00   1.0970193e-04
   9.4646840e+00   1.4735595e-03
   9.4684015e+00  -6.9275412e-04
   9.4721190e+00  -1.1949129e-03
   9.4758364e+00   1.1692539e-03
   9.4795539e+00   7.2268781e-04
   9.4832714e+00  -1.4589786e-03
   9.4869888e+00  -1.2917852e-04
   9.4907063e+00   1.5089267e-03
   9.4944238e+00  -4.8951824e-04
   9.4981413e+00  -1.3043611e-03
   9.5018587e+00   1.0283919e-03
   9.5055762e+00   8.7388485e-04
   9.5092937e+00  -1.3915363e-03
   9.5130112e+00  -2.8737284e-04
   9.5167286e+00   1.5099138e-03
   9.5204461e+00  -3.5400929e-04
   9.5241636e+00  -1.3558181e-03
   9.5278810e+00   9.3444028e-04
   9.5315985e+00   9.5081019e-04
   9.5353160e+00  -1.3442109e-03
   9.5390335e+00  -3.6470503e-04
   9.5427509e+00   1.5013329e-03
   9.5464684e+00  -2.9463095e-04
   9.5501859e+00  -1.3691196e-03
   9.5539033e+00   9.0033754e-04
   9.5576208e+00   9.6658202e-04
   9.5613383e+00  -1.3306325e-03
   9.5650558e+00  -3.6792811e-04
   9.5687732e+00   1.4941350e-03
   9.5724907e+00  -3.0922006e-04
   9.5762082e+00  -1.3507283e-03
   9.5799257e+00   9.2584184e-04
   9.5836431e+00   9.2321834e-04
   9.5873606e+00  -1.3498699e-03
   9.5910781e+00  -2.9618685e-04
   9.5947955e+00   1.4854480e-03
   9.5985130e+00  -3.9859954e-04
   9.6022305e+00  -1.2959981e-03
   9.6059480e+00   1.0091358e-03
   9.6096654e+00   8.1644759e-04
   9.6133829e+00  -1.3959232e-03
   9.6171004e+00  -1.4890077e-04
   9.6208178e+00   1.4654493e-03
   9.6245353e+00  -5.5662589e-04
   9.6282528e+00  -1.1942888e-03
   9.6319703e+00   1.1353494e-03
   9.6356877e+00   6.3910642e-04
   9.6394052e+00  -1.4461945e-03
   9.6431227e+00   7.2714481e-05
   9.6468401e+00   1.4077726e-03
   9.6505576e+00  -7.7034991e-04
   9.6542751e+00  -1.0219094e-03
   9.6579926e+00   1.2799020e-03
   9.6617100e+00   3.7786960e-04
   9.6654275e+00  -1.4684371e-03
   9.6691450e+00   3.6574295e-04
   9.6728625e+00   1.2806944e-03
   9.6765799e+00  -1.0183826e-03
   9.6802974e+00  -7.5769613e-04
   9.6840149e+00   1.4064444e-03
   9.6877323e+00   3.1241967e-05
   9.6914498e+00  -1.4206104e-03
   9.6951673e+00   7.0717355e-04
   9.6988848e+00   1.0493878e-03
   9.7026022e+00  -1.2556335e-03
   9.7063197e+00  -3.8727195e-04
   9.7100372e+00   1.4578360e-03
   9.7137546e+00  -3.8615261e-04
   9.7174721e+00  -1.2497271e-03
   9.7211896e+00   1.0531606e-03
   9.7249071e+00   6.8276224e-04
   9.7286245e+00  -1.4190577e-03
   9.7323420e+00   8.5235745e-05
   9.7360595e+00   1.3707658e-03
   9.7397770e+00  -8.3135331e-04
   9.7434944e+00  -9.1456569e-04
   9.7472119e+00   1.3316685e-03
   9.7509294e+00   1.8051117e-04
   9.7546468e+00  -1.4292377e-03
   9.7583643e+00   6.1183068e-04
   9.7620818e+00   1.0864710e-03
   9.7657993e+00  -1.2171272e-03
   9.7695167e+00  -4.0247536e-04
   9.7732342e+00   1.4410040e-03
   9.7769517e+00  -4.1170181e-04
   9.7806691e+00  -1.2048373e-03
   9.7843866e+00   1.0960172e-03
   9.7881041e+00   5.7694097e-04
   9.7918216e+00  -1.4244530e-03
   9.7955390e+00   2.4298443e-04
   9.7992565e+00   1.2818374e-03
   9.8029740e+00  -9.8454835e-04
   9.8066914e+00  -7.0782747e-04
   9.8104089e+00   1.3954006e-03
   9.8141264e+00  -1.0923984e-04
   9.8178439e+00  -1.3287399e-03
   9.8215613e+00   8.9113229e-04
   9.8252788e+00   7.9975475e-04
   9.8289963e+00  -1.3631466e-03
   9.8327138e+00   1.2671639e-05
   9.8364312e+00   1.3524322e-03
   9.8401487e+00  -8.2259322e-04
   9.8438662e+00  -8.5488357e-04
   9.8475836e+00   1.3363052e-03
   9.8513011e+00   4.4189982e-05
   9.8550186e+00  -1.3602425e-03
   9.8587361e+00   7.8480022e-04
   9.8624535e+00   8.7771467e-04
   9.8661710e+00  -1.3215796e-03
   9.8698885e+00  -6.2800871e-05
   9.8736059e+00   1.3577524e-03
   9.8773234e+00  -7.7799109e-04
   9.8810409e+00  -8.7163351e-04
   9.8847584e+00   1.3193687e-03
   9.8884758e+00   4.4885698e-05
   9.8921933e+00  -1.3442773e-03
   9.8959108e+00   8.0102761e-04
   9.8996283e+00   8.3509335e-04
   9.9033457e+00  -1.3278732e-03
   9.9070632e+00   1.1025835e-05
   9.9107807e+00   1.3174242e-03
   9.9144981e+00  -8.5387297e-04
   9.9182156e+00  -7.6616016e-04
   9.9219331e+00   1.3452384e-03
   9.9256506e+00  -1.0450685e-04
   9.9293680e+00  -1.2745814e-03
   9.9330855e+00   9.3256115e-04
   9.9368030e+00   6.6390859e-04
   9.9405204e+00  -1.3644884e-03
   9.9442379e+00   2.3229307e-04
   9.9479554e+00   1.2083426e-03
   9.9516729e+00  -1.0288058e-03
   9.9553903e+00  -5.2435827e-04
   9.9591078e+00   1.3740462e-03
   9.9628253e+00  -3.9207332e-04
   9.9665428e+00  -1.1082706e-03
   9.9702602e+00   1.1337510e-03
   9.9739777e+00   3.4309056e-04
   9.9776952e+00  -1.3621595e-03
   9.9814126e+00   5.7928495e-04
   9.9851301e+00   9.6586328e-04
   9.9888476e+00  -1.2352156e-03
   9.9925651e+00  -1.2063465e-04
   9.9962825e+00   1.3150165e-03
   1.0000000e+01  -7.8219141e-04
   1.0003717e+01  -7.7355157e-04
   1.0007435e+01   1.3142212e-03
   1.0011152e+01  -1.3813619e-04
   1.0014870e+01  -1.2148414e-03
   1.0018587e+01   9.8365109e-04
   1.0022305e+01   5.2447555e-04
   1.0026022e+01  -1.3483088e-03
   1.0029740e+01   4.2438608e-04
   1.0033457e+01   1.0455539e-03
   1.0037175e+01  -1.1624096e-03
   1.0040892e+01  -2.1877423e-04
   1.0044610e+01   1.3152271e-03
   1.0048327e+01  -7.1958655e-04
   1.0052045e+01  -7.9779997e-04
   1.0055762e+01   1.2900795e-03
   1.0059480e+01  -1.3136639e-04
   1.0063197e+01  -1.1925805e-03
   1.0066914e+01   9.9302316e-04
   1.0070632e+01   4.7012682e-04
   1.0074349e+01  -1.3322479e-03
   1.0078067e+01   5.0191810e-04
   1.0081784e+01   9.6198877e-04
   1.0085502e+01  -1.2056584e-03
   1.0089219e+01  -7.3257008e-05
   1.0092937e+01   1.2566252e-03
   1.0096654e+01  -8.5594668e-04
   1.0100372e+01  -6.1910130e-04
   1.0104089e+01   1.3143892e-03
   1.0107807e+01  -3.6202791e-04
   1.0111524e+01  -1.0412449e-03
   1.0115242e+01   1.1416408e-03
   1.0118959e+01   1.8157598e-04
   1.0122677e+01  -1.2762961e-03
   1.0126394e+01   7.8247858e-04
   1.0130112e+01   6.8134159e-04
   1.0133829e+01  -1.2979648e-03
   1.0137546e+01   3.0788508e-04
   1.0141264e+01   1.0600766e-03
   1.0144981e+01  -1.1182463e-03
   1.0148699e+01  -1.9966844e-04
   1.0152416e+01   1.2693609e-03
   1.0156134e+01  -7.8004803e-04
   1.0159851e+01  -6.6338733e-04
   1.0163569e+01   1.2931399e-03
   1.0167286e+01  -3.4337370e-04
   1.0171004e+01  -1.0234078e-03
   1.0174721e+01   1.1426342e-03
   1.0178439e+01   1.2673339e-04
   1.0182156e+01  -1.2404389e-03
   1.0185874e+01   8.4983285e-04
   1.0189591e+01   5.6781812e-04
   1.0193309e+01  -1.2974280e-03
   1.0197026e+01   4.6202378e-04
   1.0200743e+01   9.2758617e-04
   1.0204461e+01  -1.2004063e-03
   1.0208178e+01   3.3523844e-05
   1.0211896e+01   1.1712002e-03
   1.0215613e+01  -9.7433798e-04
   1.0219331e+01  -3.8447132e-04
   1.0223048e+01   1.2832307e-03
   1.0226766e+01  -6.5479288e-04
   1.0230483e+01  -7.5026573e-04
   1.0234201e+01   1.2641468e-03
   1.0237918e+01  -2.8108626e-04
   1.0241636e+01  -1.0329319e-03
   1.0245353e+01   1.1264839e-03
   1.0249071e+01   1.0698660e-04
   1.0252788e+01  -1.2127171e-03
   1.0256506e+01   8.9310442e-04
   1.0260223e+01   4.7236932e-04
   1.0263941e+01  -1.2828598e-03
   1.0267658e+01   5.9414083e-04
   1.0271375e+01   7.8578925e-04
   1.0275093e+01  -1.2491776e-03
   1.0278810e+01   2.6090580e-04
   1.0282528e+01   1.0285458e-03
   1.0286245e+01  -1.1254984e-03
   1.0289963e+01  -7.8763715e-05
   1.0293680e+01   1.1907621e-03
   1.0297398e+01  -9.2932849e-04
   1.0301115e+01  -4.0102329e-04
   1.0304833e+01   1.2690433e-03
   1.0308550e+01  -6.8076925e-04
   1.0312268e+01  -6.8578583e-04
   1.0315985e+01   1.2665202e-03
   1.0319703e+01  -4.0190042e-04
   1.0323420e+01  -9.1857857e-04
   1.0327138e+01   1.1929412e-03
   1.0330855e+01  -1.1381924e-04
   1.0334572e+01  -1.0923199e-03
   1.0338290e+01   1.0619784e-03
   1.0342007e+01   1.6666258e-04
   1.0345725e+01  -1.2059338e-03
   1.0349442e+01   8.8751427e-04
   1.0353160e+01   4.2718561e-04
   1.0356877e+01  -1.2613266e-03
   1.0360595e+01   6.8260532e-04
   1.0364312e+01   6.5796823e-04
   1.0368030e+01  -1.2625249e-03
   1.0371747e+01   4.6049013e-04
   1.0375465e+01   8.5168356e-04
   1.0379182e+01  -1.2166381e-03
   1.0382900e+01   2.3407890e-04
   1.0386617e+01   1.0050647e-03
   1.0390335e+01  -1.1333070e-03
   1.0394052e+01   1.3653395e-05
   1.0397770e+01   1.1190234e-03
   1.0401487e+01  -1.0221295e-03
   1.0405204e+01  -1.9419664e-04
   1.0408922e+01   1.1963873e-03
   1.0412639e+01  -8.9095080e-04
   1.0416357e+01  -3.8504418e-04
   1.0420074e+01   1.2400256e-03
   1.0423792e+01  -7.4674273e-04
   1.0427509e+01  -5.5500231e-04
   1.0431227e+01   1.2534778e-03
   1.0434944e+01  -5.9685545e-04
   1.0438662e+01  -7.0141755e-04
   1.0442379e+01   1.2421157e-03
   1.0446097e+01  -4.4812685e-04
   1.0449814e+01  -8.2425557e-04
   1.0453532e+01   1.2122372e-03
   1.0457249e+01  -3.0514703e-04
   1.0460967e+01  -9.2552907e-04
   1.0464684e+01   1.1690653e-03
   1.0468401e+01  -1.7029223e-04
   1.0472119e+01  -1.0073126e-03
   1.0475836e+01   1.1162517e-03
   1.0479554e+01  -4.5446993e-05
   1.0483271e+01  -1.0709058e-03
   1.0486989e+01   1.0572555e-03
   1.0490706e+01   6.7028516e-05
   1.0494424e+01  -1.1179848e-03
   1.0498141e+01   9.9631961e-04
   1.0501859e+01   1.6537068e-04
   1.0505576e+01  -1.1516228e-03
   1.0509294e+01   9.3743062e-04
   1.0513011e+01   2.4963167e-04
   1.0516729e+01  -1.1753066e-03
   1.0520446e+01   8.8287298e-04
   1.0524164e+01   3.2093461e-04
   1.0527881e+01  -1.1913195e-03
   1.0531599e+01   8.3358032e-04
   1.0535316e+01   3.7979444e-04
   1.0539033e+01  -1.2007306e-03
   1.0542751e+01   7.9066538e-04
   1.0546468e+01   4.2578374e-04
   1.0550186e+01  -1.2047164e-03
   1.0553903e+01   7.5598818e-04
   1.0557621e+01   4.5870681e-04
   1.0561338e+01  -1.2052530e-03
   1.0565056e+01   7.3114790e-04
   1.0568773e+01   4.7948393e-04
   1.0572491e+01  -1.2042424e-03
   1.0576208e+01   7.1637757e-04
   1.0579926e+01   4.8944471e-04
   1.0583643e+01  -1.2022606e-03
   1.0587361e+01   7.1094763e-04
   1.0591078e+01   4.8895223e-04
   1.0594796e+01  -1.1986745e-03
   1.0598513e+01   7.1453951e-04
   1.0602230e+01   4.7725878e-04
   1.0605948e+01  -1.1929111e-03
   1.0609665e+01   7.2766466e-04
   1.0613383e+01   4.5367910e-04
   1.0617100e+01  -1.1850904e-03
   1.0620818e+01   7.5066507e-04
   1.0624535e+01   4.1843466e-04
   1.0628253e+01  -1.1752760e-03
   1.0631970e+01   7.8267794e-04
   1.0635688e+01   3.7216186e-04
   1.0639405e+01  -1.1623705e-03
   1.0643123e+01   8.2184824e-04
   1.0646840e+01   3.1479246e-04
   1.0650558e+01  -1.1440832e-03
   1.0654275e+01   8.6647491e-04
   1.0657993e+01   2.4532637e-04
   1.0661710e+01  -1.1180521e-03
   1.0665428e+01   9.1552425e-04
   1.0669145e+01   1.6288066e-04
   1.0672862e+01  -1.0826695e-03
   1.0676580e+01   9.6779413e-04
   1.0680297e+01   6.7711358e-05
   1.0684015e+01  -1.0366367e-03
   1.0687732e+01   1.0208170e-03
   1.0691450e+01  -3.8920175e-05
   1.0695167e+01  -9.7796770e-04
   1.0698885e+01   1.0708090e-03
   1.0702602e+01  -1.5564835e-04
   1.0706320e+01  -9.0377711e-04
   1.0710037e+01   1.1136444e-03
   1.0713755e+01  -2.8142187e-04
   1.0717472e+01  -8.1125566e-04
   1.0721190e+01   1.1456597e-03
   1.0724907e+01  -4.1476662e-04
   1.0728625e+01  -6.9883171e-04
   1.0732342e+01   1.1633440e-03
   1.0736059e+01  -5.5263962e-04
   1.0739777e+01  -5.6630478e-04
   1.0743494e+01   1.1624592e-03
   1.0747212e+01  -6.9015040e-04
   1.0750929e+01  -4.1414126e-04
   1.0754647e+01   1.1378614e-03
   1.0758364e+01  -8.2131598e-04
   1.0762082e+01  -2.4315731e-04
   1.0765799e+01   1.0843866e-03
   1.0769517e+01  -9.3987116e-04
   1.0773234e+01  -5.5180009e-05
   1.0776952e+01   9.9806356e-04
   1.0780669e+01  -1.0393367e-03
   1.0784387e+01   1.4584302e-04
   1.0788104e+01   8.7680156e-04
   1.0791822e+01  -1.1124735e-03
   1.0795539e+01   3.5321081e-04
   1.0799257e+01   7.2027585e-04
   1.0802974e+01  -1.1510323e-03
   1.0806691e+01   5.5784790e-04
   1.0810409e+01   5.2964493e-04
   1.0814126e+01  -1.1466061e-03
   1.0817844e+01   7.4925754e-04
   1.0821561e+01   3.0805429e-04
   1.0825279e+01  -1.0922482e-03
   1.0828996e+01   9.1611876e-04
   1.0832714e+01   6.1851582e-05
   1.0836431e+01  -9.8380573e-04
   1.0840149e+01   1.0463536e-03
   1.0843866e+01  -1.9850717e-04
   1.0847584e+01  -8.2056772e-04
   1.0851301e+01   1.1273087e-03
   1.0855019e+01  -4.5856820e-04
   1.0858736e+01  -6.0554043e-04
   1.0862454e+01   1.1467367e-03
   1.0866171e+01  -7.0097433e-04
   1.0869888e+01  -3.4584608e-04
   1.0873606e+01   1.0948053e-03
   1.0877323e+01  -9.0696041e-04
   1.0881041e+01  -5.3566875e-05
   1.0884758e+01   9.6649833e-04
   1.0888476e+01  -1.0576439e-03
   1.0892193e+01   2.5344121e-04
   1.0895911e+01   7.6336102e-04
   1.0899628e+01  -1.1352808e-03
   1.0903346e+01   5.5179440e-04
   1.0907063e+01   4.9430667e-04
   1.0910781e+01  -1.1251545e-03
   1.0914498e+01   8.1433305e-04
   1.0918216e+01   1.7588869e-04
   1.0921933e+01  -1.0182724e-03
   1.0925651e+01   1.0130146e-03
   1.0929368e+01  -1.6780635e-04
   1.0933086e+01  -8.1438745e-04
   1.0936803e+01   1.1223812e-03
   1.0940520e+01  -5.0590497e-04
   1.0944238e+01  -5.2452790e-04
   1.0947955e+01   1.1231017e-03
   1.0951673e+01  -8.0259761e-04
   1.0955390e+01  -1.7207003e-04
   1.0959108e+01   1.0052941e-03
   1.0962825e+01  -1.0206727e-03
   1.0966543e+01   2.0826460e-04
   1.0970260e+01   7.7162618e-04
   1.0973978e+01  -1.1268443e-03
   1.0977695e+01   5.7334009e-04
   1.0981413e+01   4.3991063e-04
   1.0985130e+01  -1.0979687e-03
   1.0988848e+01   8.7608172e-04
   1.0992565e+01   4.4155943e-05
   1.0996283e+01  -9.2676131e-04
   1.1000000e+01   1.0714153e-03
   1.1003717e+01  -3.6711164e-04
   1.1007435e+01  -6.2585609e-04
   1.1011152e+01   1.1234441e-03
   1.1014870e+01  -7.3586855e-04
   1.1018587e+01  -2.2922029e-04
   1.1022305e+01   1.0130660e-03
   1.1026022e+01  -1.0028767e-03
   1.1029740e+01   2.0982702e-04
   1.1033457e+01   7.4472869e-04
   1.1037175e+01  -1.1182121e-03
   1.1040892e+01   6.2430184e-04
   1.1044610e+01   3.5043416e-04
   1.1048327e+01  -1.0520854e-03
   1.1052045e+01   9.4297069e-04
   1.1055762e+01  -1.1107712e-04
   1.1059480e+01  -8.0373795e-04
   1.1063197e+01   1.1029456e-03
   1.1066914e+01  -5.6119817e-04
   1.1070632e+01  -4.0629302e-04
   1.1074349e+01   1.0636663e-03
   1.1078067e+01  -9.1423176e-04
   1.1081784e+01   7.4401793e-05
   1.1085502e+01   8.1929208e-04
   1.1089219e+01  -1.0944432e-03
   1.1092937e+01   5.4822012e-04
   1.1096654e+01   4.0597586e-04
   1.1100372e+01  -1.0542175e-03
   1.1104089e+01   9.1641388e-04
   1.1107807e+01  -9.9317297e-05
   1.1111524e+01  -7.8905946e-04
   1.1115242e+01   1.0926289e-03
   1.1118959e+01  -5.9041431e-04
   1.1122677e+01  -3.4503303e-04
   1.1126394e+01   1.0253655e-03
   1.1130112e+01  -9.5334483e-04
   1.1133829e+01   1.8491659e-04
   1.1137546e+01   7.1615307e-04
   1.1141264e+01  -1.0938687e-03
   1.1144981e+01   6.7741531e-04
   1.1148699e+01   2.2718210e-04
   1.1152416e+01  -9.6478348e-04
   1.1156134e+01   1.0064182e-03
   1.1159851e+01  -3.2638121e-04
   1.1163569e+01  -5.8517018e-04
   1.1167286e+01   1.0769339e-03
   1.1171004e+01  -8.0067712e-04
   1.1174721e+01  -4.4115775e-05
   1.1178439e+01   8.5602189e-04
   1.1182156e+01  -1.0603981e-03
   1.1185874e+01   5.1555838e-04
   1.1189591e+01   3.9092335e-04
   1.1193309e+01  -1.0200639e-03
   1.1197026e+01   9.3270183e-04
   1.1200743e+01  -1.9436812e-04
   1.1204461e+01  -6.7672066e-04
   1.1208178e+01   1.0750507e-03
   1.1211896e+01  -7.2775304e-04
   1.1215613e+01  -1.2142286e-04
   1.1219331e+01   8.8504410e-04
   1.1223048e+01  -1.0384863e-03
   1.1226766e+01   4.7871754e-04
   1.1230483e+01   4.0812982e-04
   1.1234201e+01  -1.0144079e-03
   1.1237918e+01   9.2759582e-04
   1.1241636e+01  -2.1004587e-04
   1.1245353e+01  -6.4790235e-04
   1.1249071e+01   1.0649871e-03
   1.1252788e+01  -7.6270668e-04
   1.1256506e+01  -5.1247905e-05
   1.1260223e+01   8.2839204e-04
   1.1263941e+01  -1.0497395e-03
   1.1267658e+01   5.7052463e-04
   1.1271375e+01   2.8753735e-04
   1.1275093e+01  -9.5349769e-04
   1.1278810e+01   9.8668771e-04
   1.1282528e+01  -3.6719467e-04
   1.1286245e+01  -4.9376651e-04
   1.1289963e+01   1.0281224e-03
   1.1293680e+01  -8.8627673e-04
   1.1297398e+01   1.6464209e-04
   1.1301115e+01   6.6231191e-04
   1.1304833e+01  -1.0559084e-03
   1.1308550e+01   7.6354405e-04
   1.1312268e+01   2.1786485e-05
   1.1315985e+01  -7.9140068e-04
   1.1319703e+01   1.0504530e-03
   1.1323420e+01  -6.3472954e-04
   1.1327138e+01  -1.8747398e-04
   1.1330855e+01   8.8912282e-04
   1.1334572e+01  -1.0227277e-03
   1.1338290e+01   5.0487904e-04
   1.1342007e+01   3.3277708e-04
   1.1345725e+01  -9.5792265e-04
   1.1349442e+01   9.7672851e-04
   1.1353160e+01  -3.8086275e-04
   1.1356877e+01  -4.5217450e-04
   1.1360595e+01   1.0002616e-03
   1.1364312e+01  -9.2346362e-04
   1.1368030e+01   2.7248053e-04
   1.1371747e+01   5.4679217e-04
   1.1375465e+01  -1.0268823e-03
   1.1379182e+01   8.7204947e-04
   1.1382900e+01  -1.7940434e-04
   1.1386617e+01  -6.2316837e-04
   1.1390335e+01   1.0421864e-03
   1.1394052e+01  -8.2243021e-04
   1.1397770e+01   1.0123182e-04
   1.1401487e+01   6.7958952e-04
   1.1405204e+01  -1.0461582e-03
   1.1408922e+01   7.7961137e-04
   1.1412639e+01  -4.4170673e-05
   1.1416357e+01  -7.1627286e-04
   1.1420074e+01   1.0464818e-03
   1.1423792e+01  -7.5071050e-04
   1.1427509e+01   7.1696386e-06
   1.1431227e+01   7.4038666e-04
   1.1434944e+01  -1.0474886e-03
   1.1438662e+01   7.3321555e-04
   1.1442379e+01   1.4145019e-05
   1.1446097e+01  -7.5151555e-04
   1.1449814e+01   1.0453309e-03
   1.1453532e+01  -7.2629234e-04
   1.1457249e+01  -1.5353481e-05
   1.1460967e+01   7.4583080e-04
   1.1464684e+01  -1.0421717e-03
   1.1468401e+01   7.3559081e-04
   1.1472119e+01  -5.2237003e-06
   1.1475836e+01  -7.2753836e-04
   1.1479554e+01   1.0420222e-03
   1.1483271e+01  -7.5896480e-04
   1.1486989e+01   4.2049315e-05
   1.1490706e+01   6.9776492e-04
   1.1494424e+01  -1.0390384e-03
   1.1498141e+01   7.9034563e-04
   1.1501859e+01  -9.6201533e-05
   1.1505576e+01  -6.4945206e-04
   1.1509294e+01   1.0283530e-03
   1.1513011e+01  -8.3159450e-04
   1.1516729e+01   1.7219982e-04
   1.1520446e+01   5.8162215e-04
   1.1524164e+01  -1.0120737e-03
   1.1527881e+01   8.8213041e-04
   1.1531599e+01  -2.6504973e-04
   1.1535316e+01  -4.9749506e-04
   1.1539033e+01   9.8528664e-04
   1.1542751e+01  -9.3181352e-04
   1.1546468e+01   3.6950813e-04
   1.1550186e+01   3.9167694e-04
   1.1553903e+01  -9.3731387e-04
   1.1557621e+01   9.7463782e-04
   1.1561338e+01  -4.8762985e-04
   1.1565056e+01  -2.5915851e-04
   1.1568773e+01   8.6556175e-04
   1.1572491e+01  -1.0092023e-03
   1.1576208e+01   6.1532426e-04
   1.1579926e+01   1.0527810e-04
   1.1583643e+01  -7.6927955e-04
   1.1587361e+01   1.0250326e-03
   1.1591078e+01  -7.3923785e-04
   1.1594796e+01   6.5685090e-05
   1.1598513e+01   6.3939174e-04
   1.1602230e+01  -1.0076222e-03
   1.1605948e+01   8.5081532e-04
   1.1609665e+01  -2.5470023e-04
   1.1613383e+01  -4.7036670e-04
   1.1617100e+01   9.5158101e-04
   1.1620818e+01  -9.4400032e-04
   1.1624535e+01   4.5324842e-04
   1.1628253e+01   2.6866269e-04
   1.1631970e+01  -8.5293225e-04
   1.1635688e+01   1.0021574e-03
   1.1639405e+01  -6.4240019e-04
   1.1643123e+01  -4.0996704e-05
   1.1646840e+01   7.0062657e-04
   1.1650558e+01  -1.0055457e-03
   1.1654275e+01   8.0706686e-04
   1.1657993e+01  -2.0869595e-04
   1.1661710e+01  -4.9036005e-04
   1.1665428e+01   9.4527494e-04
   1.1669145e+01  -9.3401902e-04
   1.1672862e+01   4.6376374e-04
   1.1676580e+01   2.3391151e-04
   1.1680297e+01  -8.1664676e-04
   1.1684015e+01   9.9932086e-04
   1.1687732e+01  -6.9412261e-04
   1.1691450e+01   5.2632785e-05
   1.1695167e+01   6.1127480e-04
   1.1698885e+01  -9.7714586e-04
   1.1702602e+01   8.7283607e-04
   1.1706320e+01  -3.5314337e-04
   1.1710037e+01  -3.3177520e-04
   1.1713755e+01   8.5759215e-04
   1.1717472e+01  -9.7774633e-04
   1.1721190e+01   6.3688468e-04
   1.1724907e+01   4.1836664e-06
   1.1728625e+01  -6.4358055e-04
   1.1732342e+01   9.8035162e-04
   1.1736059e+01  -8.5709521e-04
   1.1739777e+01   3.3413862e-04
   1.1743494e+01   3.4138617e-04
   1.1747212e+01  -8.5502732e-04
   1.1750929e+01   9.7269220e-04
   1.1754647e+01  -6.4549783e-04
   1.1758364e+01   2.6451938e-05
   1.1762082e+01   6.0285087e-04
   1.1765799e+01  -9.5910923e-04
   1.1769517e+01   8.8220919e-04
   1.1773234e+01  -4.0641704e-04
   1.1776952e+01  -2.5402207e-04
   1.1780669e+01   8.0026720e-04
   1.1784387e+01  -9.8548334e-04
   1.1788104e+01   7.2809978e-04
   1.1791822e+01  -1.4762959e-04
   1.1795539e+01  -4.9384001e-04
   1.1799257e+01   9.1314441e-04
   1.1802974e+01  -9.3078636e-04
   1.1806691e+01   5.4417111e-04
   1.1810409e+01   7.7180932e-05
   1.1814126e+01  -6.6578421e-04
   1.1817844e+01   9.6831996e-04
   1.1821561e+01  -8.5229985e-04
   1.1825279e+01   3.6538816e-04
   1.1828996e+01   2.8161593e-04
   1.1832714e+01  -8.0597323e-04
   1.1836431e+01   9.8007684e-04
   1.1840149e+01  -7.3322762e-04
   1.1843866e+01   1.7864631e-04
   1.1847584e+01   4.4374223e-04
   1.1851301e+01  -8.7518136e-04
   1.1855019e+01   9.4346871e-04
   1.1858736e+01  -6.2480450e-04
   1.1862454e+01   4.7486762e-05
   1.1866171e+01   5.5670233e-04
   1.1869888e+01  -9.3790895e-04
   1.1873606e+01   9.2895877e-04
   1.1877323e+01  -5.2444516e-04
   1.1881041e+01  -1.0328711e-04
   1.1884758e+01   6.7457974e-04
   1.1888476e+01  -9.3456128e-04
   1.1892193e+01   8.4166743e-04


==> wavenumber-prf/scaledprofile10000.txt <==
   0.0000000e+00   1.6999064e-02
   4.5248869e-03   1.6999089e-02
   9.0497738e-03   1.6999266e-02
   1.3574661e-02   1.6999744e-02
   1.8099548e-02   1.7000675e-02
   2.2624434e-02   1.7002210e-02
   2.7149321e-02   1.7004501e-02
   3.1674208e-02   1.7007697e-02
   3.6199095e-02   1.7011949e-02
   4.0723982e-02   1.7017411e-02
   4.5248869e-02   1.7024228e-02
   4.9773756e-02   1.7032557e-02
   5.4298643e-02   1.7042544e-02
   5.8823529e-02   1.7054342e-02
   6.3348416e-02   1.7068101e-02
   6.7873303e-02   1.7083974e-02
   7.2398190e-02   1.7102113e-02
   7.6923077e-02   1.7122671e-02
   8.1447964e-02   1.7145801e-02
   8.5972851e-02   1.7171655e-02
   9.0497738e-02   1.7200388e-02
   9.5022624e-02   1.7232156e-02
   9.9547511e-02   1.7267113e-02
   1.0407240e-01   1.7305419e-02
   1.0859729e-01   1.7347232e-02
   1.1312217e-01   1.7392714e-02
   1.1764706e-01   1.7442024e-02
   1.2217195e-01   1.7495328e-02
   1.2669683e-01   1.7552792e-02
   1.3122172e-01   1.7614579e-02
   1.3574661e-01   1.7680864e-02
   1.4027149e-01   1.7751818e-02
   1.4479638e-01   1.7827618e-02
   1.4932127e-01   1.7908440e-02
   1.5384615e-01   1.7994467e-02
   1.5837104e-01   1.8085882e-02
   1.6289593e-01   1.8182877e-02
   1.6742081e-01   1.8285642e-02
   1.7194570e-01   1.8394374e-02
   1.7647059e-01   1.8509275e-02
   1.8099548e-01   1.8630550e-02
   1.8552036e-01   1.8758412e-02
   1.9004525e-01   1.8893074e-02
   1.9457014e-01   1.9034759e-02
   1.9909502e-01   1.9183697e-02
   2.0361991e-01   1.9340117e-02
   2.0814480e-01   1.9504263e-02
   2.1266968e-01   1.9676382e-02
   2.1719457e-01   1.9856728e-02
   2.2171946e-01   2.0045563e-02
   2.2624434e-01   2.0243158e-02
   2.3076923e-01   2.0449792e-02
   2.3529412e-01   2.0665753e-02
   2.3981900e-01   2.0891335e-02
   2.4434389e-01   2.1126845e-02
   2.4886878e-01   2.1372601e-02
   2.5339367e-01   2.1628929e-02
   2.5791855e-01   2.1896170e-02
   2.6244344e-01   2.2174669e-02
   2.6696833e-01   2.2464788e-02
   2.7149321e-01   2.2766903e-02
   2.7601810e-01   2.3081400e-02
   2.8054299e-01   2.3408682e-02
   2.8506787e-01   2.3749161e-02
   2.8959276e-01   2.4103264e-02
   2.9411765e-01   2.4471441e-02
   2.9864253e-01   2.4854148e-02
   3.0316742e-01   2.5251864e-02
   3.0769231e-01   2.5665083e-02
   3.1221719e-01   2.6094320e-02
   3.1674208e-01   2.6540102e-02
   3.2126697e-01   2.7002979e-02
   3.2579186e-01   2.7483523e-02
   3.3031674e-01   2.7982323e-02
   3.3484163e-01   2.8499992e-02
   3.3936652e-01   2.9037163e-02
   3.4389140e-01   2.9594493e-02
   3.4841629e-01   3.0172664e-02
   3.5294118e-01   3.0772382e-02
   3.5746606e-01   3.1394378e-02
   3.6199095e-01   3.2039411e-02
   3.6651584e-01   3.2708266e-02
   3.7104072e-01   3.3401756e-02
   3.7556561e-01   3.4120727e-02
   3.8009050e-01   3.4866049e-02
   3.8461538e-01   3.5638626e-02
   3.8914027e-01   3.6439400e-02
   3.9366516e-01   3.7269336e-02
   3.9819005e-01   3.8129441e-02
   4.0271493e-01   3.9020756e-02
   4.0723982e-01   3.9944359e-02
   4.1176471e-01   4.0901362e-02
   4.1628959e-01   4.1892922e-02
   4.2081448e-01   4.2920232e-02
   4.2533937e-01   4.3984528e-02
   4.2986425e-01   4.5087085e-02
   4.3438914e-01   4.6229226e-02
   4.3891403e-01   4.7412318e-02
   4.4343891e-01   4.8637776e-02
   4.4796380e-01   4.9907055e-02
   4.5248869e-01   5.1221663e-02
   4.5701357e-01   5.2583160e-02
   4.6153846e-01   5.3993159e-02
   4.6606335e-01   5.5453319e-02
   4.7058824e-01   5.6965359e-02
   4.7511312e-01   5.8531049e-02
   4.7963801e-01   6.0152214e-02
   4.8416290e-01   6.1830743e-02
   4.8868778e-01   6.3568577e-02
   4.9321267e-01   6.5367718e-02
   4.9773756e-01   6.7230231e-02
   5.0226244e-01   6.9158241e-02
   5.0678733e-01   7.1153939e-02
   5.1131222e-01   7.3219576e-02
   5.1583710e-01   7.5357473e-02
   5.2036199e-01   7.7570013e-02
   5.2488688e-01   7.9859648e-02
   5.2941176e-01   8.2228895e-02
   5.3393665e-01   8.4680345e-02
   5.3846154e-01   8.7216653e-02
   5.4298643e-01   8.9840542e-02
   5.4751131e-01   9.2554806e-02
   5.5203620e-01   9.5362313e-02
   5.5656109e-01   9.8265996e-02
   5.6108597e-01   1.0126886e-01
   5.6561086e-01   1.0437397e-01
   5.7013575e-01   1.0758448e-01
   5.7466063e-01   1.1090359e-01
   5.7918552e-01   1.1433459e-01
   5.8371041e-01   1.1788082e-01
   5.8823529e-01   1.2154568e-01
   5.9276018e-01   1.2533265e-01
   5.9728507e-01   1.2924528e-01
   6.0180995e-01   1.3328714e-01
   6.0633484e-01   1.3746189e-01
   6.1085973e-01   1.4177323e-01
   6.1538462e-01   1.4622493e-01
   6.1990950e-01   1.5082077e-01
   6.2443439e-01   1.5556460e-01
   6.2895928e-01   1.6046031e-01
   6.3348416e-01   1.6551179e-01
   6.3800905e-01   1.7072301e-01
   6.4253394e-01   1.7609790e-01
   6.4705882e-01   1.8164044e-01
   6.5158371e-01   1.8735464e-01
   6.5610860e-01   1.9324447e-01
   6.6063348e-01   1.9931389e-01
   6.6515837e-01   2.0556688e-01
   6.6968326e-01   2.1200736e-01
   6.7420814e-01   2.1863921e-01
   6.7873303e-01   2.2546626e-01
   6.8325792e-01   2.3249228e-01
   6.8778281e-01   2.3972098e-01
   6.9230769e-01   2.4715597e-01
   6.9683258e-01   2.5480076e-01
   7.0135747e-01   2.6265869e-01
   7.0588235e-01   2.7073302e-01
   7.1040724e-01   2.7902687e-01
   7.1493213e-01   2.8754313e-01
   7.1945701e-01   2.9628451e-01
   7.2398190e-01   3.0525355e-01
   7.2850679e-01   3.1445249e-01
   7.3303167e-01   3.2388335e-01
   7.3755656e-01   3.3354785e-01
   7.4208145e-01   3.4344742e-01
   7.4660633e-01   3.5358314e-01
   7.5113122e-01   3.6395572e-01
   7.5565611e-01   3.7456547e-01
   7.6018100e-01   3.8541232e-01
   7.6470588e-01   3.9649572e-01
   7.6923077e-01   4.0781462e-01
   7.7375566e-01   4.1936748e-01
   7.7828054e-01   4.3115220e-01
   7.8280543e-01   4.4316610e-01
   7.8733032e-01   4.5540586e-01
   7.9185520e-01   4.6786756e-01
   7.9638009e-01   4.8054651e-01
   8.0090498e-01   4.9343734e-01
   8.0542986e-01   5.0653385e-01
   8.0995475e-01   5.1982910e-01
   8.1447964e-01   5.3331524e-01
   8.1900452e-01   5.4698354e-01
   8.2352941e-01   5.6082437e-01
   8.2805430e-01   5.7482710e-01
   8.3257919e-01   5.8898010e-01
   8.3710407e-01   6.0327069e-01
   8.4162896e-01   6.1768511e-01
   8.4615385e-01   6.3220844e-01
   8.5067873e-01   6.4682466e-01
   8.5520362e-01   6.6151651e-01
   8.5972851e-01   6.7626553e-01
   8.6425339e-01   6.9105192e-01
   8.6877828e-01   7.0585466e-01
   8.7330317e-01   7.2065143e-01
   8.7782805e-01   7.3541849e-01
   8.8235294e-01   7.5013080e-01
   8.8687783e-01   7.6476192e-01
   8.9140271e-01   7.7928403e-01
   8.9592760e-01   7.9366788e-01
   9.0045249e-01   8.0788287e-01
   9.0497738e-01   8.2189697e-01
   9.0950226e-01   8.3567678e-01
   9.1402715e-01   8.4918750e-01
   9.1855204e-01   8.6239297e-01
   9.2307692e-01   8.7525573e-01
   9.2760181e-01   8.8773696e-01
   9.3212670e-01   8.9979669e-01
   9.3665158e-01   9.1139372e-01
   9.4117647e-01   9.2248572e-01
   9.4570136e-01   9.3302930e-01
   9.5022624e-01   9.4298017e-01
   9.5475113e-01   9.5229306e-01
   9.5927602e-01   9.6092199e-01
   9.6380090e-01   9.6882025e-01
   9.6832579e-01   9.7594068e-01
   9.7285068e-01   9.8223570e-01
   9.7737557e-01   9.8765750e-01
   9.8190045e-01   9.9215819e-01
   9.8642534e-01   9.9568999e-01
   9.9095023e-01   9.9820542e-01
   9.9547511e-01   9.9965751e-01
   1.0000000e+00   1.0000000e+00
   1.0045249e+00   9.9918760e-01
   1.0090498e+00   9.9717619e-01
   1.0135747e+00   9.9392308e-01
   1.0180995e+00   9.8938732e-01
   1.0226244e+00   9.8352992e-01
   1.0271493e+00   9.7631415e-01
   1.0316742e+00   9.6770591e-01
   1.0361991e+00   9.5767392e-01
   1.0407240e+00   9.4619007e-01
   1.0452489e+00   9.3322978e-01
   1.0497738e+00   9.1877233e-01
   1.0542986e+00   9.0280112e-01
   1.0588235e+00   8.8530401e-01
   1.0633484e+00   8.6627374e-01
   1.0678733e+00   8.4570808e-01
   1.0723982e+00   8.2361030e-01
   1.0769231e+00   7.9998943e-01
   1.0814480e+00   7.7486051e-01
   1.0859729e+00   7.4824496e-01
   1.0904977e+00   7.2017084e-01
   1.0950226e+00   6.9067299e-01
   1.0995475e+00   6.5979344e-01
   1.1040724e+00   6.2758148e-01
   1.1085973e+00   5.9409392e-01
   1.1131222e+00   5.5939510e-01
   1.1176471e+00   5.2355715e-01
   1.1221719e+00   4.8666001e-01
   1.1266968e+00   4.4879138e-01
   1.1312217e+00   4.1004682e-01
   1.1357466e+00   3.7052959e-01
   1.1402715e+00   3.3035053e-01
   1.1447964e+00   2.8962793e-01
   1.1493213e+00   2.4848726e-01
   1.1538462e+00   2.0706088e-01
   1.1583710e+00   1.6548763e-01
   1.1628959e+00   1.2391244e-01
   1.1674208e+00   8.2485844e-02
   1.1719457e+00   4.1363359e-02
   1.1764706e+00   7.0487783e-04
   1.1809955e+00  -3.9326056e-02
   1.1855204e+00  -7.8563019e-02
   1.1900452e+00  -1.1683757e-01
   1.1945701e+00  -1.5398016e-01
   1.1990950e+00  -1.8982111e-01
   1.2036199e+00  -2.2419167e-01
   1.2081448e+00  -2.5692510e-01
   1.2126697e+00  -2.8785784e-01
   1.2171946e+00  -3.1683074e-01
   1.2217195e+00  -3.4369023e-01
   1.2262443e+00  -3.6828961e-01
   1.2307692e+00  -3.9049041e-01
   1.2352941e+00  -4.1016366e-01
   1.2398190e+00  -4.2719114e-01
   1.2443439e+00  -4.4146680e-01
   1.2488688e+00  -4.5289796e-01
   1.2533937e+00  -4.6140662e-01
   1.2579186e+00  -4.6693057e-01
   1.2624434e+00  -4.6942469e-01
   1.2669683e+00  -4.6886183e-01
   1.2714932e+00  -4.6523398e-01
   1.2760181e+00  -4.5855299e-01
   1.2805430e+00  -4.4885138e-01
   1.2850679e+00  -4.3618299e-01
   1.2895928e+00  -4.2062333e-01
   1.2941176e+00  -4.0227007e-01
   1.2986425e+00  -3.8124293e-01
   1.3031674e+00  -3.5768376e-01
   1.3076923e+00  -3.3175623e-01
   1.3122172e+00  -3.0364527e-01
   1.3167421e+00  -2.7355644e-01
   1.3212670e+00  -2.4171490e-01
   1.3257919e+00  -2.0836428e-01
   1.3303167e+00  -1.7376518e-01
   1.3348416e+00  -1.3819360e-01
   1.3393665e+00  -1.0193902e-01
   1.3438914e+00  -6.5302210e-02
   1.3484163e+00  -2.8592937e-02
   1.3529412e+00   7.8726012e-03
   1.3574661e+00   4.3774523e-02
   1.3619910e+00   7.8792188e-02
   1.3665158e+00   1.1260726e-01
   1.3710407e+00   1.4490689e-01
   1.3755656e+00   1.7538705e-01
   1.3800905e+00   2.0375578e-01
   1.3846154e+00   2.2973670e-01
   1.3891403e+00   2.5307225e-01
   1.3936652e+00   2.7352704e-01
   1.3981900e+00   2.9089106e-01
   1.4027149e+00   3.0498270e-01
   1.4072398e+00   3.1565166e-01
   1.4117647e+00   3.2278160e-01
   1.4162896e+00   3.2629240e-01
   1.4208145e+00   3.2614225e-01
   1.4253394e+00   3.2232923e-01
   1.4298643e+00   3.1489259e-01
   1.4343891e+00   3.0391347e-01
   1.4389140e+00   2.8951519e-01
   1.4434389e+00   2.7186293e-01
   1.4479638e+00   2.5116305e-01
   1.4524887e+00   2.2766154e-01
   1.4570136e+00   2.0164224e-01
   1.4615385e+00   1.7342422e-01
   1.4660633e+00   1.4335858e-01
   1.4705882e+00   1.1182495e-01
   1.4751131e+00   7.9227097e-02
   1.4796380e+00   4.5988297e-02
   1.4841629e+00   1.2546100e-02
   1.4886878e+00  -2.0653282e-02
   1.4932127e+00  -5.3160908e-02
   1.4977376e+00  -8.4531355e-02
   1.5022624e+00  -1.1432912e-01
   1.5067873e+00  -1.4213515e-01
   1.5113122e+00  -1.6755337e-01
   1.5158371e+00  -1.9021709e-01
   1.5203620e+00  -2.0979527e-01
   1.5248869e+00  -2.2599831e-01
   1.5294118e+00  -2.3858366e-01
   1.5339367e+00  -2.4736064e-01
   1.5384615e+00  -2.5219471e-01
   1.5429864e+00  -2.5301105e-01
   1.5475113e+00  -2.4979715e-01
   1.5520362e+00  -2.4260457e-01
   1.5565611e+00  -2.3154966e-01
   1.5610860e+00  -2.1681311e-01
   1.5656109e+00  -1.9863855e-01
   1.5701357e+00  -1.7732989e-01
   1.5746606e+00  -1.5324750e-01
   1.5791855e+00  -1.2680332e-01
   1.5837104e+00  -9.8454831e-02
   1.5882353e+00  -6.8698019e-02
   1.5927602e+00  -3.8059346e-02
   1.5972851e+00  -7.0869260e-03
   1.6018100e+00   2.3659021e-02
   1.6063348e+00   5.3616270e-02
   1.6108597e+00   8.2231071e-02
   1.6153846e+00   1.0896882e-01
   1.6199095e+00   1.3332469e-01
   1.6244344e+00   1.5483409e-01
   1.6289593e+00   1.7308258e-01
   1.6334842e+00   1.8771513e-01
   1.6380090e+00   1.9844456e-01
   1.6425339e+00   2.0505877e-01
   1.6470588e+00   2.0742659e-01
   1.6515837e+00   2.0550229e-01
   1.6561086e+00   1.9932827e-01
   1.6606335e+00   1.8903609e-01
   1.6651584e+00   1.7484540e-01
   1.6696833e+00   1.5706122e-01
   1.6742081e+00   1.3606889e-01
   1.6787330e+00   1.1232741e-01
   1.6832579e+00   8.6360666e-02
   1.6877828e+00   5.8747089e-02
   1.6923077e+00   3.0107632e-02
   1.6968326e+00   1.0924465e-03
   1.7013575e+00  -2.7633530e-02
   1.7058824e+00  -5.5405791e-02
   1.7104072e+00  -8.1575898e-02
   1.7149321e+00  -1.0552722e-01
   1.7194570e+00  -1.2669035e-01
   1.7239819e+00  -1.4455785e-01
   1.7285068e+00  -1.5869785e-01
   1.7330317e+00  -1.6876617e-01
   1.7375566e+00  -1.7451661e-01
   1.7420814e+00  -1.7580903e-01
   1.7466063e+00  -1.7261486e-01
   1.7511312e+00  -1.6501999e-01
   1.7556561e+00  -1.5322468e-01
   1.7601810e+00  -1.3754040e-01
   1.7647059e+00  -1.1838367e-01
   1.7692308e+00  -9.6266899e-02
   1.7737557e+00  -7.1786271e-02
   1.7782805e+00  -4.5607101e-02
   1.7828054e+00  -1.8446782e-02
   1.7873303e+00   8.9441456e-03
   1.7918552e+00   3.5802418e-02
   1.7963801e+00   6.1373373e-02
   1.8009050e+00   8.4932616e-02
   1.8054299e+00   1.0580741e-01
   1.8099548e+00   1.2339710e-01
   1.8144796e+00   1.3719201e-01
   1.8190045e+00   1.4679007e-01
   1.8235294e+00   1.5191071e-01
   1.8280543e+00   1.5240540e-01
   1.8325792e+00   1.4826443e-01
   1.8371041e+00   1.3961962e-01
   1.8416290e+00   1.2674260e-01
   1.8461538e+00   1.1003877e-01
   1.8506787e+00   9.0036762e-02
   1.8552036e+00   6.7373706e-02
   1.8597285e+00   4.2776664e-02
   1.8642534e+00   1.7040603e-02
   1.8687783e+00  -8.9964080e-03
   1.8733032e+00  -3.4480052e-02
   1.8778281e+00  -5.8567857e-02
   1.8823529e+00  -8.0457594e-02
   1.8868778e+00  -9.9415025e-02
   1.8914027e+00  -1.1480001e-01
   1.8959276e+00  -1.2609003e-01
   1.9004525e+00  -1.3290019e-01
   1.9049774e+00  -1.3499886e-01
   1.9095023e+00  -1.3231829e-01
   1.9140271e+00  -1.2495966e-01
   1.9185520e+00  -1.1319206e-01
   1.9230769e+00  -9.7445470e-02
   1.9276018e+00  -7.8297601e-02
   1.9321267e+00  -5.6454950e-02
   1.9366516e+00  -3.2728642e-02
   1.9411765e+00  -8.0057286e-03
   1.9457014e+00   1.6783059e-02
   1.9502262e+00   4.0698002e-02
   1.9547511e+00   6.2826252e-02
   1.9592760e+00   8.2317504e-02
   1.9638009e+00   9.8418045e-02
   1.9683258e+00   1.1050181e-01
   1.9728507e+00   1.1809709e-01
   1.9773756e+00   1.2090766e-01
   1.9819005e+00   1.1882731e-01
   1.9864253e+00   1.1194699e-01
   1.9909502e+00   1.0055405e-01
   1.9954751e+00   8.5123226e-02
   2.0000000e+00   6.6299770e-02
   2.0045249e+00   4.4874887e-02
   2.0090498e+00   2.1754503e-02
   2.0135747e+00  -2.0775890e-03
   2.0180995e+00  -2.5600768e-02
   2.0226244e+00  -4.7801138e-02
   2.0271493e+00  -6.7715765e-02
   2.0316742e+00  -8.4475654e-02
   2.0361991e+00  -9.7345519e-02
   2.0407240e+00  -1.0575845e-01
   2.0452489e+00  -1.0934374e-01
   2.0497738e+00  -1.0794646e-01
   2.0542986e+00  -1.0163753e-01
   2.0588235e+00  -9.0713640e-02
   2.0633484e+00  -7.5686640e-02
   2.0678733e+00  -5.7262684e-02
   2.0723982e+00  -3.6311695e-02
   2.0769231e+00  -1.3828435e-02
   2.0814480e+00   9.1132614e-03
   2.0859729e+00   3.1411040e-02
   2.0904977e+00   5.1987049e-02
   2.0950226e+00   6.9840874e-02
   2.0995475e+00   8.4099798e-02
   2.1040724e+00   9.4063748e-02
   2.1085973e+00   9.9242573e-02
   2.1131222e+00   9.9383501e-02
   2.1176471e+00   9.4487104e-02
   2.1221719e+00   8.4810649e-02
   2.1266968e+00   7.0858282e-02
   2.1312217e+00   5.3358177e-02
   2.1357466e+00   3.3227517e-02
   2.1402715e+00   1.1526778e-02
   2.1447964e+00  -1.0594505e-02
   2.1493213e+00  -3.1957861e-02
   2.1538462e+00  -5.1418768e-02
   2.1583710e+00  -6.7928994e-02
   2.1628959e+00  -8.0594914e-02
   2.1674208e+00  -8.8728526e-02
   2.1719457e+00  -9.1888094e-02
   2.1764706e+00  -8.9905865e-02
   2.1809955e+00  -8.2900956e-02
   2.1855204e+00  -7.1276273e-02
   2.1900452e+00  -5.5699189e-02
   2.1945701e+00  -3.7066691e-02
   2.1990950e+00  -1.6456550e-02
   2.2036199e+00   4.9329573e-03
   2.2081448e+00   2.5851591e-02
   2.2126697e+00   4.5070081e-02
   2.2171946e+00   6.1453230e-02
   2.2217195e+00   7.4028823e-02
   2.2262443e+00   8.2048051e-02
   2.2307692e+00   8.5033546e-02
   2.2352941e+00   8.2811787e-02
   2.2398190e+00   7.5527437e-02
   2.2443439e+00   6.3638276e-02
   2.2488688e+00   4.7890520e-02
   2.2533937e+00   2.9275593e-02
   2.2579186e+00   8.9705799e-03
   2.2624434e+00  -1.1734243e-02
   2.2669683e+00  -3.1516476e-02
   2.2714932e+00  -4.9106275e-02
   2.2760181e+00  -6.3369188e-02
   2.2805430e+00  -7.3381705e-02
   2.2850679e+00  -7.8494348e-02
   2.2895928e+00  -7.8377788e-02
   2.2941176e+00  -7.3048505e-02
   2.2986425e+00  -6.2871717e-02
   2.3031674e+00  -4.8540830e-02
   2.3076923e+00  -3.1034222e-02
   2.3122172e+00  -1.1551736e-02
   2.3167421e+00   8.5652243e-03
   2.3212670e+00   2.7924856e-02
   2.3257919e+00   4.5181289e-02
   2.3303167e+00   5.9129431e-02
   2.3348416e+00   6.8791579e-02
   2.3393665e+00   7.3489419e-02
   2.3438914e+00   7.2895881e-02
   2.3484163e+00   6.7062628e-02
   2.3529412e+00   5.6420591e-02
   2.3574661e+00   4.1752810e-02
   2.3619910e+00   2.4140984e-02
   2.3665158e+00   4.8889754e-03
   2.3710407e+00  -1.4571532e-02
   2.3755656e+00  -3.2786615e-02
   2.3800905e+00  -4.8389205e-02
   2.3846154e+00  -6.0203505e-02
   2.3891403e+00  -6.7336654e-02
   2.3936652e+00  -6.9250248e-02
   2.3981900e+00  -6.5805747e-02
   2.4027149e+00  -5.7279581e-02
   2.4072398e+00  -4.4346067e-02
   2.4117647e+00  -2.8028732e-02
   2.4162896e+00  -9.6231562e-03
   2.4208145e+00   9.4031936e-03
   2.4253394e+00   2.7526595e-02
   2.4298643e+00   4.3289220e-02
   2.4343891e+00   5.5418005e-02
   2.4389140e+00   6.2930438e-02
   2.4434389e+00   6.5218282e-02
   2.4479638e+00   6.2101743e-02
   2.4524887e+00   5.3848943e-02
   2.4570136e+00   4.1158224e-02
   2.4615385e+00   2.5103967e-02
   2.4660633e+00   7.0496256e-03
   2.4705882e+00  -1.1465274e-02
   2.4751131e+00  -2.8855129e-02
   2.4796380e+00  -4.3624365e-02
   2.4841629e+00  -5.4497975e-02
   2.4886878e+00  -6.0534961e-02
   2.4932127e+00  -6.1214315e-02
   2.4977376e+00  -5.6485312e-02
   2.5022624e+00  -4.6776837e-02
   2.5067873e+00  -3.2964013e-02
   2.5113122e+00  -1.6294158e-02
   2.5158371e+00   1.7221162e-03
   2.5203620e+00   1.9445520e-02
   2.5248869e+00   3.5256644e-02
   2.5294118e+00   4.7705086e-02
   2.5339367e+00   5.5645321e-02
   2.5384615e+00   5.8346356e-02
   2.5429864e+00   5.5564321e-02
   2.5475113e+00   4.7570297e-02
   2.5520362e+00   3.5129815e-02
   2.5565611e+00   1.9434873e-02
   2.5610860e+00   1.9940231e-03
   2.5656109e+00  -1.5509837e-02
   2.5701357e+00  -3.1380798e-02
   2.5746606e+00  -4.4075094e-02
   2.5791855e+00  -5.2353920e-02
   2.5837104e+00  -5.5408573e-02
   2.5882353e+00  -5.2944843e-02
   2.5927602e+00  -4.5217412e-02
   2.5972851e+00  -3.3009695e-02
   2.6018100e+00  -1.7559985e-02
   2.6063348e+00  -4.4030639e-04
   2.6108597e+00   1.6600686e-02
   2.6153846e+00   3.1815351e-02
   2.6199095e+00   4.3637364e-02
   2.6244344e+00   5.0845932e-02
   2.6289593e+00   5.2696507e-02
   2.6334842e+00   4.9003462e-02
   2.6380090e+00   4.0165060e-02
   2.6425339e+00   2.7126824e-02
   2.6470588e+00   1.1285914e-02
   2.6515837e+00  -5.6543916e-03
   2.6561086e+00  -2.1865493e-02
   2.6606335e+00  -3.5590574e-02
   2.6651584e+00  -4.5336872e-02
   2.6696833e+00  -5.0041868e-02
   2.6742081e+00  -4.9194510e-02
   2.6787330e+00  -4.2897096e-02
   2.6832579e+00  -3.1859664e-02
   2.6877828e+00  -1.7326164e-02
   2.6923077e+00  -9.3930898e-04
   2.6968326e+00   1.5441774e-02
   2.7013575e+00   2.9951293e-02
   2.7058824e+00   4.0930397e-02
   2.7104072e+00   4.7120132e-02
   2.7149321e+00   4.7810906e-02
   2.7194570e+00   4.2930215e-02
   2.7239819e+00   3.3057052e-02
   2.7285068e+00   1.9359860e-02
   2.7330317e+00   3.4638119e-03
   2.7375566e+00  -1.2738182e-02
   2.7420814e+00  -2.7309244e-02
   2.7466063e+00  -3.8500883e-02
   2.7511312e+00  -4.4965935e-02
   2.7556561e+00  -4.5925862e-02
   2.7601810e+00  -4.1271021e-02
   2.7647059e+00  -3.1580257e-02
   2.7692308e+00  -1.8055801e-02
   2.7737557e+00  -2.3798743e-03
   2.7782805e+00   1.3490630e-02
   2.7828054e+00   2.7566876e-02
   2.7873303e+00   3.8078312e-02
   2.7918552e+00   4.3698849e-02
   2.7963801e+00   4.3719657e-02
   2.8009050e+00   3.8145442e-02
   2.8054299e+00   2.7700292e-02
   2.8099548e+00   1.3740552e-02
   2.8144796e+00  -1.9156957e-03
   2.8190045e+00  -1.7221922e-02
   2.8235294e+00  -3.0169723e-02
   2.8280543e+00  -3.9054150e-02
   2.8325792e+00  -4.2702491e-02
   2.8371041e+00  -4.0635314e-02
   2.8416290e+00  -3.3136872e-02
   2.8461538e+00  -2.1223587e-02
   2.8506787e+00  -6.5130086e-03
   2.8552036e+00   8.9908858e-03
   2.8597285e+00   2.3168197e-02
   2.8642534e+00   3.4073316e-02
   2.8687783e+00   4.0205086e-02
   2.8733032e+00   4.0718993e-02
   2.8778281e+00   3.5550677e-02
   2.8823529e+00   2.5431752e-02
   2.8868778e+00   1.1793677e-02
   2.8914027e+00  -3.4288110e-03
   2.8959276e+00  -1.8068560e-02
   2.9004525e+00  -3.0033827e-02
   2.9049774e+00  -3.7609451e-02
   2.9095023e+00  -3.9707717e-02
   2.9140271e+00  -3.6031549e-02
   2.9185520e+00  -2.7124579e-02
   2.9230769e+00  -1.4298649e-02
   2.9276018e+00   5.5282671e-04
   2.9321267e+00   1.5230092e-02
   2.9366516e+00   2.7551546e-02
   2.9411765e+00   3.5679856e-02
   2.9457014e+00   3.8400711e-02
   2.9502262e+00   3.5311251e-02
   2.9547511e+00   2.6887909e-02
   2.9592760e+00   1.4421159e-02
   2.9638009e+00  -1.7529134e-04
   2.9683258e+00  -1.4653696e-02
   2.9728507e+00  -2.6776939e-02
   2.9773756e+00  -3.4666067e-02
   2.9819005e+00  -3.7096437e-02
   2.9864253e+00  -3.3695101e-02
   2.9909502e+00  -2.5006494e-02
   2.9954751e+00  -1.2413715e-02
   3.0000000e+00   2.0747132e-03
   3.0045249e+00   1.6140796e-02
   3.0090498e+00   2.7526824e-02
   3.0135747e+00   3.4400153e-02
   3.0180995e+00   3.5653692e-02
   3.0226244e+00   3.1092053e-02
   3.0271493e+00   2.1470740e-02
   3.0316742e+00   8.3794787e-03
   3.0361991e+00  -6.0138488e-03
   3.0407240e+00  -1.9318486e-02
   3.0452489e+00  -2.9317771e-02
   3.0497738e+00  -3.4341911e-02
   3.0542986e+00  -3.3553341e-02
   3.0588235e+00  -2.7094875e-02
   3.0633484e+00  -1.6073036e-02
   3.0678733e+00  -2.3766268e-03
   3.0723982e+00   1.1641197e-02
   3.0769231e+00   2.3564818e-02
   3.0814480e+00   3.1333852e-02
   3.0859729e+00   3.3604214e-02
   3.0904977e+00   2.9988421e-02
   3.0950226e+00   2.1130914e-02
   3.0995475e+00   8.6022458e-03
   3.1040724e+00  -5.3721099e-03
   3.1085973e+00  -1.8302889e-02
   3.1131222e+00  -2.7880093e-02
   3.1176471e+00  -3.2389249e-02
   3.1221719e+00  -3.1025250e-02
   3.1266968e+00  -2.4045099e-02
   3.1312217e+00  -1.2729098e-02
   3.1357466e+00   8.4571189e-04
   3.1402715e+00   1.4181244e-02
   3.1447964e+00   2.4816357e-02
   3.1493213e+00   3.0783483e-02
   3.1538462e+00   3.0978782e-02
   3.1583710e+00   2.5375113e-02
   3.1628959e+00   1.5035098e-02
   3.1674208e+00   1.9185932e-03
   3.1719457e+00  -1.1482378e-02
   3.1764706e+00  -2.2614401e-02
   3.1809955e+00  -2.9350836e-02
   3.1855204e+00  -3.0403721e-02
   3.1900452e+00  -2.5578616e-02
   3.1945701e+00  -1.5820368e-02
   3.1990950e+00  -3.0374396e-03
   3.2036199e+00   1.0264392e-02
   3.2081448e+00   2.1470098e-02
   3.2126697e+00   2.8370766e-02
   3.2171946e+00   2.9604528e-02
   3.2217195e+00   2.4933976e-02
   3.2262443e+00   1.5301875e-02
   3.2307692e+00   2.6504359e-03
   3.2352941e+00  -1.0463252e-02
   3.2398190e+00  -2.1380897e-02
   3.2443439e+00  -2.7883321e-02
   3.2488688e+00  -2.8647312e-02
   3.2533937e+00  -2.3523821e-02
   3.2579186e+00  -1.3577296e-02
   3.2624434e+00  -8.7407306e-04
   3.2669683e+00   1.1940045e-02
   3.2714932e+00   2.2188234e-02
   3.2760181e+00   2.7723952e-02
   3.2805430e+00   2.7387026e-02
   3.2850679e+00   2.1256287e-02
   3.2895928e+00   1.0641819e-02
   3.2941176e+00  -2.1856555e-03
   3.2986425e+00  -1.4474442e-02
   3.3031674e+00  -2.3580576e-02
   3.3076923e+00  -2.7540028e-02
   3.3122172e+00  -2.5499889e-02
   3.3167421e+00  -1.7912268e-02
   3.3212670e+00  -6.4447396e-03
   3.3257919e+00   6.3774646e-03
   3.3303167e+00   1.7722673e-02
   3.3348416e+00   2.5078230e-02
   3.3393665e+00   2.6812036e-02
   3.3438914e+00   2.2543617e-02
   3.3484163e+00   1.3238432e-02
   3.3529412e+00   9.9981162e-04
   3.3574661e+00  -1.1398999e-02
   3.3619910e+00  -2.1140370e-02
   3.3665158e+00  -2.6004972e-02
   3.3710407e+00  -2.4884536e-02
   3.3755656e+00  -1.8044657e-02
   3.3800905e+00  -7.0730021e-03
   3.3846154e+00   5.4798288e-03
   3.3891403e+00   1.6687823e-02
   3.3936652e+00   2.3931425e-02
   3.3981900e+00   2.5514935e-02
   3.4027149e+00   2.1072800e-02
   3.4072398e+00   1.1665264e-02
   3.4117647e+00  -4.6399599e-04
   3.4162896e+00  -1.2415563e-02
   3.4208145e+00  -2.1324931e-02
   3.4253394e+00  -2.5052284e-02
   3.4298643e+00  -2.2704572e-02
   3.4343891e+00  -1.4860571e-02
   3.4389140e+00  -3.4396995e-03
   3.4434389e+00   8.7587141e-03
   3.4479638e+00   1.8737271e-02
   3.4524887e+00   2.4038528e-02
   3.4570136e+00   2.3357166e-02
   3.4615385e+00   1.6872103e-02
   3.4660633e+00   6.2115474e-03
   3.4705882e+00  -5.9457437e-03
   3.4751131e+00  -1.6537834e-02
   3.4796380e+00  -2.2890901e-02
   3.4841629e+00  -2.3400146e-02
   3.4886878e+00  -1.7945465e-02
   3.4932127e+00  -7.9317274e-03
   3.4977376e+00   4.0622540e-03
   3.5022624e+00   1.4941072e-02
   3.5067873e+00   2.1890698e-02
   3.5113122e+00   2.3111614e-02
   3.5158371e+00   1.8294760e-02
   3.5203620e+00   8.7119841e-03
   3.5248869e+00  -3.1085023e-03
   3.5294118e+00  -1.4041749e-02
   3.5339367e+00  -2.1190749e-02
   3.5384615e+00  -2.2658921e-02
   3.5429864e+00  -1.8063181e-02
   3.5475113e+00  -8.6462575e-03
   3.5520362e+00   3.0478130e-03
   3.5565611e+00   1.3853336e-02
   3.5610860e+00   2.0838383e-02
   3.5656109e+00   2.2105239e-02
   3.5701357e+00   1.7316066e-02
   3.5746606e+00   7.7955159e-03
   3.5791855e+00  -3.8240836e-03
   3.5837104e+00  -1.4323083e-02
   3.5882353e+00  -2.0785478e-02
   3.5927602e+00  -2.1414230e-02
   3.5972851e+00  -1.6041521e-02
   3.6018100e+00  -6.1862108e-03
   3.6063348e+00   5.3641675e-03
   3.6108597e+00   1.5335037e-02
   3.6153846e+00   2.0892894e-02
   3.6199095e+00   2.0456934e-02
   3.6244344e+00   1.4159925e-02
   3.6289593e+00   3.8208511e-03
   3.6334842e+00  -7.5696683e-03
   3.6380090e+00  -1.6708747e-02
   3.6425339e+00  -2.0940188e-02
   3.6470588e+00  -1.9034275e-02
   3.6515837e+00  -1.1557232e-02
   3.6561086e+00  -7.1596075e-04
   3.6606335e+00   1.0283454e-02
   3.6651584e+00   1.8179923e-02
   3.6696833e+00   2.0627409e-02
   3.6742081e+00   1.6901428e-02
   3.6787330e+00   8.1263875e-03
   3.6832579e+00  -3.0511718e-03
   3.6877828e+00  -1.3252455e-02
   3.6923077e+00  -1.9386179e-02
   3.6968326e+00  -1.9590996e-02
   3.7013575e+00  -1.3811643e-02
   3.7058824e+00  -3.8270193e-03
   3.7104072e+00   7.2858215e-03
   3.7149321e+00   1.6093966e-02
   3.7194570e+00   1.9870538e-02
   3.7239819e+00   1.7447324e-02
   3.7285068e+00   9.5890536e-03
   3.7330317e+00  -1.2345929e-03
   3.7375566e+00  -1.1615515e-02
   3.7420814e+00  -1.8277518e-02
   3.7466063e+00  -1.9115219e-02
   3.7511312e+00  -1.3870549e-02
   3.7556561e+00  -4.2261098e-03
   3.7601810e+00   6.7224355e-03
   3.7647059e+00   1.5453390e-02
   3.7692308e+00   1.9152997e-02
   3.7737557e+00   1.6630916e-02
   3.7782805e+00   8.7165315e-03
   3.7828054e+00  -1.9999248e-03
   3.7873303e+00  -1.2005431e-02
   3.7918552e+00  -1.8013369e-02
   3.7963801e+00  -1.8048827e-02
   3.8009050e+00  -1.2109845e-02
   3.8054299e+00  -2.1791987e-03
   3.8099548e+00   8.4254805e-03
   3.8144796e+00   1.6154452e-02
   3.8190045e+00   1.8416781e-02
   3.8235294e+00   1.4459031e-02
   3.8280543e+00   5.6304624e-03
   3.8325792e+00  -5.0633745e-03
   3.8371041e+00  -1.3975499e-02
   3.8416290e+00  -1.8061111e-02
   3.8461538e+00  -1.5925931e-02
   3.8506787e+00  -8.3155884e-03
   3.8552036e+00   2.1301936e-03
   3.8597285e+00   1.1782869e-02
   3.8642534e+00   1.7282844e-02
   3.8687783e+00   1.6714797e-02
   3.8733032e+00   1.0287342e-02
   3.8778281e+00   2.7139480e-04
   3.8823529e+00  -9.7902434e-03
   3.8868778e+00  -1.6331357e-02
   3.8914027e+00  -1.7030497e-02
   3.8959276e+00  -1.1646453e-02
   3.9004525e+00  -2.1163429e-03
   3.9049774e+00   8.1284466e-03
   3.9095023e+00   1.5391462e-02
   3.9140271e+00   1.7047601e-02
   3.9185520e+00   1.2502619e-02
   3.9230769e+00   3.4211444e-03
   3.9276018e+00  -6.8693489e-03
   3.9321267e+00  -1.4590368e-02
   3.9366516e+00  -1.6901385e-02
   3.9411765e+00  -1.2954838e-02
   3.9457014e+00  -4.2217556e-03
   3.9502262e+00   6.0425223e-03
   3.9547511e+00   1.4003682e-02
   3.9592760e+00   1.6681706e-02
   3.9638009e+00   1.3076022e-02
   3.9683258e+00   4.5540750e-03
   3.9728507e+00  -5.6528753e-03
   3.9773756e+00  -1.3666498e-02
   3.9819005e+00  -1.6435730e-02
   3.9864253e+00  -1.2908024e-02
   3.9909502e+00  -4.4443793e-03
   3.9954751e+00   5.6912278e-03
   4.0000000e+00   1.3582048e-02
   4.0045249e+00   1.6172989e-02
   4.0090498e+00   1.2463452e-02
   4.0135747e+00   3.9089428e-03
   4.0180995e+00  -6.1353466e-03
   4.0226244e+00  -1.3722284e-02
   4.0271493e+00  -1.5865359e-02
   4.0316742e+00  -1.1724880e-02
   4.0361991e+00  -2.9526703e-03
   4.0407240e+00   6.9524215e-03
   4.0452489e+00   1.4032436e-02
   4.0497738e+00   1.5454298e-02
   4.0542986e+00   1.0655064e-02
   4.0588235e+00   1.5808173e-03
   4.0633484e+00  -8.0882076e-03
   4.0678733e+00  -1.4423720e-02
   4.0723982e+00  -1.4849200e-02
   4.0769231e+00  -9.2004124e-03
   4.0814480e+00   1.9489191e-04
   4.0859729e+00   9.4627191e-03
   4.0904977e+00   1.4775216e-02
   4.0950226e+00   1.3937338e-02
   4.0995475e+00   7.3078578e-03
   4.1040724e+00  -2.3375660e-03
   4.1085973e+00  -1.0956147e-02
   4.1131222e+00  -1.4929637e-02
   4.1176471e+00  -1.2591189e-02
   4.1221719e+00  -4.9398251e-03
   4.1266968e+00   4.7699421e-03
   4.1312217e+00   1.2401987e-02
   4.1357466e+00   1.4700302e-02
   4.1402715e+00   1.0688343e-02
   4.1447964e+00   2.1003080e-03
   4.1493213e+00  -7.3530978e-03
   4.1538462e+00  -1.3580081e-02
   4.1583710e+00  -1.3881964e-02
   4.1628959e+00  -8.1355383e-03
   4.1674208e+00   1.1400239e-03
   4.1719457e+00   9.8738395e-03
   4.1764706e+00   1.4225538e-02
   4.1809955e+00   1.2280700e-02
   4.1855204e+00   4.9080267e-03
   4.1900452e+00  -4.6119788e-03
   4.1945701e+00  -1.2035857e-02
   4.1990950e+00  -1.4048451e-02
   4.2036199e+00  -9.7538350e-03
   4.2081448e+00  -1.0907904e-03
   4.2126697e+00   8.0272530e-03
   4.2171946e+00   1.3473122e-02
   4.2217195e+00   1.2778578e-02
   4.2262443e+00   6.2670646e-03
   4.2307692e+00  -3.0797548e-03
   4.2352941e+00  -1.0974893e-02
   4.2398190e+00  -1.3790393e-02
   4.2443439e+00  -1.0233976e-02
   4.2488688e+00  -1.9587375e-03
   4.2533937e+00   7.1891435e-03
   4.2579186e+00   1.2950071e-02
   4.2624434e+00   1.2638322e-02
   4.2669683e+00   6.4080704e-03
   4.2714932e+00  -2.8049743e-03
   4.2760181e+00  -1.0653921e-02
   4.2805430e+00  -1.3429455e-02
   4.2850679e+00  -9.8225396e-03
   4.2895928e+00  -1.5589730e-03
   4.2941176e+00   7.4099529e-03
   4.2986425e+00   1.2788898e-02
   4.3031674e+00   1.2000097e-02
   4.3076923e+00   5.4335863e-03
   4.3122172e+00  -3.7274989e-03
   4.3167421e+00  -1.1037276e-02
   4.3212670e+00  -1.2943702e-02
   4.3257919e+00  -8.5257990e-03
   4.3303167e+00   4.3542410e-05
   4.3348416e+00   8.5501188e-03
   4.3393665e+00   1.2804592e-02
   4.3438914e+00   1.0712291e-02
   4.3484163e+00   3.3207943e-03
   4.3529412e+00  -5.6864343e-03
   4.3574661e+00  -1.1814875e-02
   4.3619910e+00  -1.2003463e-02
   4.3665158e+00  -6.1670615e-03
   4.3710407e+00   2.7469760e-03
   4.3755656e+00   1.0232963e-02
   4.3800905e+00   1.2501496e-02
   4.3846154e+00   8.4077427e-03
   4.3891403e+00   4.7117016e-05
   4.3936652e+00  -8.3006659e-03
   4.3981900e+00  -1.2355444e-02
   4.4027149e+00  -1.0037612e-02
   4.4072398e+00  -2.5511891e-03
   4.4117647e+00   6.2236397e-03
   4.4162896e+00   1.1731335e-02
   4.4208145e+00   1.1108914e-02
   4.4253394e+00   4.6886857e-03
   4.4298643e+00  -4.1605656e-03
   4.4343891e+00  -1.0788285e-02
   4.4389140e+00  -1.1705739e-02
   4.4434389e+00  -6.4347788e-03
   4.4479638e+00   2.2244705e-03
   4.4524887e+00   9.6661061e-03
   4.4570136e+00   1.1925001e-02
   4.4615385e+00   7.7996884e-03
   4.4660633e+00  -4.9041627e-04
   4.4705882e+00  -8.4824036e-03
   4.4751131e+00  -1.1866498e-02
   4.4796380e+00  -8.8181494e-03
   4.4841629e+00  -9.9937184e-04
   4.4886878e+00   7.3295135e-03
   4.4932127e+00   1.1623041e-02
   4.4977376e+00   9.5372300e-03
   4.5022624e+00   2.2261654e-03
   4.5067873e+00  -6.2776955e-03
   4.5113122e+00  -1.1277454e-02
   4.5158371e+00  -1.0010027e-02
   4.5203620e+00  -3.1892738e-03
   4.5248869e+00   5.3765087e-03
   4.5294118e+00   1.0899051e-02
   4.5339367e+00   1.0289075e-02
   4.5384615e+00   3.8997139e-03
   4.5429864e+00  -4.6578487e-03
   4.5475113e+00  -1.0542186e-02
   4.5520362e+00  -1.0421518e-02
   4.5565611e+00  -4.3747159e-03
   4.5610860e+00   4.1392863e-03
   4.5656109e+00   1.0245948e-02
   4.5701357e+00   1.0445709e-02
   4.5746606e+00   4.6333501e-03
   4.5791855e+00  -3.8269158e-03
   4.5837104e+00  -1.0033933e-02
   4.5882353e+00  -1.0387977e-02
   4.5927602e+00  -4.6918321e-03
   4.5972851e+00   3.7194573e-03
   4.6018100e+00   9.9162689e-03
   4.6063348e+00   1.0262328e-02
   4.6108597e+00   4.5617737e-03
   4.6153846e+00  -3.8101179e-03
   4.6199095e+00  -9.8905877e-03
   4.6244344e+00  -1.0070321e-02
   4.6289593e+00  -4.2494546e-03
   4.6334842e+00   4.0871817e-03
   4.6380090e+00   9.9419458e-03
   4.6425339e+00   9.8001467e-03
   4.6470588e+00   3.7541177e-03
   4.6515837e+00  -4.5364705e-03
   4.6561086e+00  -1.0046082e-02
   4.6606335e+00  -9.4305892e-03
   4.6651584e+00  -3.0721148e-03
   4.6696833e+00   5.1379386e-03
   4.6742081e+00   1.0167671e-02
   4.6787330e+00   8.9311764e-03
   4.6832579e+00   2.1981102e-03
   4.6877828e+00  -5.8651129e-03
   4.6923077e+00  -1.0261996e-02
   4.6968326e+00  -8.2664666e-03
   4.7013575e+00  -1.1306335e-03
   4.7058824e+00   6.6807300e-03
   4.7104072e+00   1.0273856e-02
   4.7149321e+00   7.3984407e-03
   4.7194570e+00  -1.2411708e-04
   4.7239819e+00  -7.5347813e-03
   4.7285068e+00  -1.0139822e-02
   4.7330317e+00  -6.2926964e-03
   4.7375566e+00   1.5451256e-03
   4.7420814e+00   8.3603071e-03
   4.7466063e+00   9.7891230e-03
   4.7511312e+00   4.9231387e-03
   4.7556561e+00  -3.0922391e-03
   4.7601810e+00  -9.0737800e-03
   4.7647059e+00  -9.1500959e-03
   4.7692308e+00  -3.2815643e-03
   4.7737557e+00   4.6989999e-03
   4.7782805e+00   9.5747648e-03
   4.7828054e+00   8.1566055e-03
   4.7873303e+00   1.3858887e-03
   4.7918552e+00  -6.2692596e-03
   4.7963801e+00  -9.7509287e-03
   4.8009050e+00  -6.7588701e-03
   4.8054299e+00   7.1070634e-04
   4.8099548e+00   7.6770908e-03
   4.8144796e+00   9.4886863e-03
   4.8190045e+00   4.9388458e-03
   4.8235294e+00  -2.9097662e-03
   4.8280543e+00  -8.7693060e-03
   4.8325792e+00  -8.6867645e-03
   4.8371041e+00  -2.7248939e-03
   4.8416290e+00   5.0636057e-03
   4.8461538e+00   9.3771129e-03
   4.8506787e+00   7.2768752e-03
   4.8552036e+00   2.0700214e-04
   4.8597285e+00  -6.9778480e-03
   4.8642534e+00  -9.3369747e-03
   4.8687783e+00  -5.2499447e-03
   4.8733032e+00   2.4497652e-03
   4.8778281e+00   8.4208349e-03
   4.8823529e+00   8.5162873e-03
   4.8868778e+00   2.6779827e-03
   4.8914027e+00  -5.0068393e-03
   4.8959276e+00  -9.1526531e-03
   4.9004525e+00  -6.8533568e-03
   4.9049774e+00   2.6164599e-04
   4.9095023e+00   7.1610133e-03
   4.9140271e+00   8.9609009e-03
   4.9185520e+00   4.3924176e-03
   4.9230769e+00  -3.2818799e-03
   4.9276018e+00  -8.5799220e-03
   4.9321267e+00  -7.7148768e-03
   4.9366516e+00  -1.3182260e-03
   4.9411765e+00   5.9985059e-03
   4.9457014e+00   8.9558452e-03
   4.9502262e+00   5.4223150e-03
   4.9547511e+00  -2.0285547e-03
   4.9592760e+00  -7.9722984e-03
   4.9638009e+00  -8.0777722e-03
   4.9683258e+00  -2.2771135e-03
   4.9728507e+00   5.1688677e-03
   4.9773756e+00   8.7855398e-03
   4.9819005e+00   5.9134355e-03
   4.9864253e+00  -1.3165453e-03
   4.9909502e+00  -7.5432261e-03
   4.9954751e+00  -8.1437529e-03
   5.0000000e+00  -2.6780419e-03
   5.0045249e+00   4.7664977e-03
   5.0090498e+00   8.6161599e-03
   5.0135747e+00   5.9868219e-03
   5.0180995e+00  -1.1362535e-03
   5.0226244e+00  -7.3763786e-03
   5.0271493e+00  -8.0170316e-03
   5.0316742e+00  -2.5792299e-03
   5.0361991e+00   4.7981318e-03
   5.0407240e+00   8.4932535e-03
   5.0452489e+00   5.6890472e-03
   5.0497738e+00  -1.4593073e-03
   5.0542986e+00  -7.4598759e-03
   5.0588235e+00  -7.6974474e-03
   5.0633484e+00  -1.9970567e-03
   5.0678733e+00   5.2243872e-03
   5.0723982e+00   8.3661605e-03
   5.0769231e+00   4.9929618e-03
   5.0814480e+00  -2.2562001e-03
   5.0859729e+00  -7.7119331e-03
   5.0904977e+00  -7.1045175e-03
   5.0950226e+00  -9.2150021e-04
   5.0995475e+00   5.9600159e-03
   5.1040724e+00   8.1077411e-03
   5.1085973e+00   3.8307301e-03
   5.1131222e+00  -3.4665780e-03
   5.1176471e+00  -7.9749829e-03
   5.1221719e+00  -6.1044432e-03
   5.1266968e+00   6.3864681e-04
   5.1312217e+00   6.8414428e-03
   5.1357466e+00   7.5205203e-03
   5.1402715e+00   2.1376164e-03
   5.1447964e+00  -4.9504240e-03
   5.1493213e+00  -8.0018721e-03
   5.1538462e+00  -4.5454957e-03
   5.1583710e+00   2.5970053e-03
   5.1628959e+00   7.5938605e-03
   5.1674208e+00   6.3612813e-03
   5.1719457e+00  -8.2447932e-05
   5.1764706e+00  -6.4351167e-03
   5.1809955e+00  -7.4630255e-03
   5.1855204e+00  -2.3234915e-03
   5.1900452e+00   4.7214198e-03
   5.1945701e+00   7.8230592e-03
   5.1990950e+00   4.4058519e-03
   5.2036199e+00  -2.6728432e-03
   5.2081448e+00  -7.4915921e-03
   5.2126697e+00  -6.0157064e-03
   5.2171946e+00   5.0697948e-04
   5.2217195e+00   6.5779973e-03
   5.2262443e+00   7.0743533e-03
   5.2307692e+00   1.5843682e-03
   5.2352941e+00  -5.2271434e-03
   5.2398190e+00  -7.5677074e-03
   5.2443439e+00  -3.4501280e-03
   5.2488688e+00   3.5972214e-03
   5.2533937e+00   7.5343542e-03
   5.2579186e+00   4.9870091e-03
   5.2624434e+00  -1.8409974e-03
   5.2669683e+00  -7.0513962e-03
   5.2714932e+00  -6.1410032e-03
   5.2760181e+00   8.9754123e-05
   5.2805430e+00   6.2160080e-03
   5.2850679e+00   6.9002906e-03
   5.2895928e+00   1.5544148e-03
   5.2941176e+00  -5.1305075e-03
   5.2986425e+00  -7.2845850e-03
   5.3031674e+00  -3.0197585e-03
   5.3076923e+00   3.8922051e-03
   5.3122172e+00   7.3357607e-03
   5.3167421e+00   4.2636789e-03
   5.3212670e+00  -2.5855842e-03
   5.3257919e+00  -7.1070588e-03
   5.3303167e+00  -5.2672872e-03
   5.3348416e+00   1.2796399e-03
   5.3393665e+00   6.6558906e-03
   5.3438914e+00   6.0294014e-03
   5.3484163e+00  -2.8253609e-05
   5.3529412e+00  -6.0393779e-03
   5.3574661e+00  -6.5621447e-03
   5.3619910e+00  -1.1287749e-03
   5.3665158e+00   5.3118195e-03
   5.3710407e+00   6.8872799e-03
   5.3755656e+00   2.1646470e-03
   5.3800905e+00  -4.5224708e-03
   5.3846154e+00  -7.0331377e-03
   5.3891403e+00  -3.0637499e-03
   5.3936652e+00   3.7150554e-03
   5.3981900e+00   7.0329179e-03
   5.4027149e+00   3.8217565e-03
   5.4072398e+00  -2.9249846e-03
   5.4117647e+00  -6.9207113e-03
   5.4162896e+00  -4.4421248e-03
   5.4208145e+00   2.1806291e-03
   5.4253394e+00   6.7309246e-03
   5.4298643e+00   4.9364499e-03
   5.4343891e+00  -1.5007139e-03
   5.4389140e+00  -6.4937657e-03
   5.4434389e+00  -5.3193075e-03
   5.4479638e+00   8.9754906e-04
   5.4524887e+00   6.2358388e-03
   5.4570136e+00   5.6080817e-03
   5.4615385e+00  -3.7654285e-04
   5.4660633e+00  -5.9780414e-03
   5.4705882e+00  -5.8194807e-03
   5.4751131e+00  -6.1402766e-05
   5.4796380e+00   5.7354397e-03
   5.4841629e+00   5.9674744e-03
   5.4886878e+00   4.1674108e-04
   5.4932127e+00  -5.5198086e-03
   5.4977376e+00  -6.0641371e-03
   5.5022624e+00  -6.9166019e-04
   5.5067873e+00   5.3387154e-03
   5.5113122e+00   6.1180641e-03
   5.5158371e+00   8.8761327e-04
   5.5203620e+00  -5.1977821e-03
   5.5248869e+00  -6.1352329e-03
   5.5294118e+00  -1.0052847e-03
   5.5339367e+00   5.1013718e-03
   5.5384615e+00   6.1203194e-03
   5.5429864e+00   1.0457104e-03
   5.5475113e+00  -5.0514398e-03
   5.5520362e+00  -6.0749643e-03
   5.5565611e+00  -1.0085130e-03
   5.5610860e+00   5.0496068e-03
   5.5656109e+00   6.0006664e-03
   5.5701357e+00   8.9489602e-04
   5.5746606e+00  -5.0941316e-03
   5.5791855e+00  -5.8956725e-03
   5.5837104e+00  -7.0535016e-04
   5.5882353e+00   5.1817504e-03
   5.5927602e+00   5.7571394e-03
   5.5972851e+00   4.4163518e-04
   5.6018100e+00  -5.3057980e-03
   5.6063348e+00  -5.5792428e-03
   5.6108597e+00  -1.0564576e-04
   5.6153846e+00   5.4571092e-03
   5.6199095e+00   5.3546359e-03
   5.6244344e+00  -2.9918448e-04
   5.6289593e+00  -5.6226929e-03
   5.6334842e+00  -5.0729245e-03
   5.6380090e+00   7.6920883e-04
   5.6425339e+00   5.7874822e-03
   5.6470588e+00   4.7232987e-03
   5.6515837e+00  -1.2983489e-03
   5.6561086e+00  -5.9331722e-03
   5.6606335e+00  -4.2939905e-03
   5.6651584e+00   1.8782879e-03
   5.6696833e+00   6.0390832e-03
   5.6742081e+00   3.7742250e-03
   5.6787330e+00  -2.4972361e-03
   5.6832579e+00  -6.0827231e-03
   5.6877828e+00  -3.1556988e-03
   5.6923077e+00   3.1385412e-03
   5.6968326e+00   6.0396769e-03
   5.7013575e+00   2.4339050e-03
   5.7058824e+00  -3.7801678e-03
   5.7104072e+00  -5.8849931e-03
   5.7149321e+00  -1.6097397e-03
   5.7194570e+00   4.3944187e-03
   5.7239819e+00   5.5948062e-03
   5.7285068e+00   6.9217243e-04
   5.7330317e+00  -4.9469190e-03
   5.7375566e+00  -5.1476053e-03
   5.7420814e+00   3.0094581e-04
   5.7466063e+00   5.3979264e-03
   5.7511312e+00   4.5267285e-03
   5.7556561e+00  -1.3413893e-03
   5.7601810e+00  -5.7040299e-03
   5.7647059e+00  -3.7240150e-03
   5.7692308e+00   2.3893185e-03
   5.7737557e+00   5.8206150e-03
   5.7782805e+00   2.7427180e-03
   5.7828054e+00  -3.3934056e-03
   5.7873303e+00  -5.7056553e-03
   5.7918552e+00  -1.6013806e-03
   5.7963801e+00   4.2916753e-03
   5.8009050e+00   5.3243575e-03
   5.8054299e+00   3.3602527e-04
   5.8099548e+00  -5.0152177e-03
   5.8144796e+00  -4.6557163e-03
   5.8190045e+00   9.9674537e-04
   5.8235294e+00   5.4918745e-03
   5.8280543e+00   3.6982505e-03
   5.8325792e+00  -2.3202463e-03
   5.8371041e+00  -5.6535718e-03
   5.8416290e+00  -2.4758925e-03
   5.8461538e+00   3.5402973e-03
   5.8506787e+00   5.4454228e-03
   5.8552036e+00   1.0438563e-03
   5.8597285e+00  -4.5497691e-03
   5.8642534e+00  -4.8348810e-03
   5.8687783e+00   5.1049935e-04
   5.8733032e+00   5.2392449e-03
   5.8778281e+00   3.8231384e-03
   5.8823529e+00  -2.0681267e-03
   5.8868778e+00  -5.5093384e-03
   5.8914027e+00  -2.4546715e-03
   5.8959276e+00   3.4843359e-03
   5.9004525e+00   5.2855957e-03
   5.9049774e+00   8.2158766e-04
   5.9095023e+00  -4.6029085e-03
   5.9140271e+00  -4.5371427e-03
   5.9185520e+00   9.3381412e-04
   5.9230769e+00   5.2724360e-03
   5.9276018e+00   3.2906598e-03
   5.9321267e+00  -2.6281832e-03
   5.9366516e+00  -5.3709505e-03
   5.9411765e+00  -1.6418184e-03
   5.9457014e+00   4.0535048e-03
   5.9502262e+00   4.8315873e-03
   5.9547511e+00  -2.4126348e-04
   5.9592760e+00  -5.0017783e-03
   5.9638009e+00  -3.6645045e-03
   5.9683258e+00   2.1304384e-03
   5.9728507e+00   5.3021117e-03
   5.9773756e+00   1.9768060e-03
   5.9819005e+00  -3.7573446e-03
   5.9864253e+00  -4.8535564e-03
   5.9909502e+00   2.7999925e-05
   5.9954751e+00   4.8554509e-03
   6.0000000e+00   3.6628599e-03
   6.0045249e+00  -2.0618034e-03
   6.0090498e+00  -5.2060328e-03
   6.0135747e+00  -1.8639227e-03
   6.0180995e+00   3.7892838e-03
   6.0226244e+00   4.6907268e-03
   6.0271493e+00  -2.8073386e-04
   6.0316742e+00  -4.8839882e-03
   6.0361991e+00  -3.3365716e-03
   6.0407240e+00   2.4059077e-03
   6.0452489e+00   5.0957089e-03
   6.0497738e+00   1.3376340e-03
   6.0542986e+00  -4.1020136e-03
   6.0588235e+00  -4.3206152e-03
   6.0633484e+00   9.5260219e-04
   6.0678733e+00   4.9948638e-03
   6.0723982e+00   2.6506522e-03
   6.0769231e+00  -3.0732225e-03
   6.0814480e+00  -4.8398322e-03
   6.0859729e+00  -3.8896996e-04
   6.0904977e+00   4.5447584e-03
   6.0950226e+00   3.6037846e-03
   6.0995475e+00  -1.9855013e-03
   6.1040724e+00  -4.9835237e-03
   6.1085973e+00  -1.5095030e-03
   6.1131222e+00   3.9111471e-03
   6.1176471e+00   4.2194510e-03
   6.1221719e+00  -9.7660919e-04
   6.1266968e+00  -4.8760380e-03
   6.1312217e+00  -2.3748992e-03
   6.1357466e+00   3.2335722e-03
   6.1402715e+00   4.5700916e-03
   6.1447964e+00  -1.1930795e-04
   6.1493213e+00  -4.6353309e-03
   6.1538462e+00  -3.0051698e-03
   6.1583710e+00   2.6025057e-03
   6.1628959e+00   4.7368352e-03
   6.1674208e+00   5.6296764e-04
   6.1719457e+00  -4.3481954e-03
   6.1764706e+00  -3.4378803e-03
   6.1809955e+00   2.0684762e-03
   6.1855204e+00   4.7846387e-03
   6.1900452e+00   1.0674380e-03
   6.1945701e+00  -4.0728634e-03
   6.1990950e+00  -3.7060368e-03
   6.2036199e+00   1.6633124e-03
   6.2081448e+00   4.7622738e-03
   6.2126697e+00   1.3946199e-03
   6.2171946e+00  -3.8535656e-03
   6.2217195e+00  -3.8373112e-03
   6.2262443e+00   1.4104316e-03
   6.2307692e+00   4.7101921e-03
   6.2352941e+00   1.5494607e-03
   6.2398190e+00  -3.7236934e-03
   6.2443439e+00  -3.8586616e-03
   6.2488688e+00   1.3203942e-03
   6.2533937e+00   4.6581261e-03
   6.2579186e+00   1.5437459e-03
   6.2624434e+00  -3.6981108e-03
   6.2669683e+00  -3.7894737e-03
   6.2714932e+00   1.3889018e-03
   6.2760181e+00   4.6154980e-03
   6.2805430e+00   1.3895409e-03
   6.2850679e+00  -3.7696455e-03
   6.2895928e+00  -3.6321927e-03
   6.2941176e+00   1.6021505e-03
   6.2986425e+00   4.5673035e-03
   6.3031674e+00   1.0898661e-03
   6.3076923e+00  -3.9141671e-03
   6.3122172e+00  -3.3688295e-03
   6.3167421e+00   1.9447958e-03
   6.3212670e+00   4.4801642e-03
   6.3257919e+00   6.3872874e-04
   6.3303167e+00  -4.0975175e-03
   6.3348416e+00  -2.9700838e-03
   6.3393665e+00   2.3977163e-03
   6.3438914e+00   4.3103920e-03
   6.3484163e+00   3.1080502e-05
   6.3529412e+00  -4.2755278e-03
   6.3574661e+00  -2.4065801e-03
   6.3619910e+00   2.9282365e-03
   6.3665158e+00   4.0085890e-03
   6.3710407e+00  -7.2245224e-04
   6.3755656e+00  -4.3874875e-03
   6.3800905e+00  -1.6586505e-03
   6.3846154e+00   3.4778021e-03
   6.3891403e+00   3.5204793e-03
   6.3936652e+00  -1.5857470e-03
   6.3981900e+00  -4.3529122e-03
   6.4027149e+00  -7.2278623e-04
   6.4072398e+00   3.9588303e-03
   6.4117647e+00   2.7950000e-03
   6.4162896e+00  -2.4891538e-03
   6.4208145e+00  -4.0775379e-03
   6.4253394e+00   3.7622992e-04
   6.4298643e+00   4.2567740e-03
   6.4343891e+00   1.7992485e-03
   6.4389140e+00  -3.3271658e-03
   6.4434389e+00  -3.4733397e-03
   6.4479638e+00   1.5693327e-03
   6.4524887e+00   4.2437387e-03
   6.4570136e+00   5.4514846e-04
   6.4615385e+00  -3.9573000e-03
   6.4660633e+00  -2.4863434e-03
   6.4705882e+00   2.7273314e-03
   6.4751131e+00   3.8002805e-03
   6.4796380e+00  -8.8276867e-04
   6.4841629e+00  -4.2096970e-03
   6.4886878e+00  -1.1290342e-03
   6.4932127e+00   3.6593395e-03
   6.4977376e+00   2.8515514e-03
   6.5022624e+00  -2.3097102e-03
   6.5067873e+00  -3.9198504e-03
   6.5113122e+00   4.8446820e-04
   6.5158371e+00   4.1314398e-03
   6.5203620e+00   1.4118111e-03
   6.5248869e+00  -3.4749572e-03
   6.5294118e+00  -2.9826688e-03
   6.5339367e+00   2.1197741e-03
   6.5384615e+00   3.9225709e-03
   6.5429864e+00  -3.6597008e-04
   6.5475113e+00  -4.0706434e-03
   6.5520362e+00  -1.4252244e-03
   6.5565611e+00   3.4325597e-03
   6.5610860e+00   2.9093228e-03
   6.5656109e+00  -2.1647942e-03
   6.5701357e+00  -3.8248281e-03
   6.5746606e+00   5.2898325e-04
   6.5791855e+00   4.0326286e-03
   6.5837104e+00   1.1648606e-03
   6.5882353e+00  -3.5316052e-03
   6.5927602e+00  -2.6221531e-03
   6.5972851e+00   2.4406427e-03
   6.6018100e+00   3.6093489e-03
   6.6063348e+00  -9.6840408e-04
   6.6108597e+00  -3.9874559e-03
   6.6153846e+00  -6.3019705e-04
   6.6199095e+00   3.7247332e-03
   6.6244344e+00   2.0991126e-03
   6.6289593e+00  -2.8901163e-03
   6.6334842e+00  -3.2184395e-03
   6.6380090e+00   1.6362788e-03
   6.6425339e+00   3.8370159e-03
   6.6470588e+00  -1.6732523e-04
   6.6515837e+00  -3.8874429e-03
   6.6561086e+00  -1.2945136e-03
   6.6606335e+00   3.3903293e-03
   6.6651584e+00   2.5446279e-03
   6.6696833e+00  -2.4426183e-03
   6.6742081e+00  -3.4245898e-03
   6.6787330e+00   1.1949809e-03
   6.6832579e+00   3.8390488e-03
   6.6877828e+00   1.7472955e-04
   6.6923077e+00  -3.7622215e-03
   6.6968326e+00  -1.4898244e-03
   6.7013575e+00   3.2311658e-03
   6.7058824e+00   2.5958055e-03
   6.7104072e+00  -2.3341432e-03
   6.7149321e+00  -3.3768317e-03
   6.7194570e+00   1.1931675e-03
   6.7239819e+00   3.7635308e-03
   6.7285068e+00   5.3447078e-05
   6.7330317e+00  -3.7345499e-03
   6.7375566e+00  -1.2663566e-03
   6.7420814e+00   3.3154292e-03
   6.7466063e+00   2.3217339e-03
   6.7511312e+00  -2.5694304e-03
   6.7556561e+00  -3.1206094e-03
   6.7601810e+00   1.5898532e-03
   6.7647059e+00   3.5997608e-03
   6.7692308e+00  -4.8450664e-04
   6.7737557e+00  -3.7325154e-03
   6.7782805e+00  -6.3541859e-04
   6.7828054e+00   3.5290781e-03
   6.7873303e+00   1.6688001e-03
   6.7918552e+00  -3.0299986e-03
   6.7963801e+00  -2.5336820e-03
   6.8009050e+00   2.2968134e-03
   6.8054299e+00   3.1710235e-03
   6.8099548e+00  -1.4041928e-03
   6.8144796e+00  -3.5472829e-03
   6.8190045e+00   4.3046386e-04
   6.8235294e+00   3.6519900e-03
   6.8280543e+00   5.4810339e-04
   6.8325792e+00  -3.4956119e-03
   6.8371041e+00  -1.4627281e-03
   6.8416290e+00   3.1057743e-03
   6.8461538e+00   2.2556555e-03
   6.8506787e+00  -2.5233062e-03
   6.8552036e+00  -2.8822744e-03
   6.8597285e+00   1.7991307e-03
   6.8642534e+00   3.3141935e-03
   6.8687783e+00  -9.8845735e-04
   6.8733032e+00  -3.5388534e-03
   6.8778281e+00   1.4675065e-04
   6.8823529e+00   3.5592507e-03
   6.8868778e+00   6.7523334e-04
   6.8914027e+00  -3.3912030e-03
   6.8959276e+00  -1.4348736e-03
   6.9004525e+00   3.0593037e-03
   6.9049774e+00   2.0983251e-03
   6.9095023e+00  -2.5949303e-03
   6.9140271e+00  -2.6428261e-03
   6.9185520e+00   2.0311772e-03
   6.9230769e+00   3.0548365e-03
   6.9276018e+00  -1.4003895e-03
   6.9321267e+00  -3.3274321e-03
   6.9366516e+00   7.3492067e-04
   6.9411765e+00   3.4617333e-03
   6.9457014e+00  -6.3508664e-05
   6.9502262e+00  -3.4632979e-03
   6.9547511e+00  -5.8694798e-04
   6.9592760e+00   3.3434999e-03
   6.9638009e+00   1.1937044e-03
   6.9683258e+00  -3.1179385e-03
   6.9728507e+00  -1.7390408e-03
   6.9773756e+00   2.8045491e-03
   6.9819005e+00   2.2095792e-03
   6.9864253e+00  -2.4239503e-03
   6.9909502e+00  -2.5986879e-03
   6.9954751e+00   1.9953796e-03
   7.0000000e+00   2.9036084e-03
   7.0045249e+00  -1.5374910e-03
   7.0090498e+00  -3.1263860e-03
   7.0135747e+00   1.0657884e-03
   7.0180995e+00   3.2711663e-03
   7.0226244e+00  -5.9358544e-04
   7.0271493e+00  -3.3440039e-03
   7.0316742e+00   1.3160012e-04
   7.0361991e+00   3.3517514e-03
   7.0407240e+00   3.1155231e-04
   7.0452489e+00  -3.3013997e-03
   7.0497738e+00  -7.2826484e-04
   7.0542986e+00   3.2010444e-03
   7.0588235e+00   1.1129292e-03
   7.0633484e+00  -3.0587927e-03
   7.0678733e+00  -1.4609690e-03
   7.0723982e+00   2.8836549e-03
   7.0769231e+00   1.7698903e-03
   7.0814480e+00  -2.6846986e-03
   7.0859729e+00  -2.0393945e-03
   7.0904977e+00   2.4699663e-03
   7.0950226e+00   2.2701767e-03
   7.0995475e+00  -2.2473790e-03
   7.1040724e+00  -2.4650757e-03
   7.1085973e+00   2.0230040e-03
   7.1131222e+00   2.6275987e-03
   7.1176471e+00  -1.8012300e-03
   7.1221719e+00  -2.7609612e-03
   7.1266968e+00   1.5857963e-03
   7.1312217e+00   2.8687207e-03
   7.1357466e+00  -1.3789901e-03
   7.1402715e+00  -2.9532744e-03
   7.1447964e+00   1.1835909e-03
   7.1493213e+00   3.0177066e-03
   7.1538462e+00  -1.0011905e-03
   7.1583710e+00  -3.0639962e-03
   7.1628959e+00   8.3413954e-04
   7.1674208e+00   3.0947652e-03
   7.1719457e+00  -6.8444062e-04
   7.1764706e+00  -3.1130291e-03
   7.1809955e+00   5.5325726e-04
   7.1855204e+00   3.1212908e-03
   7.1900452e+00  -4.4205448e-04
   7.1945701e+00  -3.1231306e-03
   7.1990950e+00   3.5025077e-04
   7.2036199e+00   3.1202560e-03
   7.2081448e+00  -2.7814050e-04
   7.2126697e+00  -3.1149419e-03
   7.2171946e+00   2.2489834e-04
   7.2217195e+00   3.1083774e-03
   7.2262443e+00  -1.8960737e-04
   7.2307692e+00  -3.1007625e-03
   7.2352941e+00   1.7183592e-04
   7.2398190e+00   3.0917948e-03
   7.2443439e+00  -1.7183576e-04
   7.2488688e+00  -3.0816013e-03
   7.2533937e+00   1.8911784e-04
   7.2579186e+00   3.0689046e-03
   7.2624434e+00  -2.2482814e-04
   7.2669683e+00  -3.0539474e-03
   7.2714932e+00   2.7865503e-04
   7.2760181e+00   3.0357992e-03
   7.2805430e+00  -3.5082600e-04
   7.2850679e+00  -3.0136824e-03
   7.2895928e+00   4.4149369e-04
   7.2941176e+00   2.9873479e-03
   7.2986425e+00  -5.4926321e-04
   7.3031674e+00  -2.9549156e-03
   7.3076923e+00   6.7337468e-04
   7.3122172e+00   2.9146066e-03
   7.3167421e+00  -8.1260683e-04
   7.3212670e+00  -2.8643268e-03
   7.3257919e+00   9.6504260e-04
   7.3303167e+00   2.8008004e-03
   7.3348416e+00  -1.1295618e-03
   7.3393665e+00  -2.7214848e-03
   7.3438914e+00   1.3039512e-03
   7.3484163e+00   2.6229546e-03
   7.3529412e+00  -1.4864336e-03
   7.3574661e+00  -2.5024224e-03
   7.3619910e+00   1.6745787e-03
   7.3665158e+00   2.3574041e-03
   7.3710407e+00  -1.8652130e-03
   7.3755656e+00  -2.1856307e-03
   7.3800905e+00   2.0545691e-03
   7.3846154e+00   1.9853237e-03
   7.3891403e+00  -2.2383033e-03
   7.3936652e+00  -1.7558688e-03
   7.3981900e+00   2.4102329e-03
   7.4027149e+00   1.4959919e-03
   7.4072398e+00  -2.5648139e-03
   7.4117647e+00  -1.2065048e-03
   7.4162896e+00   2.6947606e-03
   7.4208145e+00   8.8830736e-04
   7.4253394e+00  -2.7928273e-03
   7.4298643e+00  -5.4341725e-04
   7.4343891e+00   2.8520568e-03
   7.4389140e+00   1.7593817e-04
   7.4434389e+00  -2.8647164e-03
   7.4479638e+00   2.0955154e-04
   7.4524887e+00   2.8247456e-03
   7.4570136e+00  -6.0564553e-04
   7.4615385e+00  -2.7261333e-03
   7.4660633e+00   1.0036416e-03
   7.4705882e+00   2.5645390e-03
   7.4751131e+00  -1.3926857e-03
   7.4796380e+00  -2.3371610e-03
   7.4841629e+00   1.7601867e-03
   7.4886878e+00   2.0431215e-03
   7.4932127e+00  -2.0925427e-03
   7.4977376e+00  -1.6846640e-03
   7.5022624e+00   2.3746448e-03
   7.5067873e+00   1.2664893e-03
   7.5113122e+00  -2.5916266e-03
   7.5158371e+00  -7.9708343e-04
   7.5203620e+00   2.7289382e-03
   7.5248869e+00   2.8839706e-04
   7.5294118e+00  -2.7738639e-03
   7.5339367e+00   2.4342012e-04
   7.5384615e+00   2.7157974e-03
   7.5429864e+00  -7.7911117e-04
   7.5475113e+00  -2.5484531e-03
   7.5520362e+00   1.2955453e-03
   7.5565611e+00   2.2697110e-03
   7.5610860e+00  -1.7676594e-03
   7.5656109e+00  -1.8834722e-03
   7.5701357e+00   2.1692031e-03
   7.5746606e+00   1.4005287e-03
   7.5791855e+00  -2.4736628e-03
   7.5837104e+00  -8.3786775e-04
   7.5882353e+00   2.6577920e-03
   7.5927602e+00   2.2072590e-04
   7.5972851e+00  -2.7014588e-03
   7.6018100e+00   4.2037827e-04
   7.6063348e+00   2.5924624e-03
   7.6108597e+00  -1.0481057e-03
   7.6153846e+00  -2.3259418e-03
   7.6199095e+00   1.6228268e-03
   7.6244344e+00   1.9087805e-03
   7.6289593e+00  -2.1026713e-03
   7.6334842e+00  -1.3584605e-03
   7.6380090e+00   2.4489181e-03
   7.6425339e+00   7.0550662e-04
   7.6470588e+00  -2.6277497e-03
   7.6515837e+00   8.8884280e-06
   7.6561086e+00   2.6156515e-03
   7.6606335e+00  -7.3318135e-04
   7.6651584e+00  -2.4013404e-03
   7.6696833e+00   1.4106261e-03
   7.6742081e+00   1.9910542e-03
   7.6787330e+00  -1.9810002e-03
   7.6832579e+00  -1.4072553e-03
   7.6877828e+00   2.3897006e-03
   7.6923077e+00   6.9293480e-04
   7.6968326e+00  -2.5895586e-03
   7.7013575e+00   9.4474557e-05
   7.7058824e+00   2.5514204e-03
   7.7104072e+00  -8.8262909e-04
   7.7149321e+00  -2.2656530e-03
   7.7194570e+00   1.5935387e-03
   7.7239819e+00   1.7484646e-03
   7.7285068e+00  -2.1499176e-03
   7.7330317e+00  -1.0429885e-03
   7.7375566e+00   2.4835181e-03
   7.7420814e+00   2.1587346e-04
   7.7466063e+00  -2.5473150e-03
   7.7511312e+00   6.4409696e-04
   7.7556561e+00   2.3197960e-03
   7.7601810e+00  -1.4386811e-03
   7.7647059e+00  -1.8151560e-03
   7.7692308e+00   2.0676362e-03
   7.7737557e+00   1.0821853e-03
   7.7782805e+00  -2.4449231e-03
   7.7828054e+00  -2.0451829e-04
   7.7873303e+00   2.5099578e-03
   7.7918552e+00  -7.0858537e-04
   7.7963801e+00  -2.2403632e-03
   7.8009050e+00   1.5340633e-03
   7.8054299e+00   1.6591588e-03
   7.8099548e+00  -2.1516251e-03
   7.8144796e+00  -8.3605563e-04
   7.8190045e+00   2.4630444e-03
   7.8235294e+00  -1.1698692e-04
   7.8280543e+00  -2.4084741e-03
   7.8325792e+00   1.0605731e-03
   7.8371041e+00   1.9820948e-03
   7.8416290e+00  -1.8455769e-03
   7.8461538e+00  -1.2367435e-03
   7.8506787e+00   2.3389773e-03
   7.8552036e+00   2.8260204e-04
   7.8597285e+00  -2.4474395e-03
   7.8642534e+00   7.2634975e-04
   7.8687783e+00   2.1371721e-03
   7.8733032e+00  -1.6171081e-03
   7.8778281e+00  -1.4484194e-03
   7.8823529e+00   2.2245752e-03
   7.8868778e+00   4.9177433e-04
   7.8914027e+00  -2.4271405e-03
   7.8959276e+00   5.6281215e-04
   7.9004525e+00   2.1715004e-03
   7.9049774e+00  -1.5162062e-03
   7.9095023e+00  -1.4913895e-03
   7.9140271e+00   2.1767960e-03
   7.9185520e+00   5.0893089e-04
   7.9230769e+00  -2.3998121e-03
   7.9276018e+00   5.8485811e-04
   7.9321267e+00   2.1250471e-03
   7.9366516e+00  -1.5618411e-03
   7.9411765e+00  -1.3942857e-03
   7.9457014e+00   2.2069615e-03
   7.9502262e+00   3.5374568e-04
   7.9547511e+00  -2.3657741e-03
   7.9592760e+00   7.7207017e-04
   7.9638009e+00   1.9866826e-03
   7.9683258e+00  -1.7257107e-03
   7.9728507e+00  -1.1417677e-03
   7.9773756e+00   2.2757092e-03
   7.9819005e+00   1.9113799e-05
   7.9864253e+00  -2.2765159e-03
   7.9909502e+00   1.1135214e-03
   7.9954751e+00   1.7111949e-03
   8.0000000e+00  -1.9716490e-03
   8.0045249e+00  -7.0733797e-04
   8.0090498e+00   2.3259857e-03
   8.0135747e+00  -4.8584733e-04
   8.0180995e+00  -2.0684922e-03
   8.0226244e+00   1.5553274e-03
   8.0271493e+00   1.2518702e-03
   8.0316742e+00  -2.2049290e-03
   8.0361991e+00  -8.6074775e-05
   8.0407240e+00   2.2416337e-03
   8.0452489e+00  -1.1085037e-03
   8.0497738e+00  -1.6382209e-03
   8.0542986e+00   1.9868412e-03
   8.0588235e+00   5.5357818e-04
   8.0633484e+00  -2.2812970e-03
   8.0678733e+00   7.0000711e-04
   8.0723982e+00   1.8868206e-03
   8.0769231e+00  -1.7444489e-03
   8.0814480e+00  -9.0790606e-04
   8.0859729e+00   2.2480999e-03
   8.0904977e+00  -3.6126035e-04
   8.0950226e+00  -2.0365662e-03
   8.0995475e+00   1.5188745e-03
   8.1040724e+00   1.1612929e-03
   8.1085973e+00  -2.1807838e-03
   8.1131222e+00   1.0271351e-04
   8.1176471e+00   2.1123242e-03
   8.1221719e+00  -1.3354744e-03
   8.1266968e+00  -1.3196501e-03
   8.1312217e+00   2.1084876e-03
   8.1357466e+00   6.3052523e-05
   8.1402715e+00  -2.1375339e-03
   8.1447964e+00   1.2191491e-03
   8.1493213e+00   1.3948929e-03
   8.1538462e+00  -2.0600627e-03
   8.1583710e+00  -1.3638249e-04
   8.1628959e+00   2.1370070e-03
   8.1674208e+00  -1.1771630e-03
   8.1719457e+00  -1.4041023e-03
   8.1764706e+00   2.0436460e-03
   8.1809955e+00   1.2648346e-04
   8.1855204e+00  -2.1156075e-03
   8.1900452e+00   1.2036264e-03
   8.1945701e+00   1.3469383e-03
   8.1990950e+00  -2.0532636e-03
   8.2036199e+00  -3.1335851e-05
   8.2081448e+00   2.0648718e-03
   8.2126697e+00  -1.2986790e-03
   8.2171946e+00  -1.2153537e-03
   8.2217195e+00   2.0846745e-03
   8.2262443e+00  -1.5137786e-04
   8.2307692e+00  -1.9778899e-03
   8.2352941e+00   1.4555599e-03
   8.2398190e+00   1.0075285e-03
   8.2443439e+00  -2.1215020e-03
   8.2488688e+00   4.1231913e-04
   8.2533937e+00   1.8377955e-03
   8.2579186e+00  -1.6488840e-03
   8.2624434e+00  -7.1618171e-04
   8.2669683e+00   2.1287295e-03
   8.2714932e+00  -7.3912079e-04
   8.2760181e+00  -1.6130226e-03
   8.2805430e+00   1.8466824e-03
   8.2850679e+00   3.2894517e-04
   8.2895928e+00  -2.0672398e-03
   8.2941176e+00   1.1157670e-03
   8.2986425e+00   1.2772015e-03
   8.3031674e+00  -2.0110684e-03
   8.3076923e+00   1.4950149e-04
   8.3122172e+00   1.8985645e-03
   8.3167421e+00  -1.5025161e-03
   8.3212670e+00  -8.1753463e-04
   8.3257919e+00   2.0849249e-03
   8.3303167e+00  -6.8872422e-04
   8.3348416e+00  -1.5790955e-03
   8.3393665e+00   1.8335693e-03
   8.3438914e+00   2.3479609e-04
   8.3484163e+00  -1.9977968e-03
   8.3529412e+00   1.2363482e-03
   8.3574661e+00   1.0755398e-03
   8.3619910e+00  -2.0290949e-03
   8.3665158e+00   4.4163331e-04
   8.3710407e+00   1.6907402e-03
   8.3755656e+00  -1.7106587e-03
   8.3800905e+00  -3.9401462e-04
   8.3846154e+00   2.0035312e-03
   8.3891403e+00  -1.1305643e-03
   8.3936652e+00  -1.1349166e-03
   8.3981900e+00   1.9957721e-03
   8.4027149e+00  -4.0267084e-04
   8.4072398e+00  -1.6786019e-03
   8.4117647e+00   1.6999479e-03
   8.4162896e+00   3.5104917e-04
   8.4208145e+00  -1.9666104e-03
   8.4253394e+00   1.1901217e-03
   8.4298643e+00   1.0223946e-03
   8.4343891e+00  -1.9917443e-03
   8.4389140e+00   5.6052502e-04
   8.4434389e+00   1.5381535e-03
   8.4479638e+00  -1.7865338e-03
   8.4524887e+00  -1.0016655e-04
   8.4570136e+00   1.8616922e-03
   8.4615385e+00  -1.4028497e-03
   8.4660633e+00  -7.1947394e-04
   8.4705882e+00   1.9832276e-03
   8.4751131e+00  -8.9993024e-04
   8.4796380e+00  -1.2402376e-03
   8.4841629e+00   1.9142105e-03
   8.4886878e+00  -3.4179972e-04
   8.4932127e+00  -1.6237615e-03
   8.4977376e+00   1.6871463e-03
   8.5022624e+00   2.1088461e-04
   8.5067873e+00  -1.8563387e-03
   8.5113122e+00   1.3476509e-03
   8.5158371e+00   7.1333968e-04
   8.5203620e+00  -1.9459883e-03
   8.5248869e+00   9.3999557e-04
   8.5294118e+00   1.1394958e-03
   8.5339367e+00  -1.9102643e-03
   8.5384615e+00   5.0038864e-04
   8.5429864e+00   1.4743670e-03
   8.5475113e+00  -1.7694292e-03
   8.5520362e+00   6.0492916e-05
   8.5565611e+00   1.7098510e-03
   8.5610860e+00  -1.5481513e-03
   8.5656109e+00  -3.5070602e-04
   8.5701357e+00   1.8481509e-03
   8.5746606e+00  -1.2762899e-03
   8.5791855e+00  -7.1358131e-04
   8.5837104e+00   1.9028491e-03
   8.5882353e+00  -9.8072931e-04
   8.5927602e+00  -1.0211732e-03
   8.5972851e+00   1.8913288e-03
   8.6018100e+00  -6.7965264e-04
   8.6063348e+00  -1.2739833e-03
   8.6108597e+00   1.8276590e-03
   8.6153846e+00  -3.8470591e-04
   8.6199095e+00  -1.4721356e-03
   8.6244344e+00   1.7236121e-03
   8.6289593e+00  -1.0804678e-04
   8.6334842e+00  -1.6168632e-03
   8.6380090e+00   1.5938463e-03
   8.6425339e+00   1.3926942e-04
   8.6470588e+00  -1.7150704e-03
   8.6515837e+00   1.4544124e-03
   8.6561086e+00   3.5234241e-04
   8.6606335e+00  -1.7785659e-03
   8.6651584e+00   1.3170911e-03
   8.6696833e+00   5.3380192e-04
   8.6742081e+00  -1.8170977e-03
   8.6787330e+00   1.1864531e-03
   8.6832579e+00   6.8628005e-04
   8.6877828e+00  -1.8352366e-03
   8.6923077e+00   1.0658128e-03
   8.6968326e+00   8.0885588e-04
   8.7013575e+00  -1.8364141e-03
   8.7058824e+00   9.6128795e-04
   8.7104072e+00   8.9968825e-04
   8.7149321e+00  -1.8275669e-03
   8.7194570e+00   8.8000843e-04
   8.7239819e+00   9.6175547e-04
   8.7285068e+00  -1.8171290e-03
   8.7330317e+00   8.2401874e-04
   8.7375566e+00   1.0011850e-03
   8.7420814e+00  -1.8090563e-03
   8.7466063e+00   7.9049346e-04
   8.7511312e+00   1.0210836e-03
   8.7556561e+00  -1.8019157e-03
   8.7601810e+00   7.7707996e-04
   8.7647059e+00   1.0190428e-03
   8.7692308e+00  -1.7932295e-03
   8.7737557e+00   7.8638025e-04
   8.7782805e+00   9.9173853e-04
   8.7828054e+00  -1.7842740e-03
   8.7873303e+00   8.2201828e-04
   8.7918552e+00   9.3978131e-04
   8.7963801e+00  -1.7778393e-03
   8.8009050e+00   8.8296310e-04
   8.8054299e+00   8.6668757e-04
   8.8099548e+00  -1.7725299e-03
   8.8144796e+00   9.6297560e-04
   8.8190045e+00   7.7330077e-04
   8.8235294e+00  -1.7608061e-03
   8.8280543e+00   1.0561318e-03
   8.8325792e+00   6.5507465e-04
   8.8371041e+00  -1.7337754e-03
   8.8416290e+00   1.1608618e-03
   8.8461538e+00   5.0612577e-04
   8.8506787e+00  -1.6865533e-03
   8.8552036e+00   1.2772356e-03
   8.8597285e+00   3.2541138e-04
   8.8642534e+00  -1.6178197e-03
   8.8687783e+00   1.4002489e-03
   8.8733032e+00   1.1782959e-04
   8.8778281e+00  -1.5239392e-03
   8.8823529e+00   1.5177465e-03
   8.8868778e+00  -1.1006715e-04
   8.8914027e+00  -1.3953175e-03
   8.8959276e+00   1.6143285e-03
   8.9004525e+00  -3.5533032e-04
   8.9049774e+00  -1.2201321e-03
   8.9095023e+00   1.6780931e-03
   8.9140271e+00  -6.1660947e-04
   8.9185520e+00  -9.9204711e-04
   8.9230769e+00   1.7015816e-03
   8.9276018e+00  -8.8744235e-04
   8.9321267e+00  -7.1425169e-04
   8.9366516e+00   1.6773263e-03
   8.9411765e+00  -1.1505376e-03
   8.9457014e+00  -3.9637115e-04
   8.9502262e+00   1.5922683e-03
   8.9547511e+00  -1.3802985e-03
   8.9592760e+00  -4.8403793e-05
   8.9638009e+00   1.4288865e-03
   8.9683258e+00  -1.5509612e-03
   8.9728507e+00   3.2181322e-04
   8.9773756e+00   1.1741969e-03
   8.9819005e+00  -1.6441656e-03
   8.9864253e+00   7.0256991e-04
   8.9909502e+00   8.2976550e-04
   8.9954751e+00  -1.6488995e-03
   9.0000000e+00   1.0700309e-03
   9.0045249e+00   4.1600545e-04
   9.0090498e+00  -1.5566027e-03
   9.0135747e+00   1.3830771e-03
   9.0180995e+00  -3.1009077e-05
   9.0226244e+00  -1.3545547e-03
   9.0271493e+00   1.5856832e-03
   9.0316742e+00  -4.6761159e-04
   9.0361991e+00  -1.0211025e-03
   9.0407240e+00   1.5900110e-03
   9.0452489e+00  -9.0677776e-04


==> wavenumber-prf/scaledprofile1000000.txt <==
   0.0000000e+00   1.0934957e-02
   5.5555556e-03   1.0934992e-02
   1.1111111e-02   1.0935235e-02
   1.6666667e-02   1.0935891e-02
   2.2222222e-02   1.0937169e-02
   2.7777778e-02   1.0939275e-02
   3.3333333e-02   1.0942417e-02
   3.8888889e-02   1.0946802e-02
   4.4444444e-02   1.0952637e-02
   5.0000000e-02   1.0960128e-02
   5.5555556e-02   1.0969484e-02
   6.1111111e-02   1.0980912e-02
   6.6666667e-02   1.0994619e-02
   7.2222222e-02   1.1010817e-02
   7.7777778e-02   1.1029715e-02
   8.3333333e-02   1.1051524e-02
   8.8888889e-02   1.1076457e-02
   9.4444444e-02   1.1104729e-02
   1.0000000e-01   1.1136555e-02
   1.0555556e-01   1.1172156e-02
   1.1111111e-01   1.1211753e-02
   1.1666667e-01   1.1255573e-02
   1.2222222e-01   1.1303843e-02
   1.2777778e-01   1.1356794e-02
   1.3333333e-01   1.1414665e-02
   1.3888889e-01   1.1477699e-02
   1.4444444e-01   1.1546141e-02
   1.5000000e-01   1.1620246e-02
   1.5555556e-01   1.1700274e-02
   1.6111111e-01   1.1786493e-02
   1.6666667e-01   1.1879174e-02
   1.7222222e-01   1.1978604e-02
   1.7777778e-01   1.2085074e-02
   1.8333333e-01   1.2198885e-02
   1.8888889e-01   1.2320350e-02
   1.9444444e-01   1.2449792e-02
   2.0000000e-01   1.2587547e-02
   2.0555556e-01   1.2733964e-02
   2.1111111e-01   1.2889405e-02
   2.1666667e-01   1.3054244e-02
   2.2222222e-01   1.3228876e-02
   2.2777778e-01   1.3413710e-02
   2.3333333e-01   1.3609170e-02
   2.3888889e-01   1.3815703e-02
   2.4444444e-01   1.4033772e-02
   2.5000000e-01   1.4263863e-02
   2.5555556e-01   1.4506483e-02
   2.6111111e-01   1.4762165e-02
   2.6666667e-01   1.5031462e-02
   2.7222222e-01   1.5314957e-02
   2.7777778e-01   1.5613258e-02
   2.8333333e-01   1.5927005e-02
   2.8888889e-01   1.6256865e-02
   2.9444444e-01   1.6603538e-02
   3.0000000e-01   1.6967761e-02
   3.0555556e-01   1.7350302e-02
   3.1111111e-01   1.7751969e-02
   3.1666667e-01   1.8173611e-02
   3.2222222e-01   1.8616114e-02
   3.2777778e-01   1.9080411e-02
   3.3333333e-01   1.9567478e-02
   3.3888889e-01   2.0078341e-02
   3.4444444e-01   2.0614075e-02
   3.5000000e-01   2.1175808e-02
   3.5555556e-01   2.1764723e-02
   3.6111111e-01   2.2382062e-02
   3.6666667e-01   2.3029127e-02
   3.7222222e-01   2.3707281e-02
   3.7777778e-01   2.4417954e-02
   3.8333333e-01   2.5162649e-02
   3.8888889e-01   2.5942938e-02
   3.9444444e-01   2.6760470e-02
   4.0000000e-01   2.7616973e-02
   4.0555556e-01   2.8514256e-02
   4.1111111e-01   2.9454217e-02
   4.1666667e-01   3.0438841e-02
   4.2222222e-01   3.1470211e-02
   4.2777778e-01   3.2550503e-02
   4.3333333e-01   3.3681999e-02
   4.3888889e-01   3.4867080e-02
   4.4444444e-01   3.6108246e-02
   4.5000000e-01   3.7408103e-02
   4.5555556e-01   3.8769382e-02
   4.6111111e-01   4.0194934e-02
   4.6666667e-01   4.1687737e-02
   4.7222222e-01   4.3250904e-02
   4.7777778e-01   4.4887681e-02
   4.8333333e-01   4.6601460e-02
   4.8888889e-01   4.8395778e-02
   4.9444444e-01   5.0274320e-02
   5.0000000e-01   5.2240930e-02
   5.0555556e-01   5.4299609e-02
   5.1111111e-01   5.6454528e-02
   5.1666667e-01   5.8710022e-02
   5.2222222e-01   6.1070603e-02
   5.2777778e-01   6.3540955e-02
   5.3333333e-01   6.6125951e-02
   5.3888889e-01   6.8830644e-02
   5.4444444e-01   7.1660278e-02
   5.5000000e-01   7.4620287e-02
   5.5555556e-01   7.7716303e-02
   5.6111111e-01   8.0954150e-02
   5.6666667e-01   8.4339854e-02
   5.7222222e-01   8.7879635e-02
   5.7777778e-01   9.1579919e-02
   5.8333333e-01   9.5447325e-02
   5.8888889e-01   9.9488681e-02
   5.9444444e-01   1.0371100e-01
   6.0000000e-01   1.0812150e-01
   6.0555556e-01   1.1272758e-01
   6.1111111e-01   1.1753682e-01
   6.1666667e-01   1.2255700e-01
   6.2222222e-01   1.2779604e-01
   6.2777778e-01   1.3326203e-01
   6.3333333e-01   1.3896323e-01
   6.3888889e-01   1.4490799e-01
   6.4444444e-01   1.5110484e-01
   6.5000000e-01   1.5756236e-01
   6.5555556e-01   1.6428923e-01
   6.6111111e-01   1.7129420e-01
   6.6666667e-01   1.7858606e-01
   6.7222222e-01   1.8617358e-01
   6.7777778e-01   1.9406555e-01
   6.8333333e-01   2.0227066e-01
   6.8888889e-01   2.1079752e-01
   6.9444444e-01   2.1965463e-01
   7.0000000e-01   2.2885027e-01
   7.0555556e-01   2.3839252e-01
   7.1111111e-01   2.4828919e-01
   7.1666667e-01   2.5854771e-01
   7.2222222e-01   2.6917513e-01
   7.2777778e-01   2.8017807e-01
   7.3333333e-01   2.9156256e-01
   7.3888889e-01   3.0333404e-01
   7.4444444e-01   3.1549727e-01
   7.5000000e-01   3.2805622e-01
   7.5555556e-01   3.4101398e-01
   7.6111111e-01   3.5437268e-01
   7.6666667e-01   3.6813341e-01
   7.7222222e-01   3.8229604e-01
   7.7777778e-01   3.9685920e-01
   7.8333333e-01   4.1182008e-01
   7.8888889e-01   4.2717438e-01
   7.9444444e-01   4.4291614e-01
   8.0000000e-01   4.5903762e-01
   8.0555556e-01   4.7552918e-01
   8.1111111e-01   4.9237912e-01
   8.1666667e-01   5.0957356e-01
   8.2222222e-01   5.2709631e-01
   8.2777778e-01   5.4492870e-01
   8.3333333e-01   5.6304944e-01
   8.3888889e-01   5.8143451e-01
   8.4444444e-01   6.0005698e-01
   8.5000000e-01   6.1888688e-01
   8.5555556e-01   6.3789113e-01
   8.6111111e-01   6.5703329e-01
   8.6666667e-01   6.7627357e-01
   8.7222222e-01   6.9556860e-01
   8.7777778e-01   7.1487145e-01
   8.8333333e-01   7.3413141e-01
   8.8888889e-01   7.5329406e-01
   8.9444444e-01   7.7230109e-01
   9.0000000e-01   7.9109034e-01
   9.0555556e-01   8.0959577e-01
   9.1111111e-01   8.2774747e-01
   9.1666667e-01   8.4547167e-01
   9.2222222e-01   8.6269090e-01
   9.2777778e-01   8.7932393e-01
   9.3333333e-01   8.9528611e-01
   9.3888889e-01   9.1048936e-01
   9.4444444e-01   9.2484252e-01
   9.5000000e-01   9.3825153e-01
   9.5555556e-01   9.5061982e-01
   9.6111111e-01   9.6184860e-01
   9.6666667e-01   9.7183731e-01
   9.7222222e-01   9.8048404e-01
   9.7777778e-01   9.8768613e-01
   9.8333333e-01   9.9334062e-01
   9.8888889e-01   9.9734505e-01
   9.9444444e-01   9.9959802e-01
   1.0000000e+00   1.0000000e+00
   1.0055556e+00   9.9845410e-01
   1.0111111e+00   9.9486697e-01
   1.0166667e+00   9.8914972e-01
   1.0222222e+00   9.8121886e-01
   1.0277778e+00   9.7099731e-01
   1.0333333e+00   9.5841551e-01
   1.0388889e+00   9.4341242e-01
   1.0444444e+00   9.2593674e-01
   1.0500000e+00   9.0594797e-01
   1.0555556e+00   8.8341759e-01
   1.0611111e+00   8.5833015e-01
   1.0666667e+00   8.3068452e-01
   1.0722222e+00   8.0049490e-01
   1.0777778e+00   7.6779186e-01
   1.0833333e+00   7.3262345e-01
   1.0888889e+00   6.9505607e-01
   1.0944444e+00   6.5517534e-01
   1.1000000e+00   6.1308680e-01
   1.1055556e+00   5.6891652e-01
   1.1111111e+00   5.2281163e-01
   1.1166667e+00   4.7494045e-01
   1.1222222e+00   4.2549279e-01
   1.1277778e+00   3.7467964e-01
   1.1333333e+00   3.2273297e-01
   1.1388889e+00   2.6990508e-01
   1.1444444e+00   2.1646779e-01
   1.1500000e+00   1.6271125e-01
   1.1555556e+00   1.0894257e-01
   1.1611111e+00   5.5484080e-02
   1.1666667e+00   2.6712906e-03
   1.1722222e+00  -4.9149449e-02
   1.1777778e+00  -9.9623617e-02
   1.1833333e+00  -1.4839148e-01
   1.1888889e+00  -1.9509136e-01
   1.1944444e+00  -2.3936321e-01
   1.2000000e+00  -2.8085237e-01
   1.2055556e+00  -3.1921364e-01
   1.2111111e+00  -3.5411554e-01
   1.2166667e+00  -3.8524464e-01
   1.2222222e+00  -4.1231016e-01
   1.2277778e+00  -4.3504845e-01
   1.2333333e+00  -4.5322759e-01
   1.2388889e+00  -4.6665185e-01
   1.2444444e+00  -4.7516606e-01
   1.2500000e+00  -4.7865973e-01
   1.2555556e+00  -4.7707082e-01
   1.2611111e+00  -4.7038918e-01
   1.2666667e+00  -4.5865956e-01
   1.2722222e+00  -4.4198391e-01
   1.2777778e+00  -4.2052319e-01
   1.2833333e+00  -3.9449834e-01
   1.2888889e+00  -3.6419050e-01
   1.2944444e+00  -3.2994036e-01
   1.3000000e+00  -2.9214649e-01
   1.3055556e+00  -2.5126282e-01
   1.3111111e+00  -2.0779490e-01
   1.3166667e+00  -1.6229527e-01
   1.3222222e+00  -1.1535772e-01
   1.3277778e+00  -6.7610514e-02
   1.3333333e+00  -1.9708618e-02
   1.3388889e+00   2.7675014e-02
   1.3444444e+00   7.3858999e-02
   1.3500000e+00   1.1816382e-01
   1.3555556e+00   1.5992273e-01
   1.3611111e+00   1.9849313e-01
   1.3666667e+00   2.3326813e-01
   1.3722222e+00   2.6368824e-01
   1.3777778e+00   2.8925290e-01
   1.3833333e+00   3.0953148e-01
   1.3888889e+00   3.2417375e-01
   1.3944444e+00   3.3291934e-01
   1.4000000e+00   3.3560600e-01
   1.4055556e+00   3.3217649e-01
   1.4111111e+00   3.2268365e-01
   1.4166667e+00   3.0729363e-01
   1.4222222e+00   2.8628687e-01
   1.4277778e+00   2.6005685e-01
   1.4333333e+00   2.2910642e-01
   1.4388889e+00   1.9404144e-01
   1.4444444e+00   1.5556197e-01
   1.4500000e+00   1.1445094e-01
   1.4555556e+00   7.1560304e-02
   1.4611111e+00   2.7794930e-02
   1.4666667e+00  -1.5905510e-02
   1.4722222e+00  -5.8586417e-02
   1.4777778e+00  -9.9299483e-02
   1.4833333e+00  -1.3712482e-01
   1.4888889e+00  -1.7119350e-01
   1.4944444e+00  -2.0070992e-01
   1.5000000e+00  -2.2497348e-01
   1.5055556e+00  -2.4339884e-01
   1.5111111e+00  -2.5553421e-01
   1.5166667e+00  -2.6107705e-01
   1.5222222e+00  -2.5988650e-01
   1.5277778e+00  -2.5199215e-01
   1.5333333e+00  -2.3759855e-01
   1.5388889e+00  -2.1708505e-01
   1.5444444e+00  -1.9100085e-01
   1.5500000e+00  -1.6005500e-01
   1.5555556e+00  -1.2510128e-01
   1.5611111e+00  -8.7118318e-02
   1.5666667e+00  -4.7185069e-02
   1.5722222e+00  -6.4522660e-03
   1.5777778e+00   3.3889577e-02
   1.5833333e+00   7.2644746e-02
   1.5888889e+00   1.0864858e-01
   1.5944444e+00   1.4080426e-01
   1.6000000e+00   1.6811902e-01
   1.6055556e+00   1.8973858e-01
   1.6111111e+00   2.0497828e-01
   1.6166667e+00   2.1335020e-01
   1.6222222e+00   2.1458450e-01
   1.6277778e+00   2.0864437e-01
   1.6333333e+00   1.9573354e-01
   1.6388889e+00   1.7629569e-01
   1.6444444e+00   1.5100533e-01
   1.6500000e+00   1.2075015e-01
   1.6555556e+00   8.6604799e-02
   1.6611111e+00   4.9796953e-02
   1.6666667e+00   1.1666232e-02
   1.6722222e+00  -2.6382615e-02
   1.6777778e+00  -6.2930831e-02
   1.6833333e+00  -9.6599263e-02
   1.6888889e+00  -1.2610248e-01
   1.6944444e+00  -1.5030120e-01
   1.7000000e+00  -1.6825095e-01
   1.7055556e+00  -1.7924451e-01
   1.7111111e+00  -1.8284635e-01
   1.7166667e+00  -1.7891703e-01
   1.7222222e+00  -1.6762609e-01
   1.7277778e+00  -1.4945229e-01
   1.7333333e+00  -1.2517064e-01
   1.7388889e+00  -9.5825975e-02
   1.7444444e+00  -6.2693911e-02
   1.7500000e+00  -2.7229977e-02
   1.7555556e+00   8.9910474e-03
   1.7611111e+00   4.4343371e-02
   1.7666667e+00   7.7223179e-02
   1.7722222e+00   1.0612313e-01
   1.7777778e+00   1.2970488e-01
   1.7833333e+00   1.4686607e-01
   1.7888889e+00   1.5679824e-01
   1.7944444e+00   1.5903234e-01
   1.8000000e+00   1.5346923e-01
   1.8055556e+00   1.4039256e-01
   1.8111111e+00   1.2046297e-01
   1.8166667e+00   9.4692871e-02
   1.8222222e+00   6.4402257e-02
   1.8277778e+00   3.1157044e-02
   1.8333333e+00  -3.3075012e-03
   1.8388889e+00  -3.7174873e-02
   1.8444444e+00  -6.8642643e-02
   1.8500000e+00  -9.6020086e-02
   1.8555556e+00  -1.1782280e-01
   1.8611111e+00  -1.3285893e-01
   1.8666667e+00  -1.4030158e-01
   1.8722222e+00  -1.3974299e-01
   1.8777778e+00  -1.3122628e-01
   1.8833333e+00  -1.1525206e-01
   1.8888889e+00  -9.2758522e-02
   1.8944444e+00  -6.5075002e-02
   1.9000000e+00  -3.3850744e-02
   1.9055556e+00  -9.6215366e-04
   1.9111111e+00   3.1596629e-02
   1.9166667e+00   6.1833737e-02
   1.9222222e+00   8.7883060e-02
   1.9277778e+00   1.0812354e-01
   1.9333333e+00   1.2128644e-01
   1.9388889e+00   1.2654320e-01
   1.9444444e+00   1.2356734e-01
   1.9500000e+00   1.1256531e-01
   1.9555556e+00   9.4272949e-02
   1.9611111e+00   6.9916522e-02
   1.9666667e+00   4.1139461e-02
   1.9722222e+00   9.8985988e-03
   1.9777778e+00  -2.1664186e-02
   1.9833333e+00  -5.1366859e-02
   1.9888889e+00  -7.7139066e-02
   1.9944444e+00  -9.7170387e-02
   2.0000000e+00  -1.1004415e-01
   2.0055556e+00  -1.1484659e-01
   2.0111111e+00  -1.1124230e-01
   2.0166667e+00  -9.9509327e-02
   2.0222222e+00  -8.0529425e-02
   2.0277778e+00  -5.5732850e-02
   2.0333333e+00  -2.6999985e-02
   2.0388889e+00   3.4741484e-03
   2.0444444e+00   3.3343399e-02
   2.0500000e+00   6.0290210e-02
   2.0555556e+00   8.2207970e-02
   2.0611111e+00   9.7371518e-02
   2.0666667e+00   1.0458162e-01
   2.0722222e+00   1.0327077e-01
   2.0777778e+00   9.3560168e-02
   2.0833333e+00   7.6261502e-02
   2.0888889e+00   5.2821236e-02
   2.0944444e+00   2.5210232e-02
   2.1000000e+00  -4.2339979e-03
   2.1055556e+00  -3.3000473e-02
   2.1111111e+00  -5.8617910e-02
   2.1166667e+00  -7.8869951e-02
   2.1222222e+00  -9.1993530e-02
   2.1277778e+00  -9.6842171e-02
   2.1333333e+00  -9.2998316e-02
   2.1388889e+00  -8.0822771e-02
   2.1444444e+00  -6.1434558e-02
   2.1500000e+00  -3.6620657e-02
   2.1555556e+00  -8.6815914e-03
   2.1611111e+00   1.9774807e-02
   2.1666667e+00   4.6073763e-02
   2.1722222e+00   6.7726260e-02
   2.1777778e+00   8.2670165e-02
   2.1833333e+00   8.9476020e-02
   2.1888889e+00   8.7496152e-02
   2.1944444e+00   7.6940499e-02
   2.2000000e+00   5.8869151e-02
   2.2055556e+00   3.5099615e-02
   2.2111111e+00   8.0353684e-03
   2.2166667e+00  -1.9569386e-02
   2.2222222e+00  -4.4886621e-02
   2.2277778e+00  -6.5305650e-02
   2.2333333e+00  -7.8708546e-02
   2.2388889e+00  -8.3700207e-02
   2.2444444e+00  -7.9767117e-02
   2.2500000e+00  -6.7345470e-02
   2.2555556e+00  -4.7788376e-02
   2.2611111e+00  -2.3232489e-02
   2.2666667e+00   3.6244596e-03
   2.2722222e+00   2.9813361e-02
   2.2777778e+00   5.2420429e-02
   2.2833333e+00   6.8915195e-02
   2.2888889e+00   7.7442582e-02
   2.2944444e+00   7.7044469e-02
   2.3000000e+00   6.7782942e-02
   2.3055556e+00   5.0747848e-02
   2.3111111e+00   2.7944166e-02
   2.3166667e+00   2.0688157e-03
   2.3222222e+00  -2.3799878e-02
   2.3277778e+00  -4.6565432e-02
   2.3333333e+00  -6.3486752e-02
   2.3388889e+00  -7.2516697e-02
   2.3444444e+00  -7.2562926e-02
   2.3500000e+00  -6.3636333e-02
   2.3555556e+00  -4.6865118e-02
   2.3611111e+00  -2.4368700e-02
   2.3666667e+00   9.9673108e-04
   2.3722222e+00   2.5992290e-02
   2.3777778e+00   4.7407415e-02
   2.3833333e+00   6.2476113e-02
   2.3888889e+00   6.9244091e-02
   2.3944444e+00   6.6836889e-02
   2.4000000e+00   5.5590477e-02
   2.4055556e+00   3.7022765e-02
   2.4111111e+00   1.3645281e-02
   2.4166667e+00  -1.1364064e-02
   2.4222222e+00  -3.4586277e-02
   2.4277778e+00  -5.2828780e-02
   2.4333333e+00  -6.3571298e-02
   2.4388889e+00  -6.5327014e-02
   2.4444444e+00  -5.7865604e-02
   2.4500000e+00  -4.2262448e-02
   2.4555556e+00  -2.0762100e-02
   2.4611111e+00   3.5296406e-03
   2.4666667e+00   2.7085006e-02
   2.4722222e+00   4.6464324e-02
   2.4777778e+00   5.8823515e-02
   2.4833333e+00   6.2343555e-02
   2.4888889e+00   5.6515403e-02
   2.4944444e+00   4.2233384e-02
   2.5000000e+00   2.1677570e-02
   2.5055556e+00  -2.0027196e-03
   2.5111111e+00  -2.5160940e-02
   2.5166667e+00  -4.4211909e-02
   2.5222222e+00  -5.6191942e-02
   2.5277778e+00  -5.9232384e-02
   2.5333333e+00  -5.2869091e-02
   2.5388889e+00  -3.8133923e-02
   2.5444444e+00  -1.7407715e-02
   2.5500000e+00   5.9479808e-03
   2.5555556e+00   2.8126135e-02
   2.5611111e+00   4.5493087e-02
   2.5666667e+00   5.5190740e-02
   2.5722222e+00   5.5621391e-02
   2.5777778e+00   4.6730666e-02
   2.5833333e+00   3.0035439e-02
   2.5888889e+00   8.3852612e-03
   2.5944444e+00  -1.4508884e-02
   2.6000000e+00  -3.4703229e-02
   2.6055556e+00  -4.8702276e-02
   2.6111111e+00  -5.4074430e-02
   2.6166667e+00  -4.9892135e-02
   2.6222222e+00  -3.6913918e-02
   2.6277778e+00  -1.7469132e-02
   2.6333333e+00   4.9414641e-03
   2.6388889e+00   2.6264425e-02
   2.6444444e+00   4.2624392e-02
   2.6500000e+00   5.1035875e-02
   2.6555556e+00   4.9964009e-02
   2.6611111e+00   3.9626258e-02
   2.6666667e+00   2.1972052e-02
   2.6722222e+00   3.3599843e-04
   2.6777778e+00  -2.1177673e-02
   2.6833333e+00  -3.8468762e-02
   2.6888889e+00  -4.8227990e-02
   2.6944444e+00  -4.8585316e-02
   2.7000000e+00  -3.9489907e-02
   2.7055556e+00  -2.2740623e-02
   2.7111111e+00  -1.6523995e-03
   2.7166667e+00   1.9584262e-02
   2.7222222e+00   3.6730098e-02
   2.7277778e+00   4.6348453e-02
   2.7333333e+00   4.6509319e-02
   2.7388889e+00   3.7198931e-02
   2.7444444e+00   2.0343767e-02
   2.7500000e+00  -5.6544062e-04
   2.7555556e+00  -2.1181105e-02
   2.7611111e+00  -3.7197699e-02
   2.7666667e+00  -4.5257474e-02
   2.7722222e+00  -4.3671292e-02
   2.7777778e+00  -3.2796427e-02
   2.7833333e+00  -1.4982083e-02
   2.7888889e+00   5.9158471e-03
   2.7944444e+00   2.5355610e-02
   2.8000000e+00   3.9094346e-02
   2.8055556e+00   4.4123961e-02
   2.8111111e+00   3.9349693e-02
   2.8166667e+00   2.5854085e-02
   2.8222222e+00   6.6775273e-03
   2.8277778e+00  -1.3846457e-02
   2.8333333e+00  -3.1060533e-02
   2.8388889e+00  -4.1043122e-02
   2.8444444e+00  -4.1516705e-02
   2.8500000e+00  -3.2391217e-02
   2.8555556e+00  -1.5807733e-02
   2.8611111e+00   4.3393492e-03
   2.8666667e+00   2.3300889e-02
   2.8722222e+00   3.6588987e-02
   2.8777778e+00   4.1049098e-02
   2.8833333e+00   3.5629972e-02
   2.8888889e+00   2.1658733e-02
   2.8944444e+00   2.5430022e-03
   2.9000000e+00  -1.7039955e-02
   2.9055556e+00  -3.2279299e-02
   2.9111111e+00  -3.9418150e-02
   2.9166667e+00  -3.6698213e-02
   2.9222222e+00  -2.4819655e-02
   2.9277778e+00  -6.7895393e-03
   2.9333333e+00   1.2816249e-02
   2.9388889e+00   2.9002576e-02
   2.9444444e+00   3.7630412e-02
   2.9500000e+00   3.6491864e-02
   2.9555556e+00   2.5901598e-02
   2.9611111e+00   8.6396613e-03
   2.9666667e+00  -1.0753400e-02
   2.9722222e+00  -2.7157208e-02
   2.9777778e+00  -3.6224738e-02
   2.9833333e+00  -3.5550245e-02
   2.9888889e+00  -2.5334162e-02
   2.9944444e+00  -8.3542521e-03
   3.0000000e+00   1.0763926e-02
   3.0055556e+00   2.6792985e-02
   3.0111111e+00   3.5334419e-02
   3.0166667e+00   3.4042296e-02
   3.0222222e+00   2.3295145e-02
   3.0277778e+00   6.1161550e-03
   3.0333333e+00  -1.2651641e-02
   3.0388889e+00  -2.7697738e-02
   3.0444444e+00  -3.4750171e-02
   3.0500000e+00  -3.1807346e-02
   3.0555556e+00  -1.9735365e-02
   3.0611111e+00  -2.0444367e-03
   3.0666667e+00   1.6107524e-02
   3.0722222e+00   2.9408688e-02
   3.0777778e+00   3.3954869e-02
   3.0833333e+00   2.8417940e-02
   3.0888889e+00   1.4465050e-02
   3.0944444e+00  -3.7124933e-03
   3.1000000e+00  -2.0637011e-02
   3.1055556e+00  -3.1190111e-02
   3.1111111e+00  -3.2173389e-02
   3.1166667e+00  -2.3304636e-02
   3.1222222e+00  -7.3314200e-03
   3.1277778e+00   1.0791296e-02
   3.1333333e+00   2.5422337e-02
   3.1388889e+00   3.1992580e-02
   3.1444444e+00   2.8451656e-02
   3.1500000e+00   1.5939042e-02
   3.1555556e+00  -1.5494818e-03
   3.1611111e+00  -1.8413670e-02
   3.1666667e+00  -2.9234522e-02
   3.1722222e+00  -3.0527244e-02
   3.1777778e+00  -2.1890794e-02
   3.1833333e+00  -6.1662109e-03
   3.1888889e+00   1.1467850e-02
   3.1944444e+00   2.5184728e-02
   3.2000000e+00   3.0438553e-02
   3.2055556e+00   2.5492843e-02
   3.2111111e+00   1.2027813e-02
   3.2166667e+00  -5.3968004e-03
   3.2222222e+00  -2.0863273e-02
   3.2277778e+00  -2.9102050e-02
   3.2333333e+00  -2.7303757e-02
   3.2388889e+00  -1.6108525e-02
   3.2444444e+00   5.8614026e-04
   3.2500000e+00   1.6954952e-02
   3.2555556e+00   2.7267887e-02
   3.2611111e+00   2.7907752e-02
   3.2666667e+00   1.8667931e-02
   3.2722222e+00   2.8546972e-03
   3.2777778e+00  -1.3865159e-02
   3.2833333e+00  -2.5481083e-02
   3.2888889e+00  -2.7807266e-02
   3.2944444e+00  -2.0017948e-02
   3.3000000e+00  -4.9769536e-03
   3.3055556e+00   1.1782396e-02
   3.3111111e+00   2.4075835e-02
   3.3166667e+00   2.7355348e-02
   3.3222222e+00   2.0417431e-02
   3.3277778e+00   5.8813652e-03
   3.3333333e+00  -1.0765332e-02
   3.3388889e+00  -2.3219789e-02
   3.3444444e+00  -2.6754184e-02
   3.3500000e+00  -2.0035778e-02
   3.3555556e+00  -5.6666628e-03
   3.3611111e+00   1.0789128e-02
   3.3666667e+00   2.2940984e-02
   3.3722222e+00   2.6057774e-02
   3.3777778e+00   1.8936036e-02
   3.3833333e+00   4.4024757e-03
   3.3888889e+00  -1.1772916e-02
   3.3944444e+00  -2.3149588e-02
   3.4000000e+00  -2.5187041e-02
   3.4055556e+00  -1.7085028e-02
   3.4111111e+00  -2.1367135e-03
   3.4166667e+00   1.3575767e-02
   3.4222222e+00   2.3640520e-02
   3.4277778e+00   2.3942150e-02
   3.4333333e+00   1.4375624e-02
   3.4388889e+00  -1.0786916e-03
   3.4444444e+00  -1.5978969e-02
   3.4500000e+00  -2.4096164e-02
   3.4555556e+00  -2.2033001e-02
   3.4611111e+00  -1.0680495e-02
   3.4666667e+00   5.1265481e-03
   3.4722222e+00   1.8640269e-02
   3.4777778e+00   2.4075809e-02
   3.4833333e+00   1.9109124e-02
   3.4888889e+00   5.9091232e-03
   3.4944444e+00  -9.7705913e-03
   3.5000000e+00  -2.1077100e-02
   3.5055556e+00  -2.3057282e-02
   3.5111111e+00  -1.4856541e-02
   3.5166667e+00  -1.2857620e-04
   3.5222222e+00   1.4556950e-02
   3.5277778e+00   2.2631211e-02
   3.5333333e+00   2.0478648e-02
   3.5388889e+00   9.0919144e-03
   3.5444444e+00  -6.3438963e-03
   3.5500000e+00  -1.8783819e-02
   3.5555556e+00  -2.2536057e-02
   3.5611111e+00  -1.5891453e-02
   3.5666667e+00  -1.9433579e-03
   3.5722222e+00   1.2813994e-02
   3.5777778e+00   2.1491468e-02
   3.5833333e+00   2.0032602e-02
   3.5888889e+00   9.1454835e-03
   3.5944444e+00  -5.9976817e-03
   3.6000000e+00  -1.8187497e-02
   3.6055556e+00  -2.1606784e-02
   3.6111111e+00  -1.4632673e-02
   3.6166667e+00  -6.4932306e-04
   3.6222222e+00   1.3555281e-02
   3.6277778e+00   2.1068283e-02
   3.6333333e+00   1.8230730e-02
   3.6388889e+00   6.4577841e-03
   3.6444444e+00  -8.4232900e-03
   3.6500000e+00  -1.9030197e-02
   3.6555556e+00  -2.0090471e-02
   3.6611111e+00  -1.1093641e-02
   3.6666667e+00   3.4185796e-03
   3.6722222e+00   1.6109376e-02
   3.6777778e+00   2.0547458e-02
   3.6833333e+00   1.4489253e-02
   3.6888889e+00   1.0562804e-03
   3.6944444e+00  -1.2831929e-02
   3.7000000e+00  -2.0003899e-02
   3.7055556e+00  -1.6753749e-02
   3.7111111e+00  -4.7959497e-03
   3.7166667e+00   9.5944169e-03
   3.7222222e+00   1.8848407e-02
   3.7277778e+00   1.8090505e-02
   3.7333333e+00   7.7428872e-03
   3.7388889e+00  -6.6631665e-03
   3.7444444e+00  -1.7411610e-02
   3.7500000e+00  -1.8733421e-02
   3.7555556e+00  -9.9340467e-03
   3.7611111e+00   4.1955533e-03
   3.7666667e+00   1.5950411e-02
   3.7722222e+00   1.8906043e-02
   3.7777778e+00   1.1456436e-02
   3.7833333e+00  -2.2673884e-03
   3.7888889e+00  -1.4647830e-02
   3.7944444e+00  -1.8797099e-02
   3.8000000e+00  -1.2412384e-02
   3.8055556e+00   9.0074019e-04
   3.8111111e+00   1.3621829e-02
   3.8166667e+00   1.8548415e-02
   3.8222222e+00   1.2894472e-02
   3.8277778e+00  -8.9137103e-05
   3.8333333e+00  -1.2939656e-02
   3.8388889e+00  -1.8254273e-02
   3.8444444e+00  -1.2973702e-02
   3.8500000e+00  -1.8805740e-04
   3.8555556e+00   1.2626313e-02
   3.8611111e+00   1.7959930e-02
   3.8666667e+00   1.2689603e-02
   3.8722222e+00  -4.7508341e-05
   3.8777778e+00  -1.2675724e-02
   3.8833333e+00  -1.7668179e-02
   3.8888889e+00  -1.2052722e-02
   3.8944444e+00   7.7261109e-04
   3.9000000e+00   1.3050425e-02
   3.9055556e+00   1.7339078e-02
   3.9111111e+00   1.1044900e-02
   3.9166667e+00  -1.9619078e-03
   3.9222222e+00  -1.3682491e-02
   3.9277778e+00  -1.6894454e-02
   3.9333333e+00  -9.6276254e-03
   3.9388889e+00   3.5787059e-03
   3.9444444e+00   1.4468639e-02
   3.9500000e+00   1.6221353e-02
   3.9555556e+00   7.7530268e-03
   3.9611111e+00  -5.5629058e-03
   3.9666667e+00  -1.5265842e-02
   3.9722222e+00  -1.5180321e-02
   3.9777778e+00  -5.3815262e-03
   3.9833333e+00   7.8148335e-03
   3.9888889e+00   1.5888527e-02
   3.9944444e+00   1.3620313e-02
   4.0000000e+00   2.5067901e-03
   4.0055556e+00  -1.0176176e-02
   4.0111111e+00  -1.6109015e-02
   4.0166667e+00  -1.1399431e-02
   4.0222222e+00   8.1767647e-04
   4.0277778e+00   1.2418492e-02
   4.0333333e+00   1.5673674e-02
   4.0388889e+00   8.4221523e-03
   4.0444444e+00  -4.4435214e-03
   4.0500000e+00  -1.4234822e-02
   4.0555556e+00  -1.4327969e-02
   4.0611111e+00  -4.6794124e-03
   4.0666667e+00   8.1051671e-03
   4.0722222e+00   1.5258407e-02
   4.0777778e+00   1.1870577e-02
   4.0833333e+00   3.0358063e-04
   4.0888889e+00  -1.1404220e-02
   4.0944444e+00  -1.5101481e-02
   4.1000000e+00  -8.2209195e-03
   4.1055556e+00   4.3868633e-03
   4.1111111e+00   1.3827672e-02
   4.1166667e+00   1.3431171e-02
   4.1222222e+00   3.5000448e-03
   4.1277778e+00  -8.8660305e-03
   4.1333333e+00  -1.4812376e-02
   4.1388889e+00  -1.0080854e-02
   4.1444444e+00   1.8928368e-03
   4.1500000e+00   1.2423512e-02
   4.1555556e+00   1.3859965e-02
   4.1611111e+00   5.1737870e-03
   4.1666667e+00  -7.2500736e-03
   4.1722222e+00  -1.4267349e-02
   4.1777778e+00  -1.0709562e-02
   4.1833333e+00   7.6379559e-04
   4.1888889e+00   1.1600153e-02
   4.1944444e+00   1.3708258e-02
   4.2000000e+00   5.5265051e-03
   4.2055556e+00  -6.7660080e-03
   4.2111111e+00  -1.3874449e-02
   4.2166667e+00  -1.0419366e-02
   4.2222222e+00   9.4684357e-04
   4.2277778e+00   1.1522649e-02
   4.2333333e+00   1.3198091e-02
   4.2388889e+00   4.7017541e-03
   4.2444444e+00  -7.3791038e-03
   4.2500000e+00  -1.3665653e-02
   4.2555556e+00  -9.2750078e-03
   4.2611111e+00   2.3391816e-03
   4.2666667e+00   1.2050722e-02
   4.2722222e+00   1.2216543e-02
   4.2777778e+00   2.7256634e-03
   4.2833333e+00  -8.8724409e-03
   4.2888889e+00  -1.3338149e-02
   4.2944444e+00  -7.1173262e-03
   4.3000000e+00   4.7771227e-03
   4.3055556e+00   1.2756265e-02
   4.3111111e+00   1.0380298e-02
   4.3166667e+00  -4.0135737e-04
   4.3222222e+00  -1.0793002e-02
   4.3277778e+00  -1.2304275e-02
   4.3333333e+00  -3.7151040e-03
   4.3388889e+00   7.8824490e-03
   4.3444444e+00   1.2900431e-02
   4.3500000e+00   7.1924699e-03
   4.3555556e+00  -4.4674672e-03
   4.3611111e+00  -1.2327237e-02
   4.3666667e+00  -9.8065784e-03
   4.3722222e+00   9.5049525e-04
   4.3777778e+00   1.0841949e-02
   4.3833333e+00   1.1486725e-02
   4.3888889e+00   2.3571771e-03
   4.3944444e+00  -8.7313326e-03
   4.4000000e+00  -1.2274378e-02
   4.4055556e+00  -5.2422456e-03
   4.4111111e+00   6.2731715e-03
   4.4166667e+00   1.2288955e-02
   4.4222222e+00   7.5885047e-03
   4.4277778e+00  -3.7046767e-03
   4.4333333e+00  -1.1690102e-02
   4.4388889e+00  -9.3593834e-03
   4.4444444e+00   1.2104297e-03
   4.4500000e+00   1.0649772e-02
   4.4555556e+00   1.0579742e-02
   4.4611111e+00   1.0829151e-03
   4.4666667e+00  -9.3286032e-03
   4.4722222e+00  -1.1310155e-02
   4.4777778e+00  -3.0953748e-03
   4.4833333e+00   7.8707228e-03
   4.4888889e+00   1.1638020e-02
   4.4944444e+00   4.7937053e-03
   4.5000000e+00  -6.3894060e-03
   4.5055556e+00  -1.1654458e-02
   4.5111111e+00  -6.1730831e-03
   4.5166667e+00   4.9734138e-03
   4.5222222e+00   1.1451715e-02
   4.5277778e+00   7.2528996e-03
   4.5333333e+00  -3.6844598e-03
   4.5388889e+00  -1.1112606e-02
   4.5444444e+00  -8.0659030e-03
   4.5500000e+00   2.5618952e-03
   4.5555556e+00   1.0707226e-02
   4.5611111e+00   8.6495166e-03
   4.5666667e+00  -1.6293278e-03
   4.5722222e+00  -1.0293442e-02
   4.5777778e+00  -9.0432750e-03
   4.5833333e+00   8.9636866e-04
   4.5888889e+00   9.9146407e-03
   4.5944444e+00   9.2819605e-03
   4.6000000e+00  -3.6503062e-04
   4.6055556e+00  -9.6018734e-03
   4.6111111e+00  -9.3947280e-03
   4.6166667e+00   3.1888557e-05
   4.6222222e+00   9.3742773e-03
   4.6277778e+00   9.4014831e-03
   4.6333333e+00   1.0725166e-04
   4.6388889e+00  -9.2425090e-03
   4.6444444e+00  -9.3159746e-03
   4.6500000e+00  -5.9928557e-05
   4.6555556e+00   9.2050701e-03
   4.6611111e+00   9.1389417e-03
   4.6666667e+00  -1.7094126e-04
   4.6722222e+00  -9.2567061e-03
   4.6777778e+00  -8.8681208e-03
   4.6833333e+00   5.7714890e-04
   4.6888889e+00   9.3788598e-03
   4.6944444e+00   8.4880962e-03
   4.7000000e+00  -1.1544679e-03
   4.7055556e+00  -9.5489921e-03
   4.7111111e+00  -7.9814080e-03
   4.7166667e+00   1.8925274e-03
   4.7222222e+00   9.7334054e-03
   4.7277778e+00   7.3238028e-03
   4.7333333e+00  -2.7772757e-03
   4.7388889e+00  -9.8902846e-03
   4.7444444e+00  -6.4901677e-03
   4.7500000e+00   3.7860582e-03
   4.7555556e+00   9.9693237e-03
   4.7611111e+00   5.4575005e-03
   4.7666667e+00  -4.8838678e-03
   4.7722222e+00  -9.9110834e-03
   4.7777778e+00  -4.2086723e-03
   4.7833333e+00   6.0211975e-03
   4.7888889e+00   9.6509189e-03
   4.7944444e+00   2.7385635e-03
   4.8000000e+00  -7.1312851e-03
   4.8055556e+00  -9.1223752e-03
   4.8111111e+00  -1.0611035e-03
   4.8166667e+00   8.1281560e-03
   4.8222222e+00   8.2634347e-03
   4.8277778e+00  -7.8533319e-04
   4.8333333e+00  -8.9101589e-03
   4.8388889e+00  -7.0271185e-03
   4.8444444e+00   2.7288958e-03
   4.8500000e+00   9.3614378e-03
   4.8555556e+00   5.3903430e-03
   4.8611111e+00  -4.6635987e-03
   4.8666667e+00  -9.3659040e-03
   4.8722222e+00  -3.3706115e-03
   4.8777778e+00   6.4446955e-03
   4.8833333e+00   8.8169432e-03
   4.8888889e+00   1.0351663e-03
   4.8944444e+00  -7.8985126e-03
   4.9000000e+00  -7.6420946e-03
   4.9055556e+00   1.4849743e-03
   4.9111111e+00   8.8327625e-03
   4.9166667e+00   5.8222299e-03
   4.9222222e+00  -3.9941768e-03
   4.9277778e+00  -9.0622031e-03
   4.9333333e+00  -3.4180841e-03
   4.9388889e+00   6.2376268e-03
   4.9444444e+00   8.4410862e-03
   4.9500000e+00   5.8822922e-04
   4.9555556e+00  -7.9239357e-03
   4.9611111e+00  -6.9029449e-03
   4.9666667e+00   2.4022222e-03
   4.9722222e+00   8.7633576e-03
   4.9777778e+00   4.5019070e-03
   4.9833333e+00  -5.1926424e-03
   4.9888889e+00  -8.5230832e-03
   4.9944444e+00  -1.4435360e-03
   5.0000000e+00   7.3639985e-03
   5.0055556e+00   7.0920697e-03
   5.0111111e+00  -1.9038053e-03
   5.0166667e+00  -8.5029148e-03
   5.0222222e+00  -4.5433766e-03
   5.0277778e+00   5.0353740e-03
   5.0333333e+00   8.2944906e-03
   5.0388889e+00   1.1789446e-03
   5.0444444e+00  -7.3751819e-03
   5.0500000e+00  -6.6194643e-03
   5.0555556e+00   2.4715461e-03
   5.0611111e+00   8.3905679e-03
   5.0666667e+00   3.6442448e-03
   5.0722222e+00  -5.7083869e-03
   5.0777778e+00  -7.7332097e-03
   5.0833333e+00   1.4036561e-04
   5.0888889e+00   7.7909323e-03
   5.0944444e+00   5.3795126e-03
   5.1000000e+00  -3.9580205e-03
   5.1055556e+00  -8.1242543e-03
   5.1111111e+00  -1.7264018e-03
   5.1166667e+00   6.8837355e-03
   5.1222222e+00   6.4634336e-03
   5.1277778e+00  -2.4150639e-03
   5.1333333e+00  -8.0759050e-03
   5.1388889e+00  -3.0739961e-03
   5.1444444e+00   5.9605633e-03
   5.1500000e+00   7.0546800e-03
   5.1555556e+00  -1.2256167e-03
   5.1611111e+00  -7.8302581e-03
   5.1666667e+00  -3.9419925e-03
   5.1722222e+00   5.2060381e-03
   5.1777778e+00   7.3129624e-03
   5.1833333e+00  -4.4264201e-04
   5.1888889e+00  -7.5597367e-03
   5.1944444e+00  -4.3978048e-03
   5.2000000e+00   4.7223818e-03
   5.2055556e+00   7.3605100e-03
   5.2111111e+00  -7.1927594e-05
   5.2166667e+00  -7.3664727e-03
   5.2222222e+00  -4.5006705e-03
   5.2277778e+00   4.5512593e-03
   5.2333333e+00   7.2660353e-03
   5.2388889e+00  -1.0191649e-04
   5.2444444e+00  -7.2884713e-03
   5.2500000e+00  -4.2798455e-03
   5.2555556e+00   4.6932999e-03
   5.2611111e+00   7.0412256e-03
   5.2666667e+00  -5.1848914e-04
   5.2722222e+00  -7.3073675e-03
   5.2777778e+00  -3.7336504e-03
   5.2833333e+00   5.1124073e-03
   5.2888889e+00   6.6471154e-03
   5.2944444e+00  -1.2983778e-03
   5.3000000e+00  -7.3472687e-03
   5.3055556e+00  -2.8370444e-03
   5.3111111e+00   5.7261553e-03
   5.3166667e+00   5.9952911e-03
   5.3222222e+00  -2.3978890e-03
   5.3277778e+00  -7.2735964e-03
   5.3333333e+00  -1.5583607e-03
   5.3388889e+00   6.3972506e-03
   5.3444444e+00   4.9687761e-03
   5.3500000e+00  -3.7284070e-03
   5.3555556e+00  -6.9051213e-03
   5.3611111e+00   1.0186412e-04
   5.3666667e+00   6.9217523e-03
   5.3722222e+00   3.4594070e-03
   5.3777778e+00  -5.1191673e-03
   5.3833333e+00  -6.0330135e-03
   5.3888889e+00   2.0612466e-03
   5.3944444e+00   7.0278412e-03
   5.4000000e+00   1.4233159e-03
   5.4055556e+00  -6.2926468e-03
   5.4111111e+00  -4.4750622e-03
   5.4166667e+00   4.1018479e-03
   5.4222222e+00   6.4126708e-03
   5.4277778e+00  -1.0403502e-03
   5.4333333e+00  -6.8683258e-03
   5.4388889e+00  -2.1657757e-03
   5.4444444e+00   5.8323157e-03
   5.4500000e+00   4.8256124e-03
   5.4555556e+00  -3.6118085e-03
   5.4611111e+00  -6.4256907e-03
   5.4666667e+00   7.2846774e-04
   5.4722222e+00   6.7146630e-03
   5.4777778e+00   2.2147153e-03
   5.4833333e+00  -5.7195564e-03
   5.4888889e+00  -4.6604908e-03
   5.4944444e+00   3.7067790e-03
   5.5000000e+00   6.1986574e-03
   5.5055556e+00  -1.1001533e-03
   5.5111111e+00  -6.6206346e-03
   5.5166667e+00  -1.6143833e-03
   5.5222222e+00   5.9317204e-03
   5.5277778e+00   3.9837658e-03
   5.5333333e+00  -4.3195814e-03
   5.5388889e+00  -5.6584592e-03
   5.5444444e+00   2.0985338e-03
   5.5500000e+00   6.4350589e-03
   5.5555556e+00   3.5908472e-04
   5.5611111e+00  -6.2662914e-03
   5.5666667e+00  -2.6877778e-03
   5.5722222e+00   5.2453058e-03
   5.5777778e+00   4.5814914e-03
   5.5833333e+00  -3.5711564e-03
   5.5888889e+00  -5.8272924e-03
   5.5944444e+00   1.5059389e-03
   5.6000000e+00   6.3204542e-03
   5.6055556e+00   6.6978954e-04
   5.6111111e+00  -6.0613481e-03
   5.6166667e+00  -2.6955522e-03
   5.6222222e+00   5.1389277e-03
   5.6277778e+00   4.3590323e-03
   5.6333333e+00  -3.7076790e-03
   5.6388889e+00  -5.5158255e-03
   5.6444444e+00   1.9567534e-03
   5.6500000e+00   6.0926584e-03
   5.6555556e+00  -8.5420806e-05
   5.6611111e+00  -6.0863266e-03
   5.6666667e+00  -1.7229733e-03
   5.6722222e+00   5.5496441e-03
   5.6777778e+00   3.3154788e-03
   5.6833333e+00  -4.5776082e-03
   5.6888889e+00  -4.5804581e-03
   5.6944444e+00   3.2898071e-03
   5.7000000e+00   5.4503009e-03
   5.7055556e+00  -1.8151561e-03
   5.7111111e+00  -5.9002188e-03
   5.7166667e+00   2.7736156e-04
   5.7222222e+00   5.9406628e-03
   5.7277778e+00   1.2126639e-03
   5.7333333e+00  -5.6120559e-03
   5.7388889e+00  -2.5661118e-03
   5.7444444e+00   4.9727308e-03
   5.7500000e+00   3.7156303e-03
   5.7555556e+00  -4.0943470e-03
   5.7611111e+00  -4.6191627e-03
   5.7666667e+00   3.0519116e-03
   5.7722222e+00   5.2568382e-03
   5.7777778e+00  -1.9185071e-03
   5.7833333e+00  -5.6285285e-03
   5.7888889e+00   7.6051272e-04
   5.7944444e+00   5.7506142e-03
   5.8000000e+00   3.6687253e-04
   5.8055556e+00  -5.6501746e-03
   5.8111111e+00  -1.4200432e-03
   5.8166667e+00   5.3615651e-03
   5.8222222e+00   2.3678490e-03
   5.8277778e+00  -4.9221521e-03
   5.8333333e+00  -3.1904020e-03
   5.8388889e+00   4.3696026e-03
   5.8444444e+00   3.8778992e-03
   5.8500000e+00  -3.7393263e-03
   5.8555556e+00  -4.4281829e-03
   5.8611111e+00   3.0643225e-03
   5.8666667e+00   4.8469487e-03
   5.8722222e+00  -2.3717583e-03
   5.8777778e+00  -5.1430842e-03
   5.8833333e+00   1.6858324e-03
   5.8888889e+00   5.3305706e-03
   5.8944444e+00  -1.0242631e-03
   5.9000000e+00  -5.4237401e-03
   5.9055556e+00   4.0177440e-04
   5.9111111e+00   5.4391163e-03
   5.9166667e+00   1.7188230e-04
   5.9222222e+00  -5.3928668e-03
   5.9277778e+00  -6.9039011e-04
   5.9333333e+00   5.3008109e-03
   5.9388889e+00   1.1509337e-03
   5.9444444e+00  -5.1772888e-03
   5.9500000e+00  -1.5531582e-03
   5.9555556e+00   5.0349840e-03
   5.9611111e+00   1.8986984e-03
   5.9666667e+00  -4.8842109e-03
   5.9722222e+00  -2.1894802e-03
   5.9777778e+00   4.7344243e-03
   5.9833333e+00   2.4289504e-03
   5.9888889e+00  -4.5924236e-03
   5.9944444e+00  -2.6195997e-03
   6.0000000e+00   4.4647651e-03
   6.0055556e+00   2.7650596e-03
   6.0111111e+00  -4.3554987e-03
   6.0166667e+00  -2.8675672e-03
   6.0222222e+00   4.2684186e-03
   6.0277778e+00   2.9295876e-03
   6.0333333e+00  -4.2058522e-03
   6.0388889e+00  -2.9528322e-03
   6.0444444e+00   4.1693512e-03
   6.0500000e+00   2.9387153e-03
   6.0555556e+00  -4.1593181e-03
   6.0611111e+00  -2.8881406e-03
   6.0666667e+00   4.1749282e-03
   6.0722222e+00   2.8013079e-03
   6.0777778e+00  -4.2141709e-03
   6.0833333e+00  -2.6775737e-03
   6.0888889e+00   4.2740462e-03
   6.0944444e+00   2.5155345e-03
   6.1000000e+00  -4.3508520e-03
   6.1055556e+00  -2.3137595e-03
   6.1111111e+00   4.4393279e-03
   6.1166667e+00   2.0699281e-03
   6.1222222e+00  -4.5339578e-03
   6.1277778e+00  -1.7827375e-03
   6.1333333e+00   4.6270529e-03
   6.1388889e+00   1.4502886e-03
   6.1444444e+00  -4.7105090e-03
   6.1500000e+00  -1.0719339e-03
   6.1555556e+00   4.7747284e-03
   6.1611111e+00   6.4799907e-04
   6.1666667e+00  -4.8090678e-03
   6.1722222e+00  -1.8039924e-04
   6.1777778e+00   4.8019592e-03
   6.1833333e+00  -3.2690112e-04
   6.1888889e+00  -4.7413433e-03
   6.1944444e+00   8.6691465e-04
   6.2000000e+00   4.6141048e-03
   6.2055556e+00  -1.4306904e-03
   6.2111111e+00  -4.4085770e-03
   6.2166667e+00   2.0047788e-03
   6.2222222e+00   4.1130398e-03
   6.2277778e+00  -2.5732621e-03
   6.2333333e+00  -3.7187566e-03
   6.2388889e+00   3.1160457e-03
   6.2444444e+00   3.2199998e-03
   6.2500000e+00  -3.6096140e-03
   6.2555556e+00  -2.6152983e-03
   6.2611111e+00   4.0280963e-03
   6.2666667e+00   1.9096242e-03
   6.2722222e+00  -4.3431570e-03
   6.2777778e+00  -1.1144856e-03
   6.2833333e+00   4.5265402e-03
   6.2888889e+00   2.4986851e-04
   6.2944444e+00  -4.5513797e-03
   6.3000000e+00   6.5549458e-04
   6.3055556e+00   4.3947461e-03
   6.3111111e+00  -1.5642440e-03
   6.3166667e+00  -4.0408594e-03
   6.3222222e+00   2.4307177e-03
   6.3277778e+00   3.4837805e-03
   6.3333333e+00  -3.2029811e-03
   6.3388889e+00  -2.7305453e-03
   6.3444444e+00   3.8259026e-03
   6.3500000e+00   1.8043447e-03
   6.3555556e+00  -4.2442656e-03
   6.3611111e+00  -7.4490145e-04
   6.3666667e+00   4.4096944e-03
   6.3722222e+00  -3.8918060e-04
   6.3777778e+00  -4.2846274e-03
   6.3833333e+00   1.5239382e-03
   6.3888889e+00   3.8506109e-03
   6.3944444e+00  -2.5721913e-03
   6.4000000e+00  -3.1130638e-03
   6.4055556e+00   3.4407705e-03
   6.4111111e+00   2.1067667e-03
   6.4166667e+00  -4.0385783e-03
   6.4222222e+00  -8.9741346e-04
   6.4277778e+00   4.2886988e-03
   6.4333333e+00  -4.1724406e-04
   6.4388889e+00  -4.1372559e-03
   6.4444444e+00   1.7164344e-03
   6.4500000e+00   3.5694426e-03
   6.4555556e+00  -2.8611640e-03
   6.4611111e+00  -2.6132197e-03
   6.4666667e+00   3.7142851e-03
   6.4722222e+00   1.3491395e-03
   6.4777778e+00  -4.1547434e-03
   6.4833333e+00   9.4038102e-05
   6.4888889e+00   4.0994649e-03
   6.4944444e+00  -1.5476081e-03
   6.5000000e+00  -3.5218177e-03
   6.5055556e+00   2.8204425e-03
   6.5111111e+00   2.4652479e-03
   6.5166667e+00  -3.7242729e-03
   6.5222222e+00  -1.0480057e-03
   6.5277778e+00   4.1051916e-03
   6.5333333e+00  -5.4175479e-04
   6.5388889e+00  -3.8726840e-03
   6.5444444e+00   2.0681214e-03
   6.5500000e+00   3.0269603e-03
   6.5555556e+00  -3.2799239e-03
   6.5611111e+00  -1.6730069e-03
   6.5666667e+00   3.9530181e-03
   6.5722222e+00   1.5555605e-05
   6.5777778e+00  -3.9389972e-03
   6.5833333e+00   1.6622017e-03
   6.5888889e+00   3.2023158e-03
   6.5944444e+00  -3.0461876e-03
   6.6000000e+00  -1.8463140e-03
   6.6055556e+00   3.8496688e-03
   6.6111111e+00   1.0975612e-04
   6.6166667e+00  -3.8793035e-03
   6.6222222e+00   1.6654627e-03
   6.6277778e+00   3.0898632e-03
   6.6333333e+00  -3.0982931e-03
   6.6388889e+00  -1.6158655e-03
   6.6444444e+00   3.8501860e-03
   6.6500000e+00  -2.3912386e-04
   6.6555556e+00  -3.7150080e-03
   6.6611111e+00   2.0521692e-03
   6.6666667e+00   2.6841258e-03
   6.6722222e+00  -3.3762174e-03
   6.6777778e+00  -9.7584119e-04
   6.6833333e+00   3.8521736e-03
   6.6888889e+00  -9.9676541e-04
   6.6944444e+00  -3.3178458e-03
   6.7000000e+00   2.7157960e-03
   6.7055556e+00   1.8764232e-03
   6.7111111e+00  -3.6935350e-03
   6.7166667e+00   1.0263719e-04
   6.7222222e+00   3.6189454e-03
   6.7277778e+00  -2.0639765e-03
   6.7333333e+00  -2.4725016e-03
   6.7388889e+00   3.4154123e-03
   6.7444444e+00   5.6314903e-04
   6.7500000e+00  -3.7131018e-03
   6.7555556e+00   1.5344828e-03
   6.7611111e+00   2.8217006e-03
   6.7666667e+00  -3.1430042e-03
   6.7722222e+00  -9.9228250e-04
   6.7777778e+00   3.7037527e-03
   6.7833333e+00  -1.1839446e-03
   6.7888889e+00  -2.9844708e-03
   6.7944444e+00   2.9535255e-03
   6.8000000e+00   1.1972911e-03
   6.8055556e+00  -3.6607404e-03
   6.8111111e+00   1.0371895e-03
   6.8166667e+00   3.0056936e-03
   6.8222222e+00  -2.8876653e-03
   6.8277778e+00  -1.1941531e-03
   6.8333333e+00   3.6211632e-03
   6.8388889e+00  -1.0952354e-03
   6.8444444e+00  -2.9071318e-03
   6.8500000e+00   2.9481390e-03
   6.8555556e+00   9.9418670e-04
   6.8611111e+00  -3.5771311e-03
   6.8666667e+00   1.3448449e-03
   6.8722222e+00   2.6742779e-03
   6.8777778e+00  -3.1064760e-03
   6.8833333e+00  -5.9199218e-04
   6.8888889e+00   3.4862611e-03
   6.8944444e+00  -1.7630848e-03
   6.9000000e+00  -2.2701325e-03
   6.9055556e+00   3.3052176e-03
   6.9111111e+00  -1.5839825e-05
   6.9166667e+00  -3.2768982e-03
   6.9222222e+00   2.2988851e-03
   6.9277778e+00   1.6481030e-03
   6.9333333e+00  -3.4499164e-03
   6.9388889e+00   8.0877157e-04
   6.9444444e+00   2.8544121e-03
   6.9500000e+00  -2.8550991e-03
   6.9555556e+00  -7.7564306e-04
   6.9611111e+00   3.4040067e-03
   6.9666667e+00  -1.7183719e-03
   6.9722222e+00  -2.1209888e-03
   6.9777778e+00   3.2792820e-03
   6.9833333e+00  -3.3219573e-04
   6.9888889e+00  -3.0124440e-03
   6.9944444e+00   2.5998932e-03
   7.0000000e+00   1.0256060e-03
   7.0055556e+00  -3.3674649e-03
   7.0111111e+00   1.5618108e-03
   7.0166667e+00   2.1457667e-03
   7.0222222e+00  -3.2171996e-03
   7.0277778e+00   3.7381055e-04
   7.0333333e+00   2.9079256e-03
   7.0388889e+00  -2.6632198e-03
   7.0444444e+00  -7.8176641e-04
   7.0500000e+00   3.2719057e-03
   7.0555556e+00  -1.8434162e-03
   7.0611111e+00  -1.7693012e-03
   7.0666667e+00   3.2661149e-03
   7.0722222e+00  -8.9919811e-04
   7.0777778e+00  -2.5122284e-03
   7.0833333e+00   2.9610622e-03
   7.0888889e+00   4.9112639e-05
   7.0944444e+00  -2.9855668e-03
   7.1000000e+00   2.4467598e-03
   7.1055556e+00   9.1373852e-04
   7.1111111e+00  -3.2057028e-03
   7.1166667e+00   1.8116640e-03
   7.1222222e+00   1.6435018e-03
   7.1277778e+00  -3.2109791e-03
   7.1333333e+00   1.1311481e-03
   7.1388889e+00   2.2145566e-03
   7.1444444e+00  -3.0514257e-03
   7.1500000e+00   4.6491813e-04
   7.1555556e+00   2.6261235e-03
   7.1611111e+00  -2.7800738e-03
   7.1666667e+00  -1.4507001e-04
   7.1722222e+00   2.8935529e-03
   7.1777778e+00  -2.4477586e-03
   7.1833333e+00  -6.7454772e-04
   7.1888889e+00   3.0444612e-03
   7.1944444e+00  -2.0952142e-03
   7.2000000e+00  -1.1158531e-03
   7.2055556e+00   3.1069767e-03
   7.2111111e+00  -1.7523554e-03
   7.2166667e+00  -1.4687825e-03
   7.2222222e+00   3.1082072e-03
   7.2277778e+00  -1.4413021e-03
   7.2333333e+00  -1.7392475e-03
   7.2388889e+00   3.0716559e-03
   7.2444444e+00  -1.1774354e-03
   7.2500000e+00  -1.9349823e-03
   7.2555556e+00   3.0184011e-03
   7.2611111e+00  -9.7069233e-04
   7.2666667e+00  -2.0662041e-03
   7.2722222e+00   2.9642023e-03
   7.2777778e+00  -8.2613484e-04
   7.2833333e+00  -2.1414831e-03
   7.2888889e+00   2.9209588e-03
   7.2944444e+00  -7.4523177e-04
   7.3000000e+00  -2.1687437e-03
   7.3055556e+00   2.8933706e-03
   7.3111111e+00  -7.2709802e-04
   7.3166667e+00  -2.1496249e-03
   7.3222222e+00   2.8831472e-03
   7.3277778e+00  -7.7186973e-04
   7.3333333e+00  -2.0847657e-03
   7.3388889e+00   2.8879965e-03
   7.3444444e+00  -8.7768481e-04
   7.3500000e+00  -1.9707899e-03
   7.3555556e+00   2.9025892e-03
   7.3611111e+00  -1.0420805e-03
   7.3666667e+00  -1.8042460e-03
   7.3722222e+00   2.9168714e-03
   7.3777778e+00  -1.2585792e-03
   7.3833333e+00  -1.5785709e-03
   7.3888889e+00   2.9166110e-03
   7.3944444e+00  -1.5177683e-03
   7.4000000e+00  -1.2873277e-03
   7.4055556e+00   2.8821860e-03
   7.4111111e+00  -1.8064380e-03
   7.4166667e+00  -9.2367089e-04
   7.4222222e+00   2.7927017e-03
   7.4277778e+00  -2.1061552e-03
   7.4333333e+00  -4.8641822e-04
   7.4388889e+00   2.6243648e-03
   7.4444444e+00  -2.3914114e-03
   7.4500000e+00   2.0299112e-05
   7.4555556e+00   2.3557094e-03
   7.4611111e+00  -2.6289993e-03
   7.4666667e+00   5.8047356e-04
   7.4722222e+00   1.9668968e-03
   7.4777778e+00  -2.7792521e-03
   7.4833333e+00   1.1668263e-03
   7.4888889e+00   1.4479732e-03
   7.4944444e+00  -2.7977581e-03
   7.5000000e+00   1.7372298e-03
   7.5055556e+00   8.0126774e-04
   7.5111111e+00  -2.6429424e-03
   7.5166667e+00   2.2362230e-03
   7.5222222e+00   5.1561680e-05
   7.5277778e+00  -2.2822516e-03
   7.5333333e+00   2.5958864e-03
   7.5388889e+00  -7.5154866e-04
   7.5444444e+00  -1.7035628e-03
   7.5500000e+00   2.7426414e-03
   7.5555556e+00  -1.5302811e-03
   7.5611111e+00  -9.2217949e-04
   7.5666667e+00   2.6125357e-03
   7.5722222e+00  -2.1843496e-03
   7.5777778e+00   4.3732334e-06
   7.5833333e+00   2.1655272e-03
   7.5888889e+00  -2.6005357e-03
   7.5944444e+00   9.7540256e-04
   7.6000000e+00   1.4075718e-03
   7.6055556e+00  -2.6733582e-03
   7.6111111e+00   1.8482725e-03
   7.6166667e+00   4.0512090e-04
   7.6222222e+00  -2.3330819e-03
   7.6277778e+00   2.4576602e-03
   7.6333333e+00  -7.0424864e-04
   7.6388889e+00  -1.5743511e-03
   7.6444444e+00   2.6487218e-03
   7.6500000e+00  -1.7233972e-03
   7.6555556e+00  -4.8679297e-04
   7.6611111e+00   2.3205316e-03
   7.6666667e+00  -2.4237288e-03
   7.6722222e+00   7.3991760e-04
   7.6777778e+00   1.4757588e-03
   7.6833333e+00  -2.6009970e-03
   7.6888889e+00   1.8327767e-03
   7.6944444e+00   2.5306364e-04
   7.7000000e+00  -2.1449543e-03
   7.7055556e+00   2.4933945e-03
   7.7111111e+00  -1.0687292e-03
   7.7166667e+00  -1.1025297e-03
   7.7222222e+00   2.4862185e-03
   7.7277778e+00  -2.1227010e-03
   7.7333333e+00   2.8530411e-04
   7.7388889e+00   1.7378429e-03
   7.7444444e+00  -2.5530596e-03
   7.7500000e+00   1.6163380e-03
   7.7555556e+00   4.1385368e-04
   7.7611111e+00  -2.1508173e-03
   7.7666667e+00   2.4302520e-03
   7.7722222e+00  -1.0816985e-03
   7.7777778e+00  -9.7808574e-04
   7.7833333e+00   2.3778497e-03
   7.7888889e+00  -2.2044689e-03
   7.7944444e+00   5.8941199e-04
   7.8000000e+00   1.3995222e-03
   7.8055556e+00  -2.4702821e-03
   7.8111111e+00   1.9446029e-03
   7.8166667e+00  -1.7813201e-04
   7.8222222e+00  -1.6906401e-03
   7.8277778e+00   2.4773443e-03
   7.8333333e+00  -1.7016956e-03
   7.8388889e+00  -1.3239525e-04
   7.8444444e+00   1.8725659e-03
   7.8500000e+00  -2.4444733e-03
   7.8555556e+00   1.5116695e-03
   7.8611111e+00   3.3841821e-04
   7.8666667e+00  -1.9719120e-03
   7.8722222e+00   2.4046482e-03
   7.8777778e+00  -1.3917756e-03
   7.8833333e+00  -4.4490749e-04
   7.8888889e+00   2.0065107e-03
   7.8944444e+00  -2.3747400e-03
   7.9000000e+00   1.3494921e-03
   7.9055556e+00   4.5460892e-04
   7.9111111e+00  -1.9838320e-03
   7.9166667e+00   2.3616126e-03
   7.9222222e+00  -1.3874928e-03
   7.9277778e+00  -3.6818320e-04
   7.9333333e+00   1.9052018e-03
   7.9388889e+00  -2.3628874e-03
   7.9444444e+00   1.5001894e-03
   7.9500000e+00   1.8852464e-04
   7.9555556e+00  -1.7630583e-03
   7.9611111e+00   2.3616296e-03
   7.9666667e+00  -1.6721377e-03
   7.9722222e+00   8.3122544e-05
   7.9777778e+00   1.5399225e-03
   7.9833333e+00  -2.3299146e-03
   7.9888889e+00   1.8798768e-03
   7.9944444e+00  -4.4304055e-04
   8.0000000e+00  -1.2161573e-03
   8.0055556e+00   2.2317341e-03
   8.0111111e+00  -2.0888545e-03
   8.0166667e+00   8.7455351e-04
   8.0222222e+00   7.7767264e-04
   8.0277778e+00  -2.0251714e-03
   8.0333333e+00   2.2456341e-03
   8.0388889e+00  -1.3418835e-03
   8.0444444e+00  -2.2215418e-04
   8.0500000e+00   1.6656414e-03
   8.0555556e+00  -2.2836284e-03
   8.0611111e+00   1.7861934e-03
   8.0666667e+00  -4.2954642e-04
   8.0722222e+00  -1.1234367e-03
   8.0777778e+00   2.1309984e-03
   8.0833333e+00  -2.1230731e-03
   8.0888889e+00   1.1177924e-03
   8.0944444e+00   4.0254501e-04
   8.1000000e+00  -1.7266046e-03
   8.1055556e+00   2.2465437e-03
   8.1111111e+00  -1.7361169e-03
   8.1166667e+00   4.4082829e-04
   8.1222222e+00   1.0442496e-03
   8.1277778e+00  -2.0510223e-03
   8.1333333e+00   2.1398903e-03
   8.1388889e+00  -1.2844614e-03
   8.1444444e+00  -1.2702793e-04
   8.1500000e+00   1.4731466e-03
   8.1555556e+00  -2.1749327e-03
   8.1611111e+00   1.9400979e-03
   8.1666667e+00  -8.8191983e-04
   8.1722222e+00  -5.4116972e-04
   8.1777778e+00   1.7281681e-03
   8.1833333e+00  -2.1874437e-03
   8.1888889e+00   1.7406135e-03
   8.1944444e+00  -5.8371193e-04
   8.2000000e+00  -8.0231312e-04
   8.2055556e+00   1.8539160e-03
   8.2111111e+00  -2.1561298e-03
   8.2166667e+00   1.5993341e-03
   8.2222222e+00  -4.1616083e-04
   8.2277778e+00  -9.2092186e-04
   8.2333333e+00   1.8917693e-03
   8.2388889e+00  -2.1264143e-03
   8.2444444e+00   1.5471002e-03
   8.2500000e+00  -3.8473387e-04
   8.2555556e+00  -9.1434679e-04
   8.2611111e+00   1.8620756e-03
   8.2666667e+00  -2.1134686e-03
   8.2722222e+00   1.5862052e-03
   8.2777778e+00  -4.8517943e-04
   8.2833333e+00  -7.8246150e-04
   8.2888889e+00   1.7606203e-03
   8.2944444e+00  -2.1051549e-03
   8.3000000e+00   1.7055000e-03
   8.3055556e+00  -7.1231767e-04
   8.3111111e+00  -5.2085632e-04
   8.3166667e+00   1.5655690e-03
   8.3222222e+00  -2.0689370e-03
   8.3277778e+00   1.8682022e-03
   8.3333333e+00  -1.0421482e-03
   8.3388889e+00  -1.2389715e-04
   8.3444444e+00   1.2404542e-03
   8.3500000e+00  -1.9421001e-03
   8.3555556e+00   2.0095798e-03
   8.3611111e+00  -1.4309165e-03
   8.3666667e+00   4.0140568e-04
   8.3722222e+00   7.4661564e-04
   8.3777778e+00  -1.6528184e-03
   8.3833333e+00   2.0393226e-03
   8.3888889e+00  -1.7961577e-03
   8.3944444e+00   1.0073688e-03
   8.4000000e+00   7.9889535e-05
   8.4055556e+00  -1.1340768e-03
   8.4111111e+00   1.8439306e-03
   8.4166667e+00  -2.0056906e-03
   8.4222222e+00   1.5828563e-03
   8.4277778e+00  -7.0707574e-04
   8.4333333e+00  -3.6355404e-04
   8.4388889e+00   1.3224228e-03
   8.4444444e+00  -1.9035371e-03
   8.4500000e+00   1.9509188e-03
   8.4555556e+00  -1.4613611e-03
   8.4611111e+00   5.7719419e-04
   8.4666667e+00   4.5612161e-04
   8.4722222e+00  -1.3583829e-03
   8.4777778e+00   1.8937975e-03
   8.4833333e+00  -1.9275358e-03
   8.4888889e+00   1.4610174e-03
   8.4944444e+00  -6.2304021e-04
   8.5000000e+00  -3.6647872e-04
   8.5055556e+00   1.2549929e-03
   8.5111111e+00  -1.8236142e-03
   8.5166667e+00   1.9369546e-03
   8.5222222e+00  -1.5760947e-03
   8.5277778e+00   8.3659593e-04
   8.5333333e+00   9.7425716e-05
   8.5388889e+00  -1.0000308e-03
   8.5444444e+00   1.6603385e-03
   8.5500000e+00  -1.9287301e-03
   8.5555556e+00   1.7521663e-03
   8.5611111e+00  -1.1789581e-03
   8.5666667e+00   3.4585326e-04
   8.5722222e+00   5.5652991e-04
   8.5777778e+00  -1.3292597e-03
   8.5833333e+00   1.8051544e-03
   8.5888889e+00  -1.8890092e-03
   8.5944444e+00   1.5690168e-03
   8.6000000e+00  -9.2134564e-04
   8.6055556e+00   8.7396011e-05
   8.6111111e+00   7.5742814e-04
   8.6166667e+00  -1.4392332e-03
   8.6222222e+00   1.8254408e-03
   8.6277778e+00  -1.8439812e-03
   8.6333333e+00   1.4999944e-03
   8.6388889e+00  -8.6743967e-04
   8.6444444e+00   7.3691288e-05
   8.6500000e+00   7.2640780e-04
   8.6555556e+00  -1.3833863e-03
   8.6611111e+00   1.7769700e-03
   8.6666667e+00  -1.8410864e-03
   8.6722222e+00   1.5702297e-03
   8.6777778e+00  -1.0204516e-03
   8.6833333e+00   2.9562913e-04
   8.6888889e+00   4.7404827e-04
   8.6944444e+00  -1.1536087e-03
   8.7000000e+00   1.6306313e-03
   8.7055556e+00  -1.8278833e-03
   8.7111111e+00   1.7201229e-03
   8.7166667e+00  -1.3306480e-03
   8.7222222e+00   7.2913898e-04
   8.7277778e+00  -1.6788844e-05
   8.7333333e+00  -6.9195370e-04
   8.7388889e+00   1.2848102e-03
   8.7444444e+00  -1.6744584e-03
   8.7500000e+00   1.8047807e-03
   8.7555556e+00  -1.6638628e-03
   8.7611111e+00   1.2781467e-03
   8.7666667e+00  -7.1014244e-04
   8.7722222e+00   4.5998768e-05
   8.7777778e+00   6.1832248e-04
   8.7833333e+00  -1.1888634e-03
   8.7888889e+00   1.5900707e-03
   8.7944444e+00  -1.7699235e-03
   8.8000000e+00   1.7104954e-03
   8.8055556e+00  -1.4245732e-03
   8.8111111e+00   9.5587744e-04
   8.8166667e+00  -3.6947329e-04
   8.8222222e+00  -2.5755494e-04
   8.8277778e+00   8.4486783e-04
   8.8333333e+00  -1.3226466e-03
   8.8388889e+00   1.6341722e-03
   8.8444444e+00  -1.7480672e-03
   8.8500000e+00   1.6545677e-03
   8.8555556e+00  -1.3705207e-03
   8.8611111e+00   9.3304740e-04
   8.8666667e+00  -3.9507453e-04
   8.8722222e+00  -1.7995939e-04
   8.8777778e+00   7.2939143e-04
   8.8833333e+00  -1.1932679e-03
   8.8888889e+00   1.5266691e-03
   8.8944444e+00  -1.6971366e-03
   8.9000000e+00   1.6934369e-03
   8.9055556e+00  -1.5194274e-03
   8.9111111e+00   1.1978757e-03
   8.9166667e+00  -7.6335246e-04
   8.9222222e+00   2.6089203e-04
   8.9277778e+00   2.5997529e-04
   8.9333333e+00  -7.5092507e-04
   8.9388889e+00   1.1670455e-03
   8.9444444e+00  -1.4745932e-03
   8.9500000e+00   1.6483488e-03
   8.9555556e+00  -1.6790495e-03
   8.9611111e+00   1.5673048e-03
   8.9666667e+00  -1.3276681e-03
   8.9722222e+00   9.8302110e-04
   8.9777778e+00  -5.6377592e-04
   8.9833333e+00   1.0587842e-04
   8.9888889e+00   3.5504405e-04
   8.9944444e+00  -7.8230103e-04
   9.0000000e+00   1.1465964e-03
   9.0055556e+00  -1.4217169e-03
   9.0111111e+00   1.5926934e-03
   9.0166667e+00  -1.6495159e-03
   9.0222222e+00   1.5936601e-03
   9.0277778e+00  -1.4315788e-03
   9.0333333e+00   1.1781292e-03
   9.0388889e+00  -8.5246892e-04
   9.0444444e+00   4.7716786e-04
   9.0500000e+00  -7.8082889e-05
   9.0555556e+00  -3.2076305e-04
   9.0611111e+00   6.9396537e-04
   9.0666667e+00  -1.0222649e-03
   9.0722222e+00   1.2869353e-03
   9.0777778e+00  -1.4775566e-03
   9.0833333e+00   1.5848889e-03
   9.0888889e+00  -1.6080558e-03
   9.0944444e+00   1.5474673e-03
   9.1000000e+00  -1.4105947e-03
   9.1055556e+00   1.2060584e-03
   9.1111111e+00  -9.4706306e-04
   9.1166667e+00   6.4764370e-04
   9.1222222e+00  -3.2336123e-04
   9.1277778e+00  -9.5627054e-06
   9.1333333e+00   3.3691265e-04
   9.1388889e+00  -6.4367152e-04
   9.1444444e+00   9.1956063e-04
   9.1500000e+00  -1.1531443e-03
   9.1555556e+00   1.3387092e-03
   9.1611111e+00  -1.4696442e-03
   9.1666667e+00   1.5447730e-03
   9.1722222e+00  -1.5623319e-03
   9.1777778e+00   1.5254885e-03
   9.1833333e+00  -1.4367903e-03
   9.1888889e+00   1.3029044e-03
   9.1944444e+00  -1.1297135e-03
   9.2000000e+00   9.2515830e-04
   9.2055556e+00  -6.9705869e-04
   9.2111111e+00   4.5297856e-04
   9.2166667e+00  -2.0134994e-04
   9.2222222e+00  -5.1280862e-05
   9.2277778e+00   2.9711394e-04
   9.2333333e+00  -5.3095295e-04
   9.2388889e+00   7.4603968e-04
   9.2444444e+00  -9.3925560e-04
   9.2500000e+00   1.1054574e-03
   9.2555556e+00  -1.2442041e-03
   9.2611111e+00   1.3522107e-03
   9.2666667e+00  -1.4309085e-03
   9.2722222e+00   1.4786077e-03
   9.2777778e+00  -1.4979584e-03
   9.2833333e+00   1.4885278e-03
   9.2888889e+00  -1.4538175e-03
   9.2944444e+00   1.3944221e-03
   9.3000000e+00  -1.3143108e-03
   9.3055556e+00   1.2153369e-03
   9.3111111e+00  -1.1012585e-03
   9.3166667e+00   9.7468539e-04
   9.3222222e+00  -8.3867254e-04
   9.3277778e+00   6.9581336e-04
   9.3333333e+00  -5.4858947e-04
   9.3388889e+00   3.9935619e-04
   9.3444444e+00  -2.4986080e-04
   9.3500000e+00   1.0268619e-04
   9.3555556e+00   4.1415214e-05
   9.3611111e+00  -1.7950881e-04
   9.3666667e+00   3.1191794e-04
   9.3722222e+00  -4.3597386e-04
   9.3777778e+00   5.5275846e-04
   9.3833333e+00  -6.6005346e-04
   9.3888889e+00   7.5956792e-04
   9.3944444e+00  -8.4918883e-04
   9.4000000e+00   9.3117561e-04
   9.4055556e+00  -1.0032332e-03
   9.4111111e+00   1.0678153e-03
   9.4166667e+00  -1.1229077e-03
   9.4222222e+00   1.1710109e-03
   9.4277778e+00  -1.2106673e-03
   9.4333333e+00   1.2444233e-03
   9.4388889e+00  -1.2709217e-03
   9.4444444e+00   1.2929725e-03
   9.4500000e+00  -1.3088975e-03
   9.4555556e+00   1.3216386e-03
   9.4611111e+00  -1.3292988e-03
   9.4666667e+00   1.3345296e-03
   9.4722222e+00  -1.3358490e-03
   9.4777778e+00   1.3354338e-03
   9.4833333e+00  -1.3323037e-03
   9.4888889e+00   1.3284197e-03
   9.4944444e+00  -1.3227985e-03
   9.5000000e+00   1.3175940e-03
   9.5055556e+00  -1.3114513e-03
   9.5111111e+00   1.3063663e-03
   9.5166667e+00  -1.3008715e-03
   9.5222222e+00   1.2965233e-03
   9.5277778e+00  -1.2922120e-03
   9.5333333e+00   1.2894099e-03
   9.5388889e+00  -1.2870431e-03
   9.5444444e+00   1.2867112e-03
   9.5500000e+00  -1.2871133e-03
   9.5555556e+00   1.2898380e-03
   9.5611111e+00  -1.2935196e-03
   9.5666667e+00   1.2996014e-03
   9.5722222e+00  -1.3064734e-03
   9.5777778e+00   1.3156870e-03
   9.5833333e+00  -1.3252729e-03
   9.5888889e+00   1.3369986e-03
   9.5944444e+00  -1.3488221e-03
   9.6000000e+00   1.3625076e-03
   9.6055556e+00  -1.3760220e-03
   9.6111111e+00   1.3911800e-03
   9.6166667e+00  -1.4056948e-03
   9.6222222e+00   1.4213901e-03
   9.6277778e+00  -1.4358247e-03
   9.6333333e+00   1.4504764e-03
   9.6388889e+00  -1.4629699e-03
   9.6444444e+00   1.4746788e-03
   9.6500000e+00  -1.4829196e-03
   9.6555556e+00   1.4896540e-03
   9.6611111e+00  -1.4916288e-03
   9.6666667e+00   1.4912635e-03
   9.6722222e+00  -1.4851440e-03
   9.6777778e+00   1.4755689e-03
   9.6833333e+00  -1.4590733e-03
   9.6888889e+00   1.4379411e-03
   9.6944444e+00  -1.4082670e-03
   9.7000000e+00   1.3726585e-03
   9.7055556e+00  -1.3269776e-03
   9.7111111e+00   1.2741402e-03
   9.7166667e+00  -1.2102465e-03
   9.7222222e+00   1.1386156e-03
   9.7277778e+00  -1.0554873e-03
   9.7333333e+00   9.6461233e-04
   9.7388889e+00  -8.6239066e-04
   9.7444444e+00   7.5240487e-04
   9.7500000e+00  -6.3175987e-04
   9.7555556e+00   5.0364494e-04
   9.7611111e+00  -3.6625104e-04
   9.7666667e+00   2.2296420e-04
   9.7722222e+00  -7.3003889e-05
   9.7777778e+00  -8.0017670e-05
   9.7833333e+00   2.3579029e-04
   9.7888889e+00  -3.9100513e-04
   9.7944444e+00   5.4410712e-04
   9.8000000e+00  -6.9214359e-04
   9.8055556e+00   8.3252366e-04
   9.8111111e+00  -9.6257282e-04
   9.8166667e+00   1.0788093e-03
   9.8222222e+00  -1.1792847e-03
   9.8277778e+00   1.2596067e-03
   9.8333333e+00  -1.3191769e-03
   9.8388889e+00   1.3530700e-03
   9.8444444e+00  -1.3620600e-03
   9.8500000e+00   1.3415455e-03
   9.8555556e+00  -1.2932538e-03
   9.8611111e+00   1.2138683e-03
   9.8666667e+00  -1.1063086e-03
   9.8722222e+00   9.6895605e-04
   9.8777778e+00  -8.0684566e-04
   9.8833333e+00   6.2001956e-04
   9.8888889e+00  -4.1570351e-04
   9.8944444e+00   1.9610138e-04
   9.9000000e+00   3.0753772e-05
   9.9055556e+00  -2.5990396e-04
   9.9111111e+00   4.8358093e-04
   9.9166667e+00  -6.9462370e-04
   9.9222222e+00   8.8567155e-04
   9.9277778e+00  -1.0486350e-03
   9.9333333e+00   1.1777172e-03
   9.9388889e+00  -1.2650099e-03
   9.9444444e+00   1.3081883e-03
   9.9500000e+00  -1.3007909e-03
   9.9555556e+00   1.2446658e-03
   9.9611111e+00  -1.1364632e-03
   9.9666667e+00   9.8223825e-04
   9.9722222e+00  -7.8307329e-04
   9.9777778e+00   5.4939847e-04
   9.9833333e+00  -2.8734094e-04
   9.9888889e+00   1.0804951e-05
   9.9944444e+00   2.6959218e-04
   1.0000000e+01  -5.3879392e-04
   1.0005556e+01   7.8384134e-04
   1.0011111e+01  -9.9135999e-04
   1.0016667e+01   1.1485821e-03
   1.0022222e+01  -1.2469633e-03
   1.0027778e+01   1.2764862e-03
   1.0033333e+01  -1.2364358e-03
   1.0038889e+01   1.1231141e-03
   1.0044444e+01  -9.4486100e-04
   1.0050000e+01   7.0688383e-04
   1.0055556e+01  -4.2550701e-04
   1.0061111e+01   1.1411208e-04
   1.0066667e+01   2.0573727e-04
   1.0072222e+01  -5.1516777e-04
   1.0077778e+01   7.9217290e-04
   1.0083333e+01  -1.0164596e-03
   1.0088889e+01   1.1719620e-03
   1.0094444e+01  -1.2433155e-03
   1.0100000e+01   1.2258940e-03
   1.0105556e+01  -1.1153828e-03
   1.0111111e+01   9.2127757e-04
   1.0116667e+01  -6.5280603e-04
   1.0122222e+01   3.3262313e-04
   1.0127778e+01   1.7865330e-05
   1.0133333e+01  -3.6824558e-04
   1.0138889e+01   6.9025599e-04
   1.0144444e+01  -9.5522541e-04
   1.0150000e+01   1.1374912e-03
   1.0155556e+01  -1.2208946e-03
   1.0161111e+01   1.1925004e-03
   1.0166667e+01  -1.0560533e-03
   1.0172222e+01   8.1759372e-04
   1.0177778e+01  -5.0150266e-04
   1.0183333e+01   1.3303684e-04
   1.0188889e+01   2.4962263e-04
   1.0194444e+01  -6.0964041e-04
   1.0200000e+01   9.0884272e-04
   1.0205556e+01  -1.1136644e-03
   1.0211111e+01   1.2021886e-03
   1.0216667e+01  -1.1595145e-03
   1.0222222e+01   9.9086831e-04
   1.0227778e+01  -7.0869081e-04
   1.0233333e+01   3.4589008e-04
   1.0238889e+01   6.0023234e-05
   1.0244444e+01  -4.6010351e-04
   1.0250000e+01   8.0697044e-04
   1.0255556e+01  -1.0576487e-03
   1.0261111e+01   1.1775879e-03
   1.0266667e+01  -1.1520433e-03
   1.0272222e+01   9.7770105e-04
   1.0277778e+01  -6.7803722e-04
   1.0283333e+01   2.8603260e-04
   1.0288889e+01   1.4475706e-04
   1.0294444e+01  -5.5838490e-04
   1.0300000e+01   8.9673434e-04
   1.0305556e+01  -1.1101180e-03
   1.0311111e+01   1.1681559e-03
   1.0316667e+01  -1.0563643e-03
   1.0322222e+01   7.9210907e-04
   1.0327778e+01  -4.0722347e-04
   1.0333333e+01  -3.8798232e-05
   1.0338889e+01   4.8177849e-04
   1.0344444e+01  -8.5157673e-04
   1.0350000e+01   1.0880964e-03
   1.0355556e+01  -1.1532102e-03
   1.0361111e+01   1.0304902e-03
   1.0366667e+01  -7.4051923e-04
   1.0372222e+01   3.2498345e-04
   1.0377778e+01   1.4548281e-04
   1.0383333e+01  -5.9354621e-04
   1.0388889e+01   9.4067803e-04
   1.0394444e+01  -1.1229518e-03
   1.0400000e+01   1.1075584e-03
   1.0405556e+01  -8.9063773e-04
   1.0411111e+01   5.1240380e-04
   1.0416667e+01  -3.6947113e-05
   1.0422222e+01  -4.4611704e-04
   1.0427778e+01   8.4632878e-04
   1.0433333e+01  -1.0860848e-03
   1.0438889e+01   1.1138456e-03
   1.0444444e+01  -9.2380258e-04
   1.0450000e+01   5.4677387e-04
   1.0455556e+01  -5.9853225e-05
   1.0461111e+01  -4.4146125e-04
   1.0466667e+01   8.5255065e-04
   1.0472222e+01  -1.0854588e-03
   1.0477778e+01   1.0902106e-03
   1.0483333e+01  -8.5909597e-04
   1.0488889e+01   4.4217177e-04
   1.0494444e+01   7.4555217e-05
   1.0500000e+01  -5.7505625e-04
   1.0505556e+01   9.4668379e-04
   1.0511111e+01  -1.1042410e-03
   1.0516667e+01   1.0057226e-03
   1.0522222e+01  -6.7446962e-04
   1.0527778e+01   1.8130301e-04
   1.0533333e+01   3.5530293e-04
   1.0538889e+01  -8.0757289e-04
   1.0544444e+01   1.0639180e-03
   1.0550000e+01  -1.0559523e-03
   1.0555556e+01   7.8579106e-04
   1.0561111e+01  -3.1454915e-04
   1.0566667e+01  -2.3653241e-04
   1.0572222e+01   7.2848410e-04
   1.0577778e+01  -1.0319561e-03
   1.0583333e+01   1.0622994e-03
   1.0588889e+01  -8.1086451e-04
   1.0594444e+01   3.3805732e-04
   1.0600000e+01   2.2633522e-04
   1.0605556e+01  -7.2955232e-04
   1.0611111e+01   1.0307575e-03
   1.0616667e+01  -1.0411378e-03
   1.0622222e+01   7.5732659e-04
   1.0627778e+01  -2.5347187e-04
   1.0633333e+01  -3.2376223e-04
   1.0638889e+01   8.0707948e-04
   1.0644444e+01  -1.0519862e-03
   1.0650000e+01   9.7986532e-04
   1.0655556e+01  -6.1285724e-04
   1.0661111e+01   5.5990969e-05
   1.0666667e+01   5.1809080e-04
   1.0672222e+01  -9.3192850e-04
   1.0677778e+01   1.0541386e-03
   1.0683333e+01  -8.3917105e-04
   1.0688889e+01   3.5592697e-04
   1.0694444e+01   2.4478039e-04
   1.0700000e+01  -7.6524518e-04
   1.0705556e+01   1.0320669e-03
   1.0711111e+01  -9.5613021e-04
   1.0716667e+01   5.5579416e-04
   1.0722222e+01   3.2946420e-05
   1.0727778e+01  -6.1198906e-04
   1.0733333e+01   9.7951639e-04
   1.0738889e+01  -1.0021651e-03
   1.0744444e+01   6.7167395e-04
   1.0750000e+01  -9.8979181e-05
   1.0755556e+01  -5.0886549e-04
   1.0761111e+01   9.3282790e-04
   1.0766667e+01  -1.0165135e-03
   1.0772222e+01   7.2228440e-04
   1.0777778e+01  -1.5946238e-04
   1.0783333e+01  -4.6504544e-04
   1.0788889e+01   9.1240733e-04
   1.0794444e+01  -1.0076485e-03
   1.0800000e+01   7.1401976e-04
   1.0805556e+01  -1.3884580e-04
   1.0811111e+01  -4.9086081e-04
   1.0816667e+01   9.2658979e-04
   1.0822222e+01  -9.9218855e-04
   1.0827778e+01   6.5392941e-04
   1.0833333e+01  -4.9788869e-05
   1.0838889e+01  -5.7576677e-04
   1.0844444e+01   9.6215610e-04
   1.0850000e+01  -9.4389462e-04
   1.0855556e+01   5.2869046e-04
   1.0861111e+01   1.1421101e-04
   1.0866667e+01  -7.0831603e-04
   1.0872222e+01   9.9515035e-04
   1.0877778e+01  -8.4775415e-04
   1.0883333e+01   3.2392061e-04
   1.0888889e+01   3.4284669e-04
   1.0894444e+01  -8.5627889e-04
   1.0900000e+01   9.8450610e-04
   1.0905556e+01  -6.6287516e-04
   1.0911111e+01   3.8254861e-05
   1.0916667e+01   6.0555522e-04
   1.0922222e+01  -9.6662717e-04
   1.0927778e+01   8.6982409e-04
   1.0933333e+01  -3.6102317e-04
   1.0938889e+01  -3.2229953e-04
   1.0944444e+01   8.5072312e-04
   1.0950000e+01  -9.6621939e-04
   1.0955556e+01   6.1098219e-04
   1.0961111e+01   4.7570570e-05
   1.0966667e+01  -6.8172347e-04
   1.0972222e+01   9.7177064e-04
   1.0977778e+01  -7.7019998e-04
   1.0983333e+01   1.7333836e-04
   1.0988889e+01   5.1215054e-04
   1.0994444e+01  -9.3441885e-04
   1.1000000e+01   8.7298834e-04
   1.1005556e+01  -3.5205294e-04
   1.1011111e+01  -3.5385593e-04
   1.1016667e+01   8.6934852e-04
   1.1022222e+01  -9.1561758e-04
   1.1027778e+01   4.6197762e-04
   1.1033333e+01   2.4332382e-04
   1.1038889e+01  -8.1764910e-04
   1.1044444e+01   9.4377290e-04
   1.1050000e+01  -5.4402188e-04
   1.1055556e+01  -1.5944184e-04
   1.1061111e+01   7.7041019e-04
   1.1066667e+01  -9.3666745e-04
   1.1072222e+01   5.5723185e-04
   1.1077778e+01   1.4659456e-04
   1.1083333e+01  -7.7107644e-04
   1.1088889e+01   9.5386472e-04
   1.1094444e+01  -5.7827735e-04
   1.1100000e+01  -1.4139559e-04
   1.1105556e+01   8.0950362e-04


==> wavenumber-prf/scaledprofile100000000.txt <==
   0.0000000e+00   7.2361840e-03
   8.6206897e-03   7.2362787e-03
   1.7241379e-02   7.2369416e-03
   2.5862069e-02   7.2387398e-03
   3.4482759e-02   7.2422421e-03
   4.3103448e-02   7.2480158e-03
   5.1724138e-02   7.2566283e-03
   6.0344828e-02   7.2686505e-03
   6.8965517e-02   7.2846526e-03
   7.7586207e-02   7.3052121e-03
   8.6206897e-02   7.3309092e-03
   9.4827586e-02   7.3623352e-03
   1.0344828e-01   7.4000864e-03
   1.1206897e-01   7.4447756e-03
   1.2068966e-01   7.4970281e-03
   1.2931034e-01   7.5574879e-03
   1.3793103e-01   7.6268213e-03
   1.4655172e-01   7.7057182e-03
   1.5517241e-01   7.7948976e-03
   1.6379310e-01   7.8951130e-03
   1.7241379e-01   8.0071551e-03
   1.8103448e-01   8.1318556e-03
   1.8965517e-01   8.2700978e-03
   1.9827586e-01   8.4228153e-03
   2.0689655e-01   8.5910030e-03
   2.1551724e-01   8.7757225e-03
   2.2413793e-01   8.9781091e-03
   2.3275862e-01   9.1993778e-03
   2.4137931e-01   9.4408348e-03
   2.5000000e-01   9.7038831e-03
   2.5862069e-01   9.9900336e-03
   2.6724138e-01   1.0300913e-02
   2.7586207e-01   1.0638278e-02
   2.8448276e-01   1.1004026e-02
   2.9310345e-01   1.1400204e-02
   3.0172414e-01   1.1829029e-02
   3.1034483e-01   1.2292894e-02
   3.1896552e-01   1.2794390e-02
   3.2758621e-01   1.3336322e-02
   3.3620690e-01   1.3921723e-02
   3.4482759e-01   1.4553878e-02
   3.5344828e-01   1.5236340e-02
   3.6206897e-01   1.5972958e-02
   3.7068966e-01   1.6767891e-02
   3.7931034e-01   1.7625646e-02
   3.8793103e-01   1.8551095e-02
   3.9655172e-01   1.9549507e-02
   4.0517241e-01   2.0626577e-02
   4.1379310e-01   2.1788463e-02
   4.2241379e-01   2.3041818e-02
   4.3103448e-01   2.4393823e-02
   4.3965517e-01   2.5852226e-02
   4.4827586e-01   2.7425390e-02
   4.5689655e-01   2.9122326e-02
   4.6551724e-01   3.0952746e-02
   4.7413793e-01   3.2927097e-02
   4.8275862e-01   3.5056625e-02
   4.9137931e-01   3.7353407e-02
   5.0000000e-01   3.9830419e-02
   5.0862069e-01   4.2501570e-02
   5.1724138e-01   4.5381768e-02
   5.2586207e-01   4.8486961e-02
   5.3448276e-01   5.1834201e-02
   5.4310345e-01   5.5441681e-02
   5.5172414e-01   5.9328796e-02
   5.6034483e-01   6.3516177e-02
   5.6896552e-01   6.8025742e-02
   5.7758621e-01   7.2880717e-02
   5.8620690e-01   7.8105690e-02
   5.9482759e-01   8.3726605e-02
   6.0344828e-01   8.9770779e-02
   6.1206897e-01   9.6266904e-02
   6.2068966e-01   1.0324504e-01
   6.2931034e-01   1.1073656e-01
   6.3793103e-01   1.1877408e-01
   6.4655172e-01   1.2739141e-01
   6.5517241e-01   1.3662346e-01
   6.6379310e-01   1.4650602e-01
   6.7241379e-01   1.5707567e-01
   6.8103448e-01   1.6836952e-01
   6.8965517e-01   1.8042497e-01
   6.9827586e-01   1.9327934e-01
   7.0689655e-01   2.0696962e-01
   7.1551724e-01   2.2153192e-01
   7.2413793e-01   2.3700109e-01
   7.3275862e-01   2.5341002e-01
   7.4137931e-01   2.7078919e-01
   7.5000000e-01   2.8916577e-01
   7.5862069e-01   3.0856297e-01
   7.6724138e-01   3.2899902e-01
   7.7586207e-01   3.5048634e-01
   7.8448276e-01   3.7303032e-01
   7.9310345e-01   3.9662834e-01
   8.0172414e-01   4.2126834e-01
   8.1034483e-01   4.4692774e-01
   8.1896552e-01   4.7357177e-01
   8.2758621e-01   5.0115231e-01
   8.3620690e-01   5.2960611e-01
   8.4482759e-01   5.5885351e-01
   8.5344828e-01   5.8879669e-01
   8.6206897e-01   6.1931837e-01
   8.7068966e-01   6.5028012e-01
   8.7931034e-01   6.8152127e-01
   8.8793103e-01   7.1285739e-01
   8.9655172e-01   7.4407957e-01
   9.0517241e-01   7.7495333e-01
   9.1379310e-01   8.0521845e-01
   9.2241379e-01   8.3458845e-01
   9.3103448e-01   8.6275160e-01
   9.3965517e-01   8.8937099e-01
   9.4827586e-01   9.1408653e-01
   9.5689655e-01   9.3651696e-01
   9.6551724e-01   9.5626277e-01
   9.7413793e-01   9.7290968e-01
   9.8275862e-01   9.8603359e-01
   9.9137931e-01   9.9520581e-01
   1.0000000e+00   1.0000000e+00
   1.0086207e+00   9.9999877e-01
   1.0172414e+00   9.9480348e-01
   1.0258621e+00   9.8404219e-01
   1.0344828e+00   9.6738124e-01
   1.0431034e+00   9.4453516e-01
   1.0517241e+00   9.1527935e-01
   1.0603448e+00   8.7946111e-01
   1.0689655e+00   8.3701264e-01
   1.0775862e+00   7.8796239e-01
   1.0862069e+00   7.3244712e-01
   1.0948276e+00   6.7072172e-01
   1.1034483e+00   6.0316906e-01
   1.1120690e+00   5.3030667e-01
   1.1206897e+00   4.5279190e-01
   1.1293103e+00   3.7142350e-01
   1.1379310e+00   2.8714020e-01
   1.1465517e+00   2.0101479e-01
   1.1551724e+00   1.1424425e-01
   1.1637931e+00   2.8134521e-02
   1.1724138e+00  -5.5919450e-02
   1.1810345e+00  -1.3645918e-01
   1.1896552e+00  -2.1199322e-01
   1.1982759e+00  -2.8103273e-01
   1.2068966e+00  -3.4213157e-01
   1.2155172e+00  -3.9392991e-01
   1.2241379e+00  -4.3520097e-01
   1.2327586e+00  -4.6489861e-01
   1.2413793e+00  -4.8220521e-01
   1.2500000e+00  -4.8657707e-01
   1.2586207e+00  -4.7778620e-01
   1.2672414e+00  -4.5595519e-01
   1.2758621e+00  -4.2158405e-01
   1.2844828e+00  -3.7556560e-01
   1.2931034e+00  -3.1918819e-01
   1.3017241e+00  -2.5412317e-01
   1.3103448e+00  -1.8239619e-01
   1.3189655e+00  -1.0634095e-01
   1.3275862e+00  -2.8535582e-02
   1.3362069e+00   4.8277969e-02
   1.3448276e+00   1.2128975e-01
   1.3534483e+00   1.8773029e-01
   1.3620690e+00   2.4498810e-01
   1.3706897e+00   2.9073132e-01
   1.3793103e+00   3.2302805e-01
   1.3879310e+00   3.4045893e-01
   1.3965517e+00   3.4221516e-01
   1.4051724e+00   3.2817486e-01
   1.4137931e+00   2.9895137e-01
   1.4224138e+00   2.5590713e-01
   1.4310345e+00   2.0112897e-01
   1.4396552e+00   1.3736139e-01
   1.4482759e+00   6.7897530e-02
   1.4568966e+00  -3.5705264e-03
   1.4655172e+00  -7.3137001e-02
   1.4741379e+00  -1.3689565e-01
   1.4827586e+00  -1.9117011e-01
   1.4913793e+00  -2.3274803e-01
   1.5000000e+00  -2.5910401e-01
   1.5086207e+00  -2.6859463e-01
   1.5172414e+00  -2.6060966e-01
   1.5258621e+00  -2.3566398e-01
   1.5344828e+00  -1.9541808e-01
   1.5431034e+00  -1.4261837e-01
   1.5517241e+00  -8.0954402e-02
   1.5603448e+00  -1.4835792e-02
   1.5689655e+00   5.0901122e-02
   1.5775862e+00   1.1134008e-01
   1.5862069e+00   1.6186179e-01
   1.5948276e+00   1.9852260e-01
   1.6034483e+00   2.1840287e-01
   1.6120690e+00   2.1989248e-01
   1.6206897e+00   2.0288297e-01
   1.6293103e+00   1.6884074e-01
   1.6379310e+00   1.2074457e-01
   1.6465517e+00   6.2881657e-02
   1.6551724e+00   5.0951551e-04
   1.6637931e+00  -6.0594931e-02
   1.6724138e+00  -1.1466396e-01
   1.6810345e+00  -1.5649895e-01
   1.6896552e+00  -1.8200690e-01
   1.6982759e+00  -1.8865620e-01
   1.7068966e+00  -1.7579682e-01
   1.7155172e+00  -1.4479988e-01
   1.7241379e+00  -9.8987159e-02
   1.7327586e+00  -4.3342297e-02
   1.7413793e+00   1.5980601e-02
   1.7500000e+00   7.2309152e-02
   1.7586207e+00   1.1920138e-01
   1.7672414e+00   1.5120840e-01
   1.7758621e+00   1.6455924e-01
   1.7844828e+00   1.5767740e-01
   1.7931034e+00   1.3145164e-01
   1.8017241e+00   8.9208883e-02
   1.8103448e+00   3.6371076e-02
   1.8189655e+00  -2.0180413e-02
   1.8275862e+00  -7.2968116e-02
   1.8362069e+00  -1.1490685e-01
   1.8448276e+00  -1.4028814e-01
   1.8534483e+00  -1.4562112e-01
   1.8620690e+00  -1.3019883e-01
   1.8706897e+00  -9.6288981e-02
   1.8793103e+00  -4.8895307e-02
   1.8879310e+00   4.9026072e-03
   1.8965517e+00   5.6957613e-02
   1.9051724e+00   9.9276772e-02
   1.9137931e+00   1.2527693e-01
   1.9224138e+00   1.3087427e-01
   1.9310345e+00   1.1521909e-01
   1.9396552e+00   8.0931492e-02
   1.9482759e+00   3.3766803e-02
   1.9568966e+00  -1.8267493e-02
   1.9655172e+00  -6.6223840e-02
   1.9741379e+00  -1.0175060e-01
   1.9827586e+00  -1.1859049e-01
   1.9913793e+00  -1.1376692e-01
   2.0000000e+00  -8.8220420e-02
   2.0086207e+00  -4.6743317e-02
   2.0172414e+00   2.8166110e-03
   2.0258621e+00   5.0972918e-02
   2.0344828e+00   8.8396853e-02
   2.0431034e+00   1.0775878e-01
   2.0517241e+00   1.0524647e-01
   2.0603448e+00   8.1431744e-02
   2.0689655e+00   4.1268713e-02
   2.0775862e+00  -6.8247524e-03
   2.0862069e+00  -5.2658400e-02
   2.0948276e+00  -8.6411114e-02
   2.1034483e+00  -1.0077841e-01
   2.1120690e+00  -9.2649239e-02
   2.1206897e+00  -6.3908511e-02
   2.1293103e+00  -2.1134974e-02
   2.1379310e+00   2.5795559e-02
   2.1465517e+00   6.5932285e-02
   2.1551724e+00   8.9812576e-02
   2.1637931e+00   9.1766555e-02
   2.1724138e+00   7.1386605e-02
   2.1810345e+00   3.3754735e-02
   2.1896552e+00  -1.1693975e-02
   2.1982759e+00  -5.3453212e-02
   2.2068966e+00  -8.0844159e-02
   2.2155172e+00  -8.6806658e-02
   2.2241379e+00  -6.9840109e-02
   2.2327586e+00  -3.4532066e-02
   2.2413793e+00   9.5394481e-03
   2.2500000e+00   5.0309522e-02
   2.2586207e+00   7.6509562e-02
   2.2672414e+00   8.0844361e-02
   2.2758621e+00   6.2152384e-02
   2.2844828e+00   2.5876473e-02
   2.2931034e+00  -1.7374175e-02
   2.3017241e+00  -5.4837087e-02
   2.3103448e+00  -7.5357583e-02
   2.3189655e+00  -7.2793355e-02
   2.3275862e+00  -4.8001086e-02
   2.3362069e+00  -8.7215813e-03
   2.3448276e+00   3.2698475e-02
   2.3534483e+00   6.3123948e-02
   2.3620690e+00   7.2829941e-02
   2.3706897e+00   5.8731622e-02
   2.3793103e+00   2.5536319e-02
   2.3879310e+00  -1.5660554e-02
   2.3965517e+00  -5.0977349e-02
   2.4051724e+00  -6.8414934e-02
   2.4137931e+00  -6.2027559e-02
   2.4224138e+00  -3.4116762e-02
   2.4310345e+00   5.4141805e-03
   2.4396552e+00   4.2439298e-02
   2.4482759e+00   6.3620058e-02
   2.4568966e+00   6.1285816e-02
   2.4655172e+00   3.6374357e-02
   2.4741379e+00  -1.7503523e-03
   2.4827586e+00  -3.8667479e-02
   2.4913793e+00  -6.0303195e-02
   2.5000000e+00  -5.8365819e-02
   2.5086207e+00  -3.3689428e-02
   2.5172414e+00   3.9226901e-03
   2.5258621e+00   3.9437882e-02
   2.5344828e+00   5.8554821e-02
   2.5431034e+00   5.3543449e-02
   2.5517241e+00   2.6549315e-02
   2.5603448e+00  -1.1118982e-02
   2.5689655e+00  -4.3581088e-02
   2.5775862e+00  -5.7055363e-02
   2.5862069e+00  -4.5819337e-02
   2.5948276e+00  -1.4838688e-02
   2.6034483e+00   2.2222969e-02
   2.6120690e+00   4.8911379e-02
   2.6206897e+00   5.3306960e-02
   2.6293103e+00   3.3501058e-02
   2.6379310e+00  -1.3583210e-03
   2.6465517e+00  -3.5106214e-02
   2.6551724e+00  -5.1990593e-02
   2.6637931e+00  -4.4111162e-02
   2.6724138e+00  -1.5316221e-02
   2.6810345e+00   2.0454731e-02
   2.6896552e+00   4.5783254e-02
   2.6982759e+00   4.8271308e-02
   2.7068966e+00   2.6774237e-02
   2.7155172e+00  -7.8436688e-03
   2.7241379e+00  -3.8014563e-02
   2.7327586e+00  -4.8339351e-02
   2.7413793e+00  -3.3570238e-02
   2.7500000e+00  -1.5056479e-03
   2.7586207e+00   3.0910579e-02
   2.7672414e+00   4.6452557e-02
   2.7758621e+00   3.6851821e-02
   2.7844828e+00   7.4143634e-03
   2.7931034e+00  -2.5675744e-02
   2.8017241e+00  -4.4130685e-02
   2.8103448e+00  -3.7724155e-02
   2.8189655e+00  -1.0167678e-02
   2.8275862e+00   2.2792094e-02
   2.8362069e+00   4.2228735e-02
   2.8448276e+00   3.6947879e-02
   2.8534483e+00   1.0141831e-02
   2.8620690e+00  -2.2285661e-02
   2.8706897e+00  -4.1005560e-02
   2.8793103e+00  -3.4829178e-02
   2.8879310e+00  -7.6090051e-03
   2.8965517e+00   2.3906357e-02
   2.9051724e+00   4.0234988e-02
   2.9137931e+00   3.1265330e-02
   2.9224138e+00   2.7458231e-03
   2.9310345e+00  -2.7142878e-02
   2.9396552e+00  -3.9257381e-02
   2.9482759e+00  -2.5845799e-02
   2.9568966e+00   4.2435890e-03
   2.9655172e+00   3.1154450e-02
   2.9741379e+00   3.7046197e-02
   2.9827586e+00   1.8061671e-02
   2.9913793e+00  -1.2880307e-02
   3.0000000e+00  -3.4657904e-02
   3.0086207e+00  -3.2346937e-02
   3.0172414e+00  -7.6451166e-03
   3.0258621e+00   2.2094063e-02
   3.0344828e+00   3.5886995e-02
   3.0431034e+00   2.3990505e-02
   3.0517241e+00  -4.9647016e-03
   3.0603448e+00  -2.9975236e-02
   3.0689655e+00  -3.2819712e-02
   3.0775862e+00  -1.1493351e-02
   3.0862069e+00   1.8096762e-02
   3.0948276e+00   3.3796067e-02
   3.1034483e+00   2.3824865e-02
   3.1120690e+00  -4.1366833e-03
   3.1206897e+00  -2.8589756e-02
   3.1293103e+00  -3.0656097e-02
   3.1379310e+00  -8.8164347e-03
   3.1465517e+00   1.9682891e-02
   3.1551724e+00   3.2254441e-02
   3.1637931e+00   1.8932197e-02
   3.1724138e+00  -9.4585215e-03
   3.1810345e+00  -2.9832517e-02
   3.1896552e+00  -2.5571309e-02
   3.1982759e+00  -2.9261781e-04
   3.2068966e+00   2.4918884e-02
   3.2155172e+00   2.8961062e-02
   3.2241379e+00   8.5189147e-03
   3.2327586e+00  -1.8914987e-02
   3.2413793e+00  -2.9798776e-02
   3.2500000e+00  -1.4808617e-02
   3.2586207e+00   1.2887581e-02
   3.2672414e+00   2.8935425e-02
   3.2758621e+00   1.9203161e-02
   3.2844828e+00  -7.5179819e-03
   3.2931034e+00  -2.7159838e-02
   3.3017241e+00  -2.1987468e-02
   3.3103448e+00   3.1670264e-03
   3.3189655e+00   2.5104882e-02
   3.3275862e+00   2.3537809e-02
   3.3362069e+00   3.6824741e-05
   3.3448276e+00  -2.3215902e-02
   3.3534483e+00  -2.4210257e-02
   3.3620690e+00  -2.0999484e-03
   3.3706897e+00   2.1766519e-02
   3.3793103e+00   2.4280199e-02
   3.3879310e+00   3.0852907e-03
   3.3965517e+00  -2.0894543e-02
   3.4051724e+00  -2.3920555e-02
   3.4137931e+00  -3.0683045e-03
   3.4224138e+00   2.0626020e-02
   3.4310345e+00   2.3192588e-02
   3.4396552e+00   2.1080861e-03
   3.4482759e+00  -2.0901008e-02
   3.4568966e+00  -2.2059287e-02
   3.4655172e+00  -2.5540773e-04
   3.4741379e+00   2.1570460e-02
   3.4827586e+00   2.0393107e-02
   3.4913793e+00  -2.4363215e-03
   3.5000000e+00  -2.2400678e-02
   3.5086207e+00  -1.8007649e-02
   3.5172414e+00   5.8677351e-03
   3.5258621e+00   2.3061275e-02
   3.5344828e+00   1.4697144e-02
   3.5431034e+00  -9.8434821e-03
   3.5517241e+00  -2.3125491e-02
   3.5603448e+00  -1.0295341e-02
   3.5689655e+00   1.4019943e-02
   3.5775862e+00   2.2098408e-02
   3.5862069e+00   4.7676142e-03
   3.5948276e+00  -1.7857493e-02
   3.6034483e+00  -1.9481294e-02
   3.6120690e+00   1.6870964e-03
   3.6206897e+00   2.0621483e-02
   3.6293103e+00   1.4903116e-02
   3.6379310e+00  -8.5226500e-03
   3.6465517e+00  -2.1443462e-02
   3.6551724e+00  -8.2983406e-03
   3.6637931e+00   1.4791566e-02
   3.6724138e+00   1.9504130e-02
   3.6810345e+00   1.2146330e-04
   3.6896552e+00  -1.9194426e-02
   3.6982759e+00  -1.4326410e-02
   3.7068966e+00   8.4928861e-03
   3.7155172e+00   2.0318988e-02
   3.7241379e+00   6.1511920e-03
   3.7327586e+00  -1.5742610e-02
   3.7413793e+00  -1.7106074e-02
   3.7500000e+00   3.7346445e-03
   3.7586207e+00   1.9475537e-02
   3.7672414e+00   9.4673134e-03
   3.7758621e+00  -1.2943846e-02
   3.7844828e+00  -1.7900753e-02
   3.7931034e+00   1.1442869e-03
   3.8017241e+00   1.8439605e-02
   3.8103448e+00   1.0571530e-02
   3.8189655e+00  -1.1613204e-02
   3.8275862e+00  -1.7629949e-02
   3.8362069e+00   7.3586607e-04
   3.8448276e+00   1.7872945e-02
   3.8534483e+00   9.8655271e-03
   3.8620690e+00  -1.1905233e-02
   3.8706897e+00  -1.6605311e-02
   3.8793103e+00   2.3520290e-03
   3.8879310e+00   1.7728429e-02
   3.8965517e+00   7.4242335e-03
   3.9051724e+00  -1.3507320e-02
   3.9137931e+00  -1.4535662e-02
   3.9224138e+00   5.7371281e-03
   3.9310345e+00   1.7331401e-02
   3.9396552e+00   3.1123417e-03
   3.9482759e+00  -1.5589989e-02
   3.9568966e+00  -1.0712719e-02
   3.9655172e+00   1.0268255e-02
   3.9741379e+00   1.5449868e-02
   3.9827586e+00  -2.9926234e-03
   3.9913793e+00  -1.6649618e-02
   4.0000000e+00  -4.4753574e-03
   4.0086207e+00   1.4514435e-02
   4.0172414e+00   1.0659140e-02
   4.0258621e+00  -9.8782136e-03
   4.0344828e+00  -1.4614186e-02
   4.0431034e+00   3.8823661e-03
   4.0517241e+00   1.5987195e-02
   4.0603448e+00   2.3205329e-03
   4.0689655e+00  -1.4938892e-02
   4.0775862e+00  -7.7861809e-03
   4.0862069e+00   1.1980156e-02
   4.0948276e+00   1.1886692e-02
   4.1034483e+00  -7.7971271e-03
   4.1120690e+00  -1.4336648e-02
   4.1206897e+00   3.0868825e-03
   4.1293103e+00   1.5141658e-02
   4.1379310e+00   1.5539312e-03
   4.1465517e+00  -1.4513464e-02
   4.1551724e+00  -5.6873240e-03
   4.1637931e+00   1.2778931e-02
   4.1724138e+00   9.0478811e-03
   4.1810345e+00  -1.0299922e-02
   4.1896552e+00  -1.1522922e-02
   4.1982759e+00   7.4187333e-03
   4.2068966e+00   1.3121034e-02
   4.2155172e+00  -4.4210050e-03
   4.2241379e+00  -1.3929229e-02
   4.2327586e+00   1.5268604e-03
   4.2413793e+00   1.4083289e-02
   4.2500000e+00   1.1133404e-03
   4.2586207e+00  -1.3738074e-02
   4.2672414e+00  -3.4100534e-03
   4.2758621e+00   1.3049532e-02
   4.2844828e+00   5.3254983e-03
   4.2931034e+00  -1.2159686e-02
   4.3017241e+00  -6.8599457e-03
   4.3103448e+00   1.1189334e-02
   4.3189655e+00   8.0386267e-03
   4.3275862e+00  -1.0236857e-02
   4.3362069e+00  -8.9039201e-03
   4.3448276e+00   9.3741476e-03
   4.3534483e+00   9.5019928e-03
   4.3620690e+00  -8.6522486e-03
   4.3706897e+00  -9.8785305e-03
   4.3793103e+00   8.1017458e-03
   4.3879310e+00   1.0070398e-02
   4.3965517e+00  -7.7396204e-03
   4.4051724e+00  -1.0105150e-02
   4.4137931e+00   7.5703654e-03
   4.4224138e+00   9.9975477e-03
   4.4310345e+00  -7.5900232e-03
   4.4396552e+00  -9.7499262e-03
   4.4482759e+00   7.7883554e-03
   4.4568966e+00   9.3550556e-03
   4.4655172e+00  -8.1463909e-03
   4.4741379e+00  -8.7951314e-03
   4.4827586e+00   8.6383732e-03
   4.4913793e+00   8.0477320e-03
   4.5000000e+00  -9.2260591e-03
   4.5086207e+00  -7.0854624e-03
   4.5172414e+00   9.8597251e-03
   4.5258621e+00   5.8830975e-03
   4.5344828e+00  -1.0474101e-02
   4.5431034e+00  -4.4220762e-03
   4.5517241e+00   1.0987916e-02
   4.5603448e+00   2.6979156e-03
   4.5689655e+00  -1.1304688e-02
   4.5775862e+00  -7.2877164e-04
   4.5862069e+00   1.1316064e-02
   4.5948276e+00  -1.4365544e-03
   4.6034483e+00  -1.0911509e-02
   4.6120690e+00   3.7074273e-03
   4.6206897e+00   9.9876015e-03
   4.6293103e+00  -5.9492832e-03
   4.6379310e+00  -8.4696167e-03
   4.6465517e+00   7.9798523e-03
   4.6551724e+00   6.3314732e-03
   4.6637931e+00  -9.5785357e-03
   4.6724138e+00  -3.6211625e-03
   4.6810345e+00   1.0504760e-02
   4.6896552e+00   4.8191248e-04
   4.6982759e+00  -1.0531197e-02
   4.7068966e+00   2.8350846e-03
   4.7155172e+00   9.4911950e-03
   4.7241379e+00  -5.9720458e-03
   4.7327586e+00  -7.3307189e-03
   4.7413793e+00   8.4961670e-03
   4.7500000e+00   4.1650546e-03
   4.7586207e+00  -9.9563043e-03
   4.7672414e+00  -3.1431732e-04
   4.7758621e+00   9.9749245e-03
   4.7844828e+00  -3.6911959e-03
   4.7931034e+00  -8.3559746e-03
   4.8017241e+00   7.1623559e-03
   4.8103448e+00   5.1927876e-03
   4.8189655e+00  -9.3651979e-03
   4.8275862e+00  -9.3897575e-04
   4.8362069e+00   9.6919709e-03
   4.8448276e+00  -3.6007206e-03
   4.8534483e+00  -7.8649403e-03
   4.8620690e+00   7.3856618e-03
   4.8706897e+00   4.1083796e-03
   4.8793103e+00  -9.3782187e-03
   4.8879310e+00   7.7589483e-04
   4.8965517e+00   8.8618562e-03
   4.9051724e+00  -5.5096630e-03
   4.9137931e+00  -5.7600281e-03
   4.9224138e+00   8.6425354e-03
   4.9310345e+00   8.2318198e-04
   4.9396552e+00  -9.0220827e-03
   4.9482759e+00   4.4444855e-03
   4.9568966e+00   6.2960734e-03
   4.9655172e+00  -8.1846131e-03
   4.9741379e+00  -1.2311754e-03
   4.9827586e+00   8.8601897e-03
   4.9913793e+00  -4.3574738e-03
   5.0000000e+00  -5.9780627e-03
   5.0086207e+00   8.1816767e-03
   5.0172414e+00   5.2862287e-04
   5.0258621e+00  -8.4376118e-03
   5.0344828e+00   5.1873074e-03
   5.0431034e+00   4.7763618e-03
   5.0517241e+00  -8.4504510e-03
   5.0603448e+00   1.2421876e-03
   5.0689655e+00   7.4646194e-03
   5.0775862e+00  -6.6377520e-03
   5.0862069e+00  -2.5092725e-03
   5.0948276e+00   8.4307266e-03
   5.1034483e+00  -3.8636076e-03
   5.1120690e+00  -5.3978512e-03
   5.1206897e+00   7.9838988e-03
   5.1293103e+00  -8.8673477e-04
   5.1379310e+00  -7.1967054e-03
   5.1465517e+00   6.6198025e-03
   5.1551724e+00   1.7704116e-03
   5.1637931e+00  -7.9866131e-03
   5.1724138e+00   4.8460155e-03
   5.1810345e+00   3.8427449e-03
   5.1896552e+00  -8.0317849e-03
   5.1982759e+00   3.0630983e-03
   5.2068966e+00   5.2898984e-03
   5.2155172e+00  -7.6434964e-03
   5.2241379e+00   1.5148615e-03
   5.2327586e+00   6.2056682e-03
   5.2413793e+00  -7.0872436e-03
   5.2500000e+00   3.0802925e-04
   5.2586207e+00   6.7276470e-03
   5.2672414e+00  -6.5418950e-03
   5.2758621e+00  -5.3007582e-04
   5.2844828e+00   6.9683897e-03
   5.2931034e+00  -6.1210464e-03
   5.3017241e+00  -9.9533722e-04
   5.3103448e+00   7.0132406e-03
   5.3189655e+00  -5.8916418e-03
   5.3275862e+00  -1.0958913e-03
   5.3362069e+00   6.9106289e-03
   5.3448276e+00  -5.8823441e-03
   5.3534483e+00  -8.4250563e-04
   5.3620690e+00   6.6757198e-03
   5.3706897e+00  -6.0770188e-03
   5.3793103e+00  -2.5382071e-04
   5.3879310e+00   6.2752175e-03
   5.3965517e+00  -6.4095939e-03
   5.4051724e+00   6.5223929e-04
   5.4137931e+00   5.6347932e-03
   5.4224138e+00  -6.7666932e-03
   5.4310345e+00   1.8411557e-03
   5.4396552e+00   4.6518473e-03
   5.4482759e+00  -6.9907345e-03
   5.4568966e+00   3.2413174e-03
   5.4655172e+00   3.2386320e-03
   5.4741379e+00  -6.8842253e-03
   5.4827586e+00   4.7003123e-03
   5.4913793e+00   1.3624100e-03
   5.5000000e+00  -6.2290695e-03
   5.5086207e+00   5.9625225e-03
   5.5172414e+00  -8.9177000e-04
   5.5258621e+00  -4.8316933e-03
   5.5344828e+00   6.6722352e-03
   5.5431034e+00  -3.2729629e-03
   5.5517241e+00  -2.6197690e-03
   5.5603448e+00   6.4348813e-03
   5.5689655e+00  -5.3287196e-03
   5.5775862e+00   2.4619216e-04
   5.5862069e+00   4.9510987e-03
   5.5948276e+00  -6.4534155e-03
   5.6034483e+00   3.2680678e-03
   5.6120690e+00   2.2098759e-03
   5.6206897e+00  -6.0531999e-03
   5.6293103e+00   5.6176349e-03
   5.6379310e+00  -1.3084931e-03
   5.6465517e+00  -3.8410012e-03
   5.6551724e+00   6.3358745e-03
   5.6637931e+00  -4.5705549e-03
   5.6724138e+00  -1.9043797e-04
   5.6810345e+00   4.7681282e-03
   5.6896552e+00  -6.2154165e-03
   5.6982759e+00   3.6857559e-03
   5.7068966e+00   1.1263269e-03
   5.7155172e+00  -5.1706885e-03
   5.7241379e+00   5.9908338e-03
   5.7327586e+00  -3.1782878e-03
   5.7413793e+00  -1.4895651e-03
   5.7500000e+00   5.2145901e-03
   5.7586207e+00  -5.8597394e-03
   5.7672414e+00   3.1342215e-03
   5.7758621e+00   1.3330308e-03
   5.7844828e+00  -4.9980598e-03
   5.7931034e+00   5.8572784e-03
   5.8017241e+00  -3.5106976e-03
   5.8103448e+00  -6.9412096e-04
   5.8189655e+00   4.4721278e-03
   5.8275862e+00  -5.8569344e-03
   5.8362069e+00   4.2001179e-03
   5.8448276e+00  -4.3494837e-04
   5.8534483e+00  -3.4892091e-03
   5.8620690e+00   5.6344807e-03
   5.8706897e+00  -5.0107894e-03
   5.8793103e+00   1.9977784e-03
   5.8879310e+00   1.9156037e-03
   5.8965517e+00  -4.8871011e-03
   5.9051724e+00   5.5773965e-03
   5.9137931e+00  -3.7370389e-03
   5.9224138e+00   2.5594090e-04
   5.9310345e+00   3.2895249e-03
   5.9396552e+00  -5.3603054e-03
   5.9482759e+00   5.1213118e-03
   5.9568966e+00  -2.7442806e-03
   5.9655172e+00  -7.2169388e-04
   5.9741379e+00   3.8385079e-03
   5.9827586e+00  -5.3818280e-03
   5.9913793e+00   4.7990617e-03
   6.0000000e+00  -2.3824422e-03
   6.0086207e+00  -8.9947559e-04
   6.0172414e+00   3.8024557e-03
   6.0258621e+00  -5.2726757e-03
   6.0344828e+00   4.8240437e-03
   6.0431034e+00  -2.6731184e-03
   6.0517241e+00  -3.7543516e-04
   6.0603448e+00   3.2448221e-03
   6.0689655e+00  -4.9790835e-03
   6.0775862e+00   5.0452356e-03
   6.0862069e+00  -3.4857295e-03
   6.0948276e+00   8.5308290e-04
   6.1034483e+00   1.9998705e-03
   6.1120690e+00  -4.1977959e-03
   6.1206897e+00   5.1114316e-03
   6.1293103e+00  -4.5132864e-03
   6.1379310e+00   2.6263602e-03
   6.1465517e+00  -2.5817418e-05
   6.1551724e+00  -2.5420411e-03
   6.1637931e+00   4.3752800e-03
   6.1724138e+00  -5.0141582e-03
   6.1810345e+00   4.3368660e-03
   6.1896552e+00  -2.5718218e-03
   6.1982759e+00   2.0360865e-04
   6.2068966e+00   2.1691984e-03
   6.2155172e+00  -3.9836362e-03
   6.2241379e+00   4.8449087e-03
   6.2327586e+00  -4.5918391e-03
   6.2413793e+00   3.3231077e-03
   6.2500000e+00  -1.3513642e-03
   6.2586207e+00  -8.7684154e-04
   6.2672414e+00   2.8821296e-03
   6.2758621e+00  -4.2644742e-03
   6.2844828e+00   4.7719911e-03
   6.2931034e+00  -4.3491249e-03
   6.3017241e+00   3.1194114e-03
   6.3103448e+00  -1.3474471e-03
   6.3189655e+00  -6.2549547e-04
   6.3275862e+00   2.4529432e-03
   6.3362069e+00  -3.8320239e-03
   6.3448276e+00   4.5584770e-03
   6.3534483e+00  -4.5389401e-03
   6.3620690e+00   3.8091248e-03
   6.3706897e+00  -2.5110633e-03
   6.3793103e+00   8.6624371e-04
   6.3879310e+00   8.6506458e-04
   6.3965517e+00  -2.4352729e-03
   6.4051724e+00   3.6363062e-03
   6.4137931e+00  -4.3362587e-03
   6.4224138e+00   4.4730121e-03
   6.4310345e+00  -4.0639928e-03
   6.4396552e+00   3.1833904e-03
   6.4482759e+00  -1.9547119e-03
   6.4568966e+00   5.3205346e-04
   6.4655172e+00   9.2117025e-04
   6.4741379e+00  -2.2439406e-03
   6.4827586e+00   3.3080233e-03
   6.4913793e+00  -4.0173470e-03
   6.5000000e+00   4.3302160e-03
   6.5086207e+00  -4.2430095e-03
   6.5172414e+00   3.7953732e-03
   6.5258621e+00  -3.0481328e-03
   6.5344828e+00   2.0799457e-03
   6.5431034e+00  -9.7708590e-04
   6.5517241e+00  -1.7449159e-04
   6.5603448e+00   1.2868520e-03
   6.5689655e+00  -2.2857044e-03
   6.5775862e+00   3.1035380e-03
   6.5862069e+00  -3.7007937e-03
   6.5948276e+00   4.0520630e-03
   6.6034483e+00  -4.1613206e-03
   6.6120690e+00   4.0429041e-03
   6.6206897e+00  -3.7277657e-03
   6.6293103e+00   3.2466669e-03
   6.6379310e+00  -2.6348769e-03
   6.6465517e+00   1.9260939e-03
   6.6551724e+00  -1.1543918e-03
   6.6637931e+00   3.5756443e-04
   6.6724138e+00   4.2965742e-04
   6.6810345e+00  -1.1703612e-03
   6.6896552e+00   1.8400683e-03
   6.6982759e+00  -2.4168004e-03
   6.7068966e+00   2.8965660e-03
   6.7155172e+00  -3.2757944e-03
   6.7241379e+00   3.5642064e-03
   6.7327586e+00  -3.7635293e-03
   6.7413793e+00   3.8827480e-03
   6.7500000e+00  -3.9195360e-03
   6.7586207e+00   3.8797400e-03
   6.7672414e+00  -3.7643299e-03
   6.7758621e+00   3.5861680e-03
   6.7844828e+00  -3.3573209e-03
   6.7931034e+00   3.0985732e-03
   6.8017241e+00  -2.8258394e-03
   6.8103448e+00   2.5541681e-03
   6.8189655e+00  -2.2893077e-03
   6.8275862e+00   2.0306706e-03
   6.8362069e+00  -1.7717433e-03
   6.8448276e+00   1.5041402e-03
   6.8534483e+00  -1.2249508e-03
   6.8620690e+00   9.3642080e-04
   6.8706897e+00  -6.5370127e-04
   6.8793103e+00   4.0225995e-04
   6.8879310e+00  -5.4961897e-04


==> wavenumber-prf/scaledprofile10000000000.txt <==
   0.0000000e+00   4.2480389e-03
   1.3157895e-02   4.2482709e-03
   2.6315789e-02   4.2498974e-03
   3.9473684e-02   4.2543116e-03
   5.2631579e-02   4.2629079e-03
   6.5789474e-02   4.2770870e-03
   7.8947368e-02   4.2982639e-03
   9.2105263e-02   4.3278774e-03
   1.0526316e-01   4.3674033e-03
   1.1842105e-01   4.4183713e-03
   1.3157895e-01   4.4823845e-03
   1.4473684e-01   4.5611415e-03
   1.5789474e-01   4.6564607e-03
   1.7105263e-01   4.7703102e-03
   1.8421053e-01   4.9048414e-03
   1.9736842e-01   5.0624232e-03
   2.1052632e-01   5.2456866e-03
   2.2368421e-01   5.4575690e-03
   2.3684211e-01   5.7013703e-03
   2.5000000e-01   5.9808076e-03
   2.6315789e-01   6.3000885e-03
   2.7631579e-01   6.6639815e-03
   2.8947368e-01   7.0779070e-03
   3.0263158e-01   7.5480298e-03
   3.1578947e-01   8.0813766e-03
   3.2894737e-01   8.6859520e-03
   3.4210526e-01   9.3708892e-03
   3.5526316e-01   1.0146601e-02
   3.6842105e-01   1.1024970e-02
   3.8157895e-01   1.2019539e-02
   3.9473684e-01   1.3145756e-02
   4.0789474e-01   1.4421211e-02
   4.2105263e-01   1.5865945e-02
   4.3421053e-01   1.7502739e-02
   4.4736842e-01   1.9357500e-02
   4.6052632e-01   2.1459616e-02
   4.7368421e-01   2.3842412e-02
   4.8684211e-01   2.6543578e-02
   5.0000000e-01   2.9605711e-02
   5.1315789e-01   3.3076790e-02
   5.2631579e-01   3.7010799e-02
   5.3947368e-01   4.1468234e-02
   5.5263158e-01   4.6516770e-02
   5.6578947e-01   5.2231758e-02
   5.7894737e-01   5.8696878e-02
   5.9210526e-01   6.6004529e-02
   6.0526316e-01   7.4256374e-02
   6.1842105e-01   8.3563479e-02
   6.3157895e-01   9.4046586e-02
   6.4473684e-01   1.0583575e-01
   6.5789474e-01   1.1907014e-01
   6.7105263e-01   1.3389688e-01
   6.8421053e-01   1.5046993e-01
   6.9736842e-01   1.6894775e-01
   7.1052632e-01   1.8949093e-01
   7.2368421e-01   2.1225800e-01
   7.3684211e-01   2.3740131e-01
   7.5000000e-01   2.6506047e-01
   7.6315789e-01   2.9535587e-01
   7.7631579e-01   3.2837919e-01
   7.8947368e-01   3.6418416e-01
   8.0263158e-01   4.0277371e-01
   8.1578947e-01   4.4408808e-01
   8.2894737e-01   4.8798854e-01
   8.4210526e-01   5.3424344e-01
   8.5526316e-01   5.8250983e-01
   8.6842105e-01   6.3231885e-01
   8.8157895e-01   6.8305772e-01
   8.9473684e-01   7.3395811e-01
   9.0789474e-01   7.8408221e-01
   9.2105263e-01   8.3231975e-01
   9.3421053e-01   8.7738465e-01
   9.4736842e-01   9.1782691e-01
   9.6052632e-01   9.5204860e-01
   9.7368421e-01   9.7833912e-01
   9.8684211e-01   9.9491777e-01
   1.0000000e+00   1.0000000e+00
   1.0131579e+00   9.9187252e-01
   1.0263158e+00   9.6899301e-01
   1.0394737e+00   9.3009665e-01
   1.0526316e+00   8.7432202e-01
   1.0657895e+00   8.0133608e-01
   1.0789474e+00   7.1146521e-01
   1.0921053e+00   6.0580841e-01
   1.1052632e+00   4.8633419e-01
   1.1184211e+00   3.5593578e-01
   1.1315789e+00   2.1844043e-01
   1.1447368e+00   7.8549935e-02
   1.1578947e+00  -5.8292864e-02
   1.1710526e+00  -1.8612496e-01
   1.1842105e+00  -2.9877146e-01
   1.1973684e+00  -3.9023595e-01
   1.2105263e+00  -4.5515889e-01
   1.2236842e+00  -4.8931308e-01
   1.2368421e+00  -4.9010245e-01
   1.2500000e+00  -4.5700696e-01
   1.2631579e+00  -3.9192351e-01
   1.2763158e+00  -2.9933467e-01
   1.2894737e+00  -1.8625498e-01
   1.3026316e+00  -6.1905847e-02
   1.3157895e+00   6.2896885e-02
   1.3289474e+00   1.7663413e-01
   1.3421053e+00   2.6819993e-01
   1.3552632e+00   3.2814740e-01
   1.3684211e+00   3.4992893e-01
   1.3815789e+00   3.3095988e-01
   1.3947368e+00   2.7332802e-01
   1.4078947e+00   1.8397666e-01
   1.4210526e+00   7.4241744e-02
   1.4342105e+00  -4.1306081e-02
   1.4473684e+00  -1.4665320e-01
   1.4605263e+00  -2.2658970e-01
   1.4736842e+00  -2.6911270e-01
   1.4868421e+00  -2.6759903e-01
   1.5000000e+00  -2.2232581e-01
   1.5131579e+00  -1.4095583e-01
   1.5263158e+00  -3.7736659e-02
   1.5394737e+00   6.8628475e-02
   1.5526316e+00   1.5821023e-01
   1.5657895e+00   2.1367883e-01
   1.5789474e+00   2.2399858e-01
   1.5921053e+00   1.8716390e-01
   1.6052632e+00   1.1122716e-01
   1.6184211e+00   1.3146119e-02
   1.6315789e+00  -8.4564967e-02
   1.6447368e+00  -1.5884657e-01
   1.6578947e+00  -1.9171430e-01
   1.6710526e+00  -1.7510334e-01
   1.6842105e+00  -1.1354313e-01
   1.6973684e+00  -2.3660408e-02
   1.7105263e+00   6.9732744e-02
   1.7236842e+00   1.4023451e-01
   1.7368421e+00   1.6747748e-01
   1.7500000e+00   1.4356263e-01
   1.7631579e+00   7.6142317e-02
   1.7763158e+00  -1.3216665e-02
   1.7894737e+00  -9.5365976e-02
   1.8026316e+00  -1.4295680e-01
   1.8157895e+00  -1.3992013e-01
   1.8289474e+00  -8.7664349e-02
   1.8421053e+00  -5.3764655e-03
   1.8552632e+00   7.6284766e-02
   1.8684211e+00   1.2633740e-01
   1.8815789e+00   1.2554320e-01
   1.8947368e+00   7.4603087e-02
   1.9078947e+00  -5.2823289e-03
   1.9210526e+00  -8.0448286e-02
   1.9342105e+00  -1.1871204e-01
   1.9473684e+00  -1.0358203e-01
   1.9605263e+00  -4.2301104e-02
   1.9736842e+00   3.6565058e-02
   1.9868421e+00   9.5768792e-02
   2.0000000e+00   1.0700053e-01
   2.0131579e+00   6.5166531e-02
   2.0263158e+00  -8.2038187e-03
   2.0394737e+00  -7.5092767e-02
   2.0526316e+00  -1.0041741e-01
   2.0657895e+00  -7.0986510e-02
   2.0789474e+00  -3.4805833e-03
   2.0921053e+00   6.3910739e-02
   2.1052632e+00   9.2651492e-02
   2.1184211e+00   6.6367953e-02
   2.1315789e+00   1.3076228e-03
   2.1447368e+00  -6.2548456e-02
   2.1578947e+00  -8.5598519e-02
   2.1710526e+00  -5.3716010e-02
   2.1842105e+00   1.1888376e-02
   2.1973684e+00   6.7638707e-02
   2.2105263e+00   7.6240166e-02
   2.2236842e+00   3.2382323e-02
   2.2368421e+00  -3.2705998e-02
   2.2500000e+00  -7.2511709e-02
   2.2631579e+00  -5.8544896e-02
   2.2763158e+00  -1.8117723e-03
   2.2894737e+00   5.4499659e-02
   2.3026316e+00   6.7316778e-02
   2.3157895e+00   2.7258500e-02
   2.3289474e+00  -3.3158446e-02
   2.3421053e+00  -6.4862703e-02
   2.3552632e+00  -4.2219036e-02
   2.3684211e+00   1.5028858e-02
   2.3815789e+00   5.7638586e-02
   2.3947368e+00   4.8936079e-02
   2.4078947e+00  -2.6197750e-03
   2.4210526e+00  -5.0158516e-02
   2.4342105e+00  -5.0412676e-02
   2.4473684e+00  -3.8971430e-03
   2.4605263e+00   4.4794636e-02
   2.4736842e+00   4.8959095e-02
   2.4868421e+00   5.2519393e-03
   2.5000000e+00  -4.2265209e-02
   2.5131579e+00  -4.5686248e-02
   2.5263158e+00  -2.2042482e-03
   2.5394737e+00   4.2230497e-02
   2.5526316e+00   4.0644510e-02
   2.5657895e+00  -4.5735678e-03
   2.5789474e+00  -4.3467200e-02
   2.5921053e+00  -3.3030243e-02
   2.6052632e+00   1.4328482e-02
   2.6184211e+00   4.4014203e-02
   2.6315789e+00   2.1795436e-02
   2.6447368e+00  -2.5565521e-02
   2.6578947e+00  -4.1177946e-02
   2.6710526e+00  -6.4102240e-03
   2.6842105e+00   3.5485948e-02
   2.6973684e+00   3.2134285e-02
   2.7105263e+00  -1.1888551e-02
   2.7236842e+00  -3.9783133e-02
   2.7368421e+00  -1.5332483e-02
   2.7500000e+00   2.8925806e-02
   2.7631579e+00   3.3728867e-02
   2.7763158e+00  -7.2493043e-03
   2.7894737e+00  -3.7599985e-02
   2.8026316e+00  -1.5208895e-02
   2.8157895e+00   2.8201367e-02
   2.8289474e+00   3.0727628e-02
   2.8421053e+00  -1.1062863e-02
   2.8552632e+00  -3.5968645e-02
   2.8684211e+00  -7.3369749e-03
   2.8815789e+00   3.1687395e-02
   2.8947368e+00   2.2047133e-02
   2.9078947e+00  -2.1078188e-02
   2.9210526e+00  -3.0636005e-02
   2.9342105e+00   7.9596907e-03
   2.9473684e+00   3.3000292e-02
   2.9605263e+00   4.5448583e-03
   2.9736842e+00  -3.0509827e-02
   2.9868421e+00  -1.4559252e-02
   3.0000000e+00   2.5102374e-02
   3.0131579e+00   2.1457989e-02
   3.0263158e+00  -1.8551498e-02
   3.0394737e+00  -2.5459534e-02
   3.0526316e+00   1.2176322e-02
   3.0657895e+00   2.7257781e-02
   3.0789474e+00  -6.7222229e-03
   3.0921053e+00  -2.7622742e-02
   3.1052632e+00   2.5199600e-03
   3.1184211e+00   2.7244304e-02
   3.1315789e+00   3.9859968e-04
   3.1447368e+00  -2.6606867e-02
   3.1578947e+00  -2.1224172e-03
   3.1710526e+00   2.6002956e-02
   3.1842105e+00   2.7759453e-03
   3.1973684e+00  -2.5541431e-02
   3.2105263e+00  -2.4415793e-03
   3.2236842e+00   2.5207749e-02
   3.2368421e+00   1.1733784e-03
   3.2500000e+00  -2.4865799e-02
   3.2631579e+00   1.0053446e-03
   3.2763158e+00   2.4295109e-02
   3.2894737e+00  -4.0348844e-03
   3.3026316e+00  -2.3176839e-02
   3.3157895e+00   7.7856188e-03
   3.3289474e+00   2.1142150e-02
   3.3421053e+00  -1.1966938e-02
   3.3552632e+00  -1.7804726e-02
   3.3684211e+00   1.6084874e-02
   3.3815789e+00   1.2878334e-02
   3.3947368e+00  -1.9400903e-02
   3.4078947e+00  -6.3227416e-03
   3.4210526e+00   2.0982104e-02
   3.4342105e+00  -1.4629275e-03
   3.4473684e+00  -1.9855762e-02
   3.4605263e+00   9.4958623e-03
   3.4736842e+00   1.5340036e-02
   3.4868421e+00  -1.6176370e-02
   3.5000000e+00  -7.4757524e-03
   3.5131579e+00   1.9542422e-02
   3.5263158e+00  -2.5461653e-03
   3.5394737e+00  -1.7892381e-02
   3.5526316e+00   1.2228354e-02
   3.5657895e+00   1.0712859e-02
   3.5789474e+00  -1.8215827e-02
   3.5921053e+00   4.1861079e-04
   3.6052632e+00   1.7539829e-02
   3.6184211e+00  -1.1592550e-02
   3.6315789e+00  -9.4295729e-03
   3.6447368e+00   1.7650322e-02
   3.6578947e+00  -3.2226862e-03
   3.6710526e+00  -1.4762972e-02
   3.6842105e+00   1.4103909e-02
   3.6973684e+00   3.4817006e-03
   3.7105263e+00  -1.6426606e-02
   3.7236842e+00   9.9410444e-03
   3.7368421e+00   7.7213970e-03
   3.7500000e+00  -1.6304450e-02
   3.7631579e+00   6.6812077e-03
   3.7763158e+00   1.0036553e-02
   3.7894737e+00  -1.5706625e-02
   3.8026316e+00   4.7070340e-03
   3.8157895e+00   1.0989449e-02
   3.8289474e+00  -1.5179009e-02
   3.8421053e+00   4.0814725e-03
   3.8552632e+00   1.0754919e-02
   3.8684211e+00  -1.4858491e-02
   3.8815789e+00   4.8717967e-03
   3.8947368e+00   9.2687298e-03
   3.9078947e+00  -1.4615555e-02
   3.9210526e+00   6.9817896e-03
   3.9342105e+00   6.3561427e-03
   3.9473684e+00  -1.3947347e-02
   3.9605263e+00   9.9312327e-03
   3.9736842e+00   1.8985622e-03
   3.9868421e+00  -1.1953500e-02
   4.0000000e+00   1.2639934e-02
   4.0131579e+00  -3.8225405e-03
   4.0263158e+00  -7.6509810e-03
   4.0394737e+00   1.3389957e-02
   4.0526316e+00  -9.5661605e-03
   4.0657895e+00  -7.6612923e-04
   4.0789474e+00   1.0310722e-02
   4.0921053e+00  -1.2824331e-02
   4.1052632e+00   7.1138263e-03
   4.1184211e+00   2.7624005e-03
   4.1315789e+00  -1.0616625e-02
   4.1447368e+00   1.2040890e-02
   4.1578947e+00  -6.6882263e-03
   4.1710526e+00  -2.0956571e-03
   4.1842105e+00   9.5036923e-03
   4.1973684e+00  -1.1853107e-02
   4.2105263e+00   8.2453327e-03
   4.2236842e+00  -7.0953647e-04
   4.2368421e+00  -7.0067396e-03
   4.2500000e+00   1.1325456e-02
   4.2631579e+00  -1.0466160e-02
   4.2763158e+00   5.0914505e-03
   4.2894737e+00   2.2342766e-03
   4.3026316e+00  -8.3797109e-03
   4.3157895e+00   1.1034488e-02
   4.3289474e+00  -9.4937502e-03
   4.3421053e+00   4.6705179e-03
   4.3552632e+00   1.5231388e-03
   4.3684211e+00  -6.9798410e-03
   4.3815789e+00   1.0078272e-02
   4.3947368e+00  -1.0063016e-02
   4.4078947e+00   7.1356468e-03
   4.4210526e+00  -2.2786310e-03
   4.4342105e+00  -3.0674239e-03
   4.4473684e+00   7.4598690e-03
   4.4605263e+00  -9.8316957e-03
   4.4736842e+00   9.7664263e-03
   4.4868421e+00  -7.4979939e-03
   4.5000000e+00   3.7535545e-03
   4.5131579e+00   5.3713517e-04
   4.5263158e+00  -4.4966533e-03
   4.5394737e+00   7.4668421e-03
   4.5526316e+00  -9.0769360e-03
   4.5657895e+00   9.2147772e-03
   4.5789474e+00  -7.9898263e-03
   4.5921053e+00   5.6811059e-03
   4.6052632e+00  -2.6847031e-03
   4.6184211e+00  -5.3843982e-04
   4.6315789e+00   3.5543650e-03
   4.6447368e+00  -6.0032827e-03
   4.6578947e+00   7.6826608e-03
   4.6710526e+00  -8.5193397e-03
   4.6842105e+00   8.5784035e-03
   4.6973684e+00  -7.9854890e-03
   4.7105263e+00   6.8999269e-03
   4.7236842e+00  -5.4675608e-03
   4.7368421e+00   3.8166992e-03
   4.7500000e+00  -2.0605175e-03
   4.7631579e+00   2.9631971e-04
   4.7763158e+00   1.3709798e-03
   4.7894737e+00  -2.8682624e-03
   4.8026316e+00   4.1249672e-03
   4.8157895e+00  -5.1253286e-03
   4.8289474e+00   5.8665294e-03
   4.8421053e+00  -6.3886130e-03
   4.8552632e+00   6.7335278e-03
   4.8684211e+00  -6.9529875e-03
   4.8815789e+00   7.0836869e-03
   4.8947368e+00  -7.1545973e-03
   4.9078947e+00   7.1763570e-03
   4.9210526e+00  -7.1618533e-03
   4.9342105e+00   7.1151058e-03
   4.9473684e+00  -7.0525832e-03
   4.9605263e+00   6.9858240e-03
   4.9736842e+00  -6.9359333e-03
   4.9868421e+00   6.9145758e-03
   5.0000000e+00  -6.9372693e-03
   5.0131579e+00   7.0034797e-03
   5.0263158e+00  -7.1169261e-03
   5.0394737e+00   7.2626279e-03
   5.0526316e+00  -7.4327788e-03
   5.0657895e+00   7.5967336e-03
   5.0789474e+00  -7.7335914e-03
   5.0921053e+00   7.8011853e-03
   5.1052632e+00  -7.7797841e-03
   5.1184211e+00   7.6211207e-03
   5.1315789e+00  -7.3192415e-03
   5.1447368e+00   6.8331469e-03
   5.1578947e+00  -6.1700926e-03
   5.1710526e+00   5.3068813e-03
   5.1842105e+00  -4.2598489e-03
   5.1973684e+00   3.0129019e-03
   5.2105263e+00  -1.5931635e-03
   5.2236842e+00   2.2052067e-05
   5.2368421e+00   1.6190927e-03
   5.2500000e+00  -3.2295676e-03
   5.2631579e+00   4.6695552e-03
   5.2763158e+00  -5.7924971e-03
   5.2894737e+00   6.4642472e-03
   5.3026316e+00  -6.5712171e-03
   5.3157895e+00   6.0587502e-03
   5.3289474e+00  -4.9049255e-03
   5.3421053e+00   3.1783447e-03
   5.3552632e+00  -1.0040343e-03
   5.3684211e+00  -1.3554668e-03
   5.3815789e+00   3.5730813e-03
   5.3947368e+00  -5.2722908e-03
   5.4078947e+00   6.1179373e-03
   5.4210526e+00  -5.9083735e-03
   5.4342105e+00   4.6043670e-03
   5.4473684e+00  -2.4062795e-03
   5.4605263e+00  -3.2686141e-04
   5.4736842e+00   3.0369101e-03
   5.4868421e+00  -5.0999997e-03
   5.5000000e+00   5.9473479e-03
   5.5131579e+00  -5.2592034e-03
   5.5263158e+00   3.1379455e-03
   5.5394737e+00  -1.0564746e-04
   5.5526316e+00  -2.9628178e-03
   5.5657895e+00   5.1376297e-03
   5.5789474e+00  -5.6898267e-03
   5.5921053e+00   4.3274798e-03
   5.6052632e+00  -1.4324450e-03
   5.6184211e+00  -2.0200736e-03
   5.6315789e+00   4.6937274e-03
   5.6447368e+00  -5.4500547e-03
   5.6578947e+00   3.9025321e-03
   5.6710526e+00  -6.4055686e-04
   5.6842105e+00  -2.9250301e-03
   5.6973684e+00   5.1609811e-03
   5.7105263e+00  -4.9352369e-03
   5.7236842e+00   2.2283908e-03
   5.7368421e+00   1.6416713e-03
   5.7500000e+00  -4.6069358e-03
   5.7631579e+00   4.9513451e-03
   5.7763158e+00  -2.3947553e-03
   5.7894737e+00  -1.5978145e-03
   5.8026316e+00   4.6249547e-03
   5.8157895e+00  -4.7546605e-03
   5.8289474e+00   1.7757787e-03
   5.8421053e+00   2.4014122e-03
   5.8552632e+00  -4.8799878e-03
   5.8684211e+00   3.8120919e-03
   5.8815789e+00   1.0705766e-04
   5.8947368e+00  -3.9203431e-03
   5.9078947e+00   4.6601114e-03
   5.9210526e+00  -1.6702501e-03
   5.9342105e+00  -2.7181775e-03
   5.9473684e+00   4.8131640e-03
   5.9605263e+00  -2.6997399e-03
   5.9736842e+00  -1.8141938e-03
   5.9868421e+00   4.5961402e-03
   6.0000000e+00  -3.0034112e-03
   6.0131579e+00  -1.5115055e-03
   6.0263158e+00   4.5487742e-03
   6.0394737e+00  -3.0140415e-03
   6.0526316e+00  -1.6255906e-03
   6.0657895e+00   4.5044841e-03
   6.0789474e+00  -2.4451778e-03
   6.0921053e+00  -2.3324226e-03
   6.1052632e+00   4.3985465e-03
   6.1184211e+00  -1.3291634e-03
   6.1315789e+00  -3.3271341e-03
   6.1447368e+00   3.9765719e-03
   6.1578947e+00   2.6713783e-04
   6.1710526e+00  -4.1288346e-03
   6.1842105e+00   2.5879134e-03
   6.1973684e+00   2.3661723e-03
   6.2105263e+00  -4.0861015e-03
   6.2236842e+00   1.8478915e-04
   6.2368421e+00   3.9844451e-03
   6.2500000e+00  -2.5048200e-03
   6.2631579e+00  -2.5732229e-03
   6.2763158e+00   3.7700212e-03
   6.2894737e+00   7.4455285e-04
   6.3026316e+00  -4.0565288e-03
   6.3157895e+00   9.9371375e-04
   6.3289474e+00   3.6581412e-03
   6.3421053e+00  -2.4240985e-03
   6.3552632e+00  -2.7670403e-03
   6.3684211e+00   3.2669985e-03
   6.3815789e+00   1.8011815e-03
   6.3947368e+00  -3.6595234e-03
   6.4078947e+00  -9.6443916e-04
   6.4210526e+00   3.8621048e-03
   6.4342105e+00   2.2948730e-04
   6.4473684e+00  -3.8731168e-03
   6.4605263e+00   2.5134861e-04
   6.4736842e+00   3.7663642e-03
   6.4868421e+00  -4.2465093e-04
   6.5000000e+00  -3.7197778e-03
   6.5131579e+00   4.4652993e-04
   6.5263158e+00   3.7256901e-03
   6.5394737e+00  -2.9963362e-04
   6.5526316e+00  -3.6820785e-03
   6.5657895e+00  -1.3930538e-04
   6.5789474e+00   3.5849563e-03
   6.5921053e+00   7.8063633e-04
   6.6052632e+00  -3.4268941e-03
   6.6184211e+00  -1.5115317e-03
   6.6315789e+00   3.0297862e-03
   6.6447368e+00   2.3170300e-03
   6.6578947e+00  -2.2110954e-03
   6.6710526e+00  -3.0484869e-03
   6.6842105e+00   1.0289269e-03
   6.6973684e+00   3.4457664e-03
   6.7105263e+00   4.0523403e-04
   6.7236842e+00  -3.2073159e-03
   6.7368421e+00  -1.9410670e-03
   6.7500000e+00   2.1002293e-03
   6.7631579e+00   3.0813567e-03
   6.7763158e+00  -3.0664197e-04
   6.7894737e+00  -3.2734302e-03
   6.8026316e+00  -1.6890954e-03
   6.8157895e+00   2.1344138e-03
   6.8289474e+00   3.0735741e-03
   6.8421053e+00   1.2372847e-04
   6.8552632e+00  -2.9216970e-03
   6.8684211e+00  -2.3670323e-03
   6.8815789e+00   1.0501945e-03
   6.8947368e+00   3.1791972e-03
   6.9078947e+00   1.6327801e-03
   6.9210526e+00  -1.6668067e-03
   6.9342105e+00  -3.0988197e-03
   6.9473684e+00  -1.2286743e-03
   6.9605263e+00   1.9069913e-03
   6.9736842e+00   3.0438939e-03
   6.9868421e+00   1.1644096e-03
   7.0000000e+00  -1.7562437e-03
   7.0131579e+00  -2.9953437e-03
   7.0263158e+00  -1.5234561e-03
   7.0394737e+00   1.2982467e-03
   7.0526316e+00   2.9558972e-03
   7.0657895e+00   2.0843525e-03
   7.0789474e+00  -4.2215491e-04
   7.0921053e+00  -2.5143500e-03
   7.1052632e+00  -2.6896827e-03
   7.1184211e+00  -8.7381413e-04
   7.1315789e+00   1.5639729e-03
   7.1447368e+00   2.8380403e-03
   7.1578947e+00   2.1870916e-03
   7.1710526e+00   1.8389570e-04
   7.1842105e+00  -1.8949590e-03
   7.1973684e+00  -2.8025275e-03
   7.2105263e+00  -2.0449071e-03
   7.2236842e+00  -1.4662430e-04
   7.2368421e+00   1.7520310e-03
   7.2500000e+00   2.6814193e-03
   7.2631579e+00   2.3126051e-03
   7.2763158e+00   8.2274544e-04
   7.2894737e+00  -1.0417934e-03
   7.3026316e+00  -2.3403165e-03
   7.3157895e+00  -2.6381336e-03
   7.3289474e+00  -1.8937311e-03
   7.3421053e+00  -4.5147809e-04
   7.3552632e+00   1.1243016e-03
   7.3684211e+00   2.2940445e-03
   7.3815789e+00   2.5994632e-03
   7.3947368e+00   2.1148492e-03
   7.4078947e+00   1.0596033e-03
   7.4210526e+00  -3.0576352e-04
   7.4342105e+00  -1.5275658e-03
   7.4473684e+00  -2.3457079e-03
   7.4605263e+00  -2.5244755e-03
   7.4736842e+00  -2.1689668e-03
   7.4868421e+00  -1.4179710e-03
   7.5000000e+00  -3.6268560e-04
   7.5131579e+00   6.9091286e-04
   7.5263158e+00   1.6082343e-03
   7.5394737e+00   2.1682110e-03
   7.5526316e+00   2.4278860e-03
   7.5657895e+00   2.3771841e-03
   7.5789474e+00   2.0088989e-03
   7.5921053e+00   1.4405592e-03
   7.6052632e+00   7.2913153e-04
   7.6184211e+00   6.2738102e-05
   7.6315789e+00  -6.1555889e-04
   7.6447368e+00  -1.2033501e-03
   7.6578947e+00  -1.7084283e-03
   7.6710526e+00  -2.0315459e-03
   7.6842105e+00  -2.2175329e-03
   7.6973684e+00  -2.3038103e-03
   7.7105263e+00  -2.3084244e-03
   7.7236842e+00  -2.2370319e-03
   7.7368421e+00  -2.0760115e-03
   7.7500000e+00  -1.9007703e-03
   7.7631579e+00  -1.7099343e-03
   7.7763158e+00  -1.5408514e-03
   7.7894737e+00  -1.3405880e-03
   7.8026316e+00  -1.1613782e-03
   7.8157895e+00  -9.9948862e-04
   7.8289474e+00  -9.0539779e-04
   7.8421053e+00  -8.2376284e-04
   7.8552632e+00  -7.6971377e-04
   7.8684211e+00  -7.1634396e-04
   7.8815789e+00  -7.2567210e-04
   7.8947368e+00  -7.6915328e-04
   7.9078947e+00  -8.6252981e-04
   7.9210526e+00  -9.5801693e-04
   7.9342105e+00  -1.0799263e-03
   7.9473684e+00  -1.2194740e-03
   7.9605263e+00  -1.3871865e-03
   7.9736842e+00  -1.5695040e-03
   7.9868421e+00  -1.7402630e-03
   8.0000000e+00  -1.9111110e-03
   8.0131579e+00  -2.0076601e-03
   8.0263158e+00  -2.0739261e-03
   8.0394737e+00  -2.0174045e-03
   8.0526316e+00  -1.9536308e-03
   8.0657895e+00  -1.7264831e-03
   8.0789474e+00  -1.4370916e-03
   8.0921053e+00  -9.2423962e-04
   8.1052632e+00  -3.9464874e-04
   8.1184211e+00   2.3139481e-04
   8.1315789e+00   8.0454769e-04
   8.1447368e+00   1.3556084e-03
   8.1578947e+00   1.7577987e-03
   8.1710526e+00   1.9216775e-03
   8.1842105e+00   1.8800111e-03
   8.1973684e+00   1.4970508e-03
   8.2105263e+00   9.0522417e-04
   8.2236842e+00   4.3000052e-05
   8.2368421e+00  -7.7888108e-04
   8.2500000e+00  -1.4837841e-03
   8.2631579e+00  -1.8819664e-03
   8.2763158e+00  -1.8061686e-03
   8.2894737e+00  -1.2977117e-03
   8.3026316e+00  -3.8181339e-04
   8.3157895e+00   5.8646157e-04
   8.3289474e+00   1.4457380e-03
   8.3421053e+00   1.8485442e-03
   8.3552632e+00   1.5780896e-03
   8.3684211e+00   7.9326498e-04
   8.3815789e+00  -3.3116655e-04
   8.3947368e+00  -1.3433938e-03
   8.4078947e+00  -1.7393649e-03
   8.4210526e+00   4.2480389e-13
   8.4342105e+00   4.2485521e-13
   8.4473684e+00   4.2521463e-13
   8.4605263e+00   4.2619011e-13
   8.4736842e+00   4.2809026e-13
   8.4868421e+00   4.3122599e-13
   8.5000000e+00   4.3591353e-13
   8.5131579e+00   4.4247773e-13
   8.5263158e+00   4.5125694e-13
   8.5394737e+00   4.6260855e-13
   8.5526316e+00   4.7691590e-13
   8.5657895e+00   4.9459590e-13
   8.5789474e+00   5.1610801e-13
   8.5921053e+00   5.4196446e-13
   8.6052632e+00   5.7274231e-13
   8.6184211e+00   6.0909648e-13
   8.6315789e+00   6.5177504e-13
   8.6447368e+00   7.0163691e-13
   8.6578947e+00   7.5967166e-13
   8.6710526e+00   8.2702240e-13
   8.6842105e+00   9.0501215e-13
   8.6973684e+00   9.9517338e-13
   8.7105263e+00   1.0992833e-12
   8.7236842e+00   1.2194026e-12
   8.7368421e+00   1.3579217e-12
   8.7500000e+00   1.5176117e-12
   8.7631579e+00   1.7016849e-12
   8.7763158e+00   1.9138613e-12
   8.7894737e+00   2.1584473e-12
   8.8026316e+00   2.4404206e-12
   8.8157895e+00   2.7655322e-12
   8.8289474e+00   3.1404137e-12
   8.8421053e+00   3.5727051e-12
   8.8552632e+00   4.0711878e-12
   8.8684211e+00   4.6459429e-12
   8.8815789e+00   5.3085096e-12
   8.8947368e+00   6.0720738e-12
   8.9078947e+00   6.9516493e-12
   8.9210526e+00   7.9642930e-12
   8.9342105e+00   9.1292977e-12
   8.9473684e+00   1.0468418e-11
   8.9605263e+00   1.2006053e-11
   8.9736842e+00   1.3769455e-11
   8.9868421e+00   1.5788857e-11
   9.0000000e+00   1.8097615e-11
   9.0131579e+00   2.0732207e-11
   9.0263158e+00   2.3732227e-11
   9.0394737e+00   2.7140143e-11
   9.0526316e+00   3.1001013e-11
   9.0657895e+00   3.5361847e-11
   9.0789474e+00   4.0270867e-11
   9.0921053e+00   4.5776256e-11
   9.1052632e+00   5.1924723e-11
   9.1184211e+00   5.8759371e-11
   9.1315789e+00   6.6317325e-11
   9.1447368e+00   7.4626400e-11
   9.1578947e+00   8.3701494e-11
   9.1710526e+00   9.3539854e-11
   9.1842105e+00   1.0411607e-10
   9.1973684e+00   1.1537576e-10
   9.2105263e+00   1.2722928e-10
   9.2236842e+00   1.3954408e-10
   9.2368421e+00   1.5213765e-10
   9.2500000e+00   1.6476941e-10
   9.2631579e+00   1.7713410e-10
   9.2763158e+00   1.8885506e-10
   9.2894737e+00   1.9948041e-10
   9.3026316e+00   2.0848057e-10
   9.3157895e+00   2.1525089e-10
   9.3289474e+00   2.1911759e-10
   9.3421053e+00   2.1935150e-10
   9.3552632e+00   2.1518749e-10
   9.3684211e+00   2.0585424e-10
   9.3815789e+00   1.9061186e-10
   9.3947368e+00   1.6880123e-10
   9.4078947e+00   1.3990173e-10
   9.4210526e+00   1.0359930e-10
   9.4342105e+00   5.9859970e-11
   9.4473684e+00   9.0076751e-12
   9.4605263e+00  -4.8200871e-11
   9.4736842e+00  -1.1050970e-10
   9.4868421e+00  -1.7611470e-10
   9.5000000e+00  -2.4264257e-10
   9.5131579e+00  -3.0716724e-10
   9.5263158e+00  -3.6627666e-10
   9.5394737e+00  -4.1619647e-10
   9.5526316e+00  -4.5298160e-10
   9.5657895e+00  -4.7277236e-10
   9.5789474e+00  -4.7211702e-10
   9.5921053e+00  -4.4834036e-10
   9.6052632e+00  -3.9994244e-10
   9.6184211e+00  -3.2698550e-10
   9.6315789e+00  -2.3143137e-10
   9.6447368e+00  -1.1737000e-10
   9.6578947e+00   8.9128096e-12
   9.6710526e+00   1.3908719e-10
   9.6842105e+00   2.6319124e-10
   9.6973684e+00   3.7032627e-10
   9.7105263e+00   4.4962616e-10
   9.7236842e+00   4.9144636e-10
   9.7368421e+00   4.8867723e-10
   9.7500000e+00   4.3802927e-10
   9.7631579e+00   3.4110808e-10
   9.7763158e+00   2.0506413e-10
   9.7894737e+00   4.2618378e-11
   9.8026316e+00  -1.2869964e-10
   9.8157895e+00  -2.8817284e-10
   9.8289474e+00  -4.1432539e-10
   9.8421053e+00  -4.8795116e-10
   9.8552632e+00  -4.9536692e-10
   9.8684211e+00  -4.3137896e-10
   9.8815789e+00  -3.0136225e-10
   9.8947368e+00  -1.2187609e-10
   9.9078947e+00   8.0626283e-11
   9.9210526e+00   2.7315335e-10
   9.9342105e+00   4.2136807e-10
   9.9473684e+00   4.9593692e-10
   9.9605263e+00   4.7893414e-10
   9.9736842e+00   3.6892608e-10
   9.9868421e+00   1.8333635e-10
   1.0000000e+01  -4.2983370e-11
   1.0013158e+01  -2.6337887e-10
   1.0026316e+01  -4.2865835e-10
   1.0039474e+01  -4.9838354e-10
   1.0052632e+01  -4.5168561e-10
   1.0065789e+01  -2.9468915e-10
   1.0078947e+01  -6.1938421e-11
   1.0092105e+01   1.8963156e-10
   1.0105263e+01   3.9377632e-10
   1.0118421e+01   4.9249108e-10
   1.0131579e+01   4.5355555e-10
   1.0144737e+01   2.8270868e-10
   1.0157895e+01   2.5746764e-11
   1.0171053e+01  -2.4177045e-10
   1.0184211e+01  -4.3580300e-10
   1.0197368e+01  -4.9064896e-10
   1.0210526e+01  -3.8286874e-10
   1.0223684e+01  -1.4337719e-10
   1.0236842e+01   1.4850063e-10
   1.0250000e+01   3.8950008e-10
   1.0263158e+01   4.8882328e-10
   1.0276316e+01   4.0400180e-10
   1.0289474e+01   1.6178806e-10
   1.0302632e+01  -1.4660830e-10
   1.0315789e+01  -3.9755861e-10
   1.0328947e+01  -4.8438077e-10
   1.0342105e+01  -3.6476328e-10
   1.0355263e+01  -8.4717871e-11
   1.0368421e+01   2.3506935e-10
   1.0381579e+01   4.4905395e-10
   1.0394737e+01   4.5366808e-10
   1.0407895e+01   2.4063677e-10
   1.0421053e+01  -9.1631181e-11
   1.0434211e+01  -3.7967075e-10
   1.0447368e+01  -4.7446652e-10
   1.0460526e+01  -3.2109202e-10
   1.0473684e+01   4.8652250e-12
   1.0486842e+01   3.2951315e-10
   1.0500000e+01   4.7136401e-10
   1.0513158e+01   3.4487173e-10
   1.0526316e+01   1.7119014e-11
   1.0539474e+01  -3.2185593e-10
   1.0552632e+01  -4.6661262e-10
   1.0565789e+01  -3.2300988e-10
   1.0578947e+01   2.4818314e-11
   1.0592105e+01   3.5735933e-10
   1.0605263e+01   4.5583327e-10
   1.0618421e+01   2.4929221e-10
   1.0631579e+01  -1.2761349e-10
   1.0644737e+01  -4.1607898e-10
   1.0657895e+01  -4.0977973e-10
   1.0671053e+01  -1.0753291e-10
   1.0684211e+01   2.7380331e-10
   1.0697368e+01   4.4978661e-10
   1.0710526e+01   2.8233995e-10
   1.0723684e+01  -1.0437277e-10
   1.0736842e+01  -4.0796618e-10
   1.0750000e+01  -3.8239847e-10
   1.0763158e+01  -4.3316798e-11
   1.0776316e+01   3.3114146e-10
   1.0789474e+01   4.2341373e-10
   1.0802632e+01   1.4954856e-10
   1.0815789e+01  -2.5492637e-10
   1.0828947e+01  -4.3004538e-10
   1.0842105e+01  -2.1333648e-10
   1.0855263e+01   1.9992455e-10
   1.0868421e+01   4.2345858e-10
   1.0881579e+01   2.4097233e-10
   1.0894737e+01  -1.7514509e-10
   1.0907895e+01  -4.1633408e-10
   1.0921053e+01  -2.3803021e-10
   1.0934211e+01   1.8273719e-10
   1.0947368e+01   4.1209216e-10
   1.0960526e+01   2.0573126e-10
   1.0973684e+01  -2.2053847e-10
   1.0986842e+01  -4.0528380e-10
   1.1000000e+01  -1.4103406e-10
   1.1013158e+01   2.8123975e-10
   1.1026316e+01   3.8186318e-10
   1.1039474e+01   3.9717847e-11
   1.1052632e+01  -3.4921935e-10
   1.1065789e+01  -3.2125169e-10
   1.1078947e+01   9.6363543e-11
   1.1092105e+01   3.9654378e-10
   1.1105263e+01   2.0274558e-10
   1.1118421e+01  -2.4868921e-10
   1.1131579e+01  -3.8324366e-10
   1.1144737e+01  -1.9733146e-11
   1.1157895e+01   3.7229000e-10
   1.1171053e+01   2.6941784e-10
   1.1184211e+01  -1.9925772e-10
   1.1197368e+01  -3.9841673e-10
   1.1210526e+01  -4.5701783e-11
   1.1223684e+01   3.7417872e-10
   1.1236842e+01   2.6456500e-10
   1.1250000e+01  -2.2719914e-10
   1.1263158e+01  -3.9100835e-10
   1.1276316e+01   2.1268602e-11
   1.1289474e+01   4.0399607e-10
   1.1302632e+01   1.7798337e-10
   1.1315789e+01  -3.2083786e-10
   1.1328947e+01  -3.2453545e-10
   1.1342105e+01   1.7951416e-10
   1.1355263e+01   3.9924451e-10
   1.1368421e+01  -2.0713243e-11
   1.1381579e+01  -4.0594743e-10
   1.1394737e+01  -1.2419286e-10
   1.1407895e+01   3.6222850e-10
   1.1421053e+01   2.3787536e-10
   1.1434211e+01  -2.8971784e-10
   1.1447368e+01  -3.1554411e-10
   1.1460526e+01   2.0791909e-10
   1.1473684e+01   3.6152040e-10
   1.1486842e+01  -1.3031401e-10
   1.1500000e+01  -3.8383718e-10
   1.1513158e+01   6.5038423e-11
   1.1526316e+01   3.9172410e-10
   1.1539474e+01  -1.5189736e-11
   1.1552632e+01  -3.9255160e-10
   1.1565789e+01  -1.8456828e-11
   1.1578947e+01   3.9181294e-10
   1.1592105e+01   3.6652052e-11
   1.1605263e+01  -3.9221250e-10
   1.1618421e+01  -3.9746372e-11
   1.1631579e+01   3.9473400e-10
   1.1644737e+01   2.7995833e-11
   1.1657895e+01  -3.9810783e-10
   1.1671053e+01  -8.5331088e-13
   1.1684211e+01   3.9960926e-10
   1.1697368e+01  -4.1928914e-11
   1.1710526e+01  -3.9451237e-10
   1.1723684e+01   9.9930311e-11
   1.1736842e+01   3.7665330e-10
   1.1750000e+01  -1.7040107e-10
   1.1763158e+01  -3.3842483e-10
   1.1776316e+01   2.4742464e-10
   1.1789474e+01   2.7260284e-10
   1.1802632e+01  -3.2017266e-10
   1.1815789e+01  -1.7427544e-10
   1.1828947e+01   3.7278902e-10
   1.1842105e+01   4.4448187e-11
   1.1855263e+01  -3.8582601e-10
   1.1868421e+01   1.0580079e-10
   1.1881579e+01   3.4035569e-10
   1.1894737e+01  -2.5246704e-10
   1.1907895e+01  -2.2567050e-10
   1.1921053e+01   3.5933139e-10
   1.1934211e+01   4.9141221e-11
   1.1947368e+01  -3.8562062e-10
   1.1960526e+01   1.5515691e-10
   1.1973684e+01   3.0160871e-10
   1.1986842e+01  -3.2657212e-10
   1.2000000e+01  -1.1043646e-10
   1.2013158e+01   3.9276130e-10
   1.2026316e+01  -1.3512672e-10
   1.2039474e+01  -3.0322301e-10
   1.2052632e+01   3.3537361e-10
   1.2065789e+01   7.0151550e-11
   1.2078947e+01  -3.8075186e-10
   1.2092105e+01   2.0829491e-10
   1.2105263e+01   2.1903213e-10
   1.2118421e+01  -3.7503451e-10
   1.2131579e+01   8.2265895e-11
   1.2144737e+01   3.0387529e-10
   1.2157895e+01  -3.3709729e-10
   1.2171053e+01  -1.1923065e-11
   1.2184211e+01   3.4675894e-10
   1.2197368e+01  -3.0052722e-10
   1.2210526e+01  -7.0973991e-11
   1.2223684e+01   3.6732288e-10
   1.2236842e+01  -2.7916366e-10
   1.2250000e+01  -9.6280957e-11
   1.2263158e+01   3.7326789e-10
   1.2276316e+01  -2.7883224e-10
   1.2289474e+01  -8.5087561e-11
   1.2302632e+01   3.6384732e-10
   1.2315789e+01  -3.0142540e-10
   1.2328947e+01  -3.2715695e-11
   1.2342105e+01   3.3217226e-10
   1.2355263e+01  -3.4007956e-10
   1.2368421e+01   6.1643768e-11
   1.2381579e+01   2.6376684e-10
   1.2394737e+01  -3.7345938e-10
   1.2407895e+01   1.8813318e-10
   1.2421053e+01   1.4189076e-10
   1.2434211e+01  -3.6361322e-10
   1.2447368e+01   3.1522465e-10
   1.2460526e+01  -3.7495239e-11
   1.2473684e+01  -2.6611025e-10
   1.2486842e+01   3.8285805e-10
   1.2500000e+01  -2.3901260e-10
   1.2513158e+01  -6.0377335e-11
   1.2526316e+01   3.1611063e-10
   1.2539474e+01  -3.7055200e-10
   1.2552632e+01   2.0122483e-10
   1.2565789e+01   8.1351071e-11
   1.2578947e+01  -3.1224363e-10
   1.2592105e+01   3.6848717e-10
   1.2605263e+01  -2.2870218e-10
   1.2618421e+01  -2.7462060e-11
   1.2631579e+01   2.6808992e-10
   1.2644737e+01  -3.7632658e-10
   1.2657895e+01   3.0449368e-10
   1.2671053e+01  -9.1426238e-11
   1.2684211e+01  -1.6122428e-10
   1.2697368e+01   3.4028076e-10
   1.2710526e+01  -3.7273102e-10
   1.2723684e+01   2.5315228e-10
   1.2736842e+01  -3.8123476e-11
   1.2750000e+01  -1.8510453e-10
   1.2763158e+01   3.3617013e-10
   1.2776316e+01  -3.6882616e-10
   1.2789474e+01   2.8044345e-10
   1.2802632e+01  -1.0587715e-10
   1.2815789e+01  -9.8405575e-11
   1.2828947e+01   2.7189975e-10
   1.2842105e+01  -3.6717550e-10
   1.2855263e+01   3.6126868e-10
   1.2868421e+01  -2.6031421e-10
   1.2881579e+01   9.5523744e-11
   1.2894737e+01   8.8354991e-11
   1.2907895e+01  -2.4659176e-10
   1.2921053e+01   3.4666886e-10
   1.2934211e+01  -3.7329844e-10
   1.2947368e+01   3.2895078e-10
   1.2960526e+01  -2.2823955e-10
   1.2973684e+01   9.2851230e-11
   1.2986842e+01   5.3877958e-11
   1.3000000e+01  -1.8998922e-10
   1.3013158e+01   2.9701489e-10
   1.3026316e+01  -3.6203082e-10
   1.3039474e+01   3.7895290e-10
   1.3052632e+01  -3.4923257e-10
   1.3065789e+01   2.8096854e-10
   1.3078947e+01  -1.8627038e-10
   1.3092105e+01   7.8831330e-11
   1.3105263e+01   2.9662522e-11
   1.3118421e+01  -1.2987628e-10
   1.3131579e+01   2.1648458e-10
   1.3144737e+01  -2.8598815e-10


==> wavenumber-prf/wavenumber.txt <==
   1.0000000e-04   0.0000000e+00
   1.0476158e-04   1.0061677e+01
   1.0974988e-04   1.0061677e+01
   1.1497570e-04   1.0061677e+01
   1.2045035e-04   1.0061677e+01
   1.2618569e-04   1.0061677e+01
   1.3219411e-04   1.0061677e+01
   1.3848864e-04   1.0061677e+01
   1.4508288e-04   1.0061677e+01
   1.5199111e-04   1.0061677e+01
   1.5922828e-04   1.0061677e+01
   1.6681005e-04   1.0061677e+01
   1.7475284e-04   1.0061677e+01
   1.8307383e-04   1.0061677e+01
   1.9179103e-04   1.0061677e+01
   2.0092330e-04   1.0061677e+01
   2.1049041e-04   1.0061677e+01
   2.2051307e-04   1.0061677e+01
   2.3101297e-04   1.0061677e+01
   2.4201283e-04   1.0061677e+01
   2.5353645e-04   1.0061677e+01
   2.6560878e-04   1.0061677e+01
   2.7825594e-04   1.0061677e+01
   2.9150531e-04   1.0061677e+01
   3.0538555e-04   1.0061677e+01
   3.1992671e-04   1.0061677e+01
   3.3516027e-04   1.0061677e+01
   3.5111917e-04   1.0059177e+01
   3.6783798e-04   1.0059177e+01
   3.8535286e-04   1.0059177e+01
   4.0370173e-04   1.0059177e+01
   4.2292429e-04   1.0059177e+01
   4.4306215e-04   1.0059177e+01
   4.6415888e-04   1.0059177e+01
   4.8626016e-04   1.0056676e+01
   5.0941380e-04   1.0056676e+01
   5.3366992e-04   1.0056676e+01
   5.5908102e-04   1.0056676e+01
   5.8570208e-04   1.0054176e+01
   6.1359073e-04   1.0054176e+01
   6.4280731e-04   1.0054176e+01
   6.7341507e-04   1.0051675e+01
   7.0548023e-04   1.0051675e+01
   7.3907220e-04   1.0049175e+01
   7.7426368e-04   1.0049175e+01
   8.1113083e-04   1.0046674e+01
   8.4975344e-04   1.0044174e+01
   8.9021509e-04   1.0041674e+01
   9.3260335e-04   1.0039173e+01
   9.7700996e-04   1.0036673e+01
   1.0235310e-03   1.0034172e+01
   1.0722672e-03   1.0031672e+01
   1.1233240e-03   1.0029172e+01
   1.1768120e-03   1.0024171e+01
   1.2328467e-03   1.0021670e+01
   1.2915497e-03   1.0016669e+01
   1.3530478e-03   1.0011669e+01
   1.4174742e-03   1.0006668e+01
   1.4849683e-03   9.9991665e+00
   1.5556761e-03   9.9941657e+00
   1.6297508e-03   9.9866644e+00
   1.7073526e-03   9.9766628e+00
   1.7886495e-03   9.9666611e+00
   1.8738174e-03   9.9566594e+00
   1.9630407e-03   9.9466578e+00
   2.0565123e-03   9.9341557e+00
   2.1544347e-03   9.9191532e+00
   2.2570197e-03   9.9016503e+00
   2.3644894e-03   9.8841474e+00
   2.4770764e-03   9.8641440e+00
   2.5950242e-03   9.8416403e+00
   2.7185882e-03   9.8166361e+00
   2.8480359e-03   9.7866311e+00
   2.9836472e-03   9.7541257e+00
   3.1257158e-03   9.7191199e+00
   3.2745492e-03   9.6766128e+00
   3.4304693e-03   9.6316053e+00
   3.5938137e-03   9.5790965e+00
   3.7649358e-03   9.5190865e+00
   3.9442061e-03   9.4540757e+00
   4.1320124e-03   9.3815636e+00
   4.3287613e-03   9.3015503e+00
   4.5348785e-03   9.2115353e+00
   4.7508102e-03   9.1165194e+00
   4.9770236e-03   9.0165028e+00
   5.2140083e-03   8.9114852e+00
   5.4622772e-03   8.8039673e+00
   5.7223677e-03   8.6939490e+00
   5.9948425e-03   8.5864311e+00
   6.2802914e-03   8.4789132e+00
   6.5793322e-03   8.3763961e+00
   6.8926121e-03   8.2738790e+00
   7.2208090e-03   8.1738623e+00
   7.5646333e-03   8.0763461e+00
   7.9248290e-03   7.9788298e+00
   8.3021757e-03   7.8788131e+00
   8.6974900e-03   7.7762960e+00
   9.1116276e-03   7.6737790e+00
   9.5454846e-03   7.5662610e+00
   1.0000000e-02   7.4637440e+00
   1.0476158e-02   7.3587265e+00
   1.0974988e-02   7.2587098e+00
   1.1497570e-02   7.1611935e+00
   1.2045035e-02   7.0636773e+00
   1.2618569e-02   6.9661610e+00
   1.3219411e-02   6.8661444e+00
   1.3848864e-02   6.7661277e+00
   1.4508288e-02   6.6711119e+00
   1.5199111e-02   6.5760960e+00
   1.5922828e-02   6.4835806e+00
   1.6681005e-02   6.3885648e+00
   1.7475284e-02   6.2960493e+00
   1.8307383e-02   6.2035339e+00
   1.9179103e-02   6.1135189e+00
   2.0092330e-02   6.0235039e+00
   2.1049041e-02   5.9359893e+00
   2.2051307e-02   5.8484747e+00
   2.3101297e-02   5.7609602e+00
   2.4201283e-02   5.6759460e+00
   2.5353645e-02   5.5909318e+00
   2.6560878e-02   5.5084181e+00
   2.7825594e-02   5.4259043e+00
   2.9150531e-02   5.3458910e+00
   3.0538555e-02   5.2658776e+00
   3.1992671e-02   5.1883647e+00
   3.3516027e-02   5.1108518e+00
   3.5111917e-02   5.0333389e+00
   3.6783798e-02   4.9583264e+00
   3.8535286e-02   4.8858143e+00
   4.0370173e-02   4.8108018e+00
   4.2292429e-02   4.7407901e+00
   4.4306215e-02   4.6707785e+00
   4.6415888e-02   4.6007668e+00
   4.8626016e-02   4.5307551e+00
   5.0941380e-02   4.4632439e+00
   5.3366992e-02   4.3982330e+00
   5.5908102e-02   4.3332222e+00
   5.8570208e-02   4.2682114e+00
   6.1359073e-02   4.2057010e+00
   6.4280731e-02   4.1431905e+00
   6.7341507e-02   4.0831805e+00
   7.0548023e-02   4.0231705e+00
   7.3907220e-02   3.9656609e+00
   7.7426368e-02   3.9081514e+00
   8.1113083e-02   3.8506418e+00
   8.4975344e-02   3.7956326e+00
   8.9021509e-02   3.7406234e+00
   9.3260335e-02   3.6856143e+00
   9.7700996e-02   3.6331055e+00
   1.0235310e-01   3.5805968e+00
   1.0722672e-01   3.5305884e+00
   1.1233240e-01   3.4805801e+00
   1.1768120e-01   3.4305718e+00
   1.2328467e-01   3.3805634e+00
   1.2915497e-01   3.3330555e+00
   1.3530478e-01   3.2880480e+00
   1.4174742e-01   3.2405401e+00
   1.4849683e-01   3.1955326e+00
   1.5556761e-01   3.1505251e+00
   1.6297508e-01   3.1055176e+00
   1.7073526e-01   3.0630105e+00
   1.7886495e-01   3.0205034e+00
   1.8738174e-01   2.9779963e+00
   1.9630407e-01   2.9354892e+00
   2.0565123e-01   2.8954826e+00
   2.1544347e-01   2.8554759e+00
   2.2570197e-01   2.8154692e+00
   2.3644894e-01   2.7754626e+00
   2.4770764e-01   2.7379563e+00
   2.5950242e-01   2.7004501e+00
   2.7185882e-01   2.6629438e+00
   2.8480359e-01   2.6254376e+00
   2.9836472e-01   2.5879313e+00
   3.1257158e-01   2.5504251e+00
   3.2745492e-01   2.5154192e+00
   3.4304693e-01   2.4804134e+00
   3.5938137e-01   2.4454076e+00
   3.7649358e-01   2.4104017e+00
   3.9442061e-01   2.3753959e+00
   4.1320124e-01   2.3428905e+00
   4.3287613e-01   2.3103851e+00
   4.5348785e-01   2.2753792e+00
   4.7508102e-01   2.2428738e+00
   4.9770236e-01   2.2103684e+00
   5.2140083e-01   2.1803634e+00
   5.4622772e-01   2.1478580e+00
   5.7223677e-01   2.1178530e+00
   5.9948425e-01   2.0853476e+00
   6.2802914e-01   2.0553426e+00
   6.5793322e-01   2.0253376e+00
   6.8926121e-01   1.9953326e+00
   7.2208090e-01   1.9678280e+00
   7.5646333e-01   1.9378230e+00
   7.9248290e-01   1.9103184e+00
   8.3021757e-01   1.8803134e+00
   8.6974900e-01   1.8528088e+00
   9.1116276e-01   1.8253042e+00
   9.5454846e-01   1.7977996e+00
   1.0000000e+00   1.7702950e+00
   1.0235310e+00   1.7577747e+00
   1.0476158e+00   1.7440225e+00
   1.0722672e+00   1.7302704e+00
   1.0974988e+00   1.7177684e+00
   1.1233240e+00   1.7040163e+00
   1.1497570e+00   1.6902641e+00
   1.1768120e+00   1.6777622e+00
   1.2045035e+00   1.6640100e+00
   1.2328467e+00   1.6515080e+00
   1.2618569e+00   1.6390061e+00
   1.2915497e+00   1.6265041e+00
   1.3219411e+00   1.6127520e+00
   1.3530478e+00   1.6002500e+00
   1.3848864e+00   1.5877481e+00
   1.4174742e+00   1.5752461e+00
   1.4508288e+00   1.5627442e+00
   1.4849683e+00   1.5514924e+00
   1.5199111e+00   1.5389905e+00
   1.5556761e+00   1.5264885e+00
   1.5922828e+00   1.5152368e+00
   1.6297508e+00   1.5027348e+00
   1.6681005e+00   1.4914830e+00
   1.7073526e+00   1.4802313e+00
   1.7475284e+00   1.4677293e+00
   1.7886495e+00   1.4564776e+00
   1.8307383e+00   1.4452258e+00
   1.8738174e+00   1.4339741e+00
   1.9179103e+00   1.4227223e+00
   1.9630407e+00   1.4114705e+00
   2.0092330e+00   1.4002188e+00
   2.0565123e+00   1.3889670e+00
   2.1049041e+00   1.3789655e+00
   2.1544347e+00   1.3677137e+00
   2.2051307e+00   1.3564619e+00
   2.2570197e+00   1.3464604e+00
   2.3101297e+00   1.3352086e+00
   2.3644894e+00   1.3252071e+00
   2.4201283e+00   1.3152055e+00
   2.4770764e+00   1.3039537e+00
   2.5353645e+00   1.2939522e+00
   2.5950242e+00   1.2839506e+00
   2.6560878e+00   1.2739491e+00
   2.7185882e+00   1.2639475e+00
   2.7825594e+00   1.2539459e+00
   2.8480359e+00   1.2439444e+00
   2.9150531e+00   1.2339428e+00
   2.9836472e+00   1.2239412e+00
   3.0538555e+00   1.2151899e+00
   3.1257158e+00   1.2051883e+00
   3.1992671e+00   1.1951867e+00
   3.2745492e+00   1.1864354e+00
   3.3516027e+00   1.1764338e+00
   3.4304693e+00   1.1676825e+00
   3.5111917e+00   1.1576809e+00
   3.5938137e+00   1.1489295e+00
   3.6783798e+00   1.1389280e+00
   3.7649358e+00   1.1301766e+00
   3.8535286e+00   1.1214252e+00
   3.9442061e+00   1.1126739e+00
   4.0370173e+00   1.1026723e+00
   4.1320124e+00   1.0939209e+00
   4.2292429e+00   1.0851696e+00
   4.3287613e+00   1.0764182e+00
   4.4306215e+00   1.0676668e+00
   4.5348785e+00   1.0601657e+00
   4.6415888e+00   1.0514143e+00
   4.7508102e+00   1.0426629e+00
   4.8626016e+00   1.0339115e+00
   4.9770236e+00   1.0251602e+00
   5.0941380e+00   1.0176590e+00
   5.2140083e+00   1.0089076e+00
   5.3366992e+00   1.0014065e+00
   5.4622772e+00   9.9265510e-01
   5.5908102e+00   9.8515393e-01
   5.7223677e+00   9.7640256e-01
   5.8570208e+00   9.6890139e-01
   5.9948425e+00   9.6140022e-01
   6.1359073e+00   9.5264885e-01
   6.2802914e+00   9.4514768e-01
   6.4280731e+00   9.3764651e-01
   6.5793322e+00   9.3014534e-01
   6.7341507e+00   9.2264416e-01
   6.8926121e+00   9.1389280e-01
   7.0548023e+00   9.0639162e-01
   7.2208090e+00   9.0014065e-01
   7.3907220e+00   8.9263947e-01
   7.5646333e+00   8.8513830e-01
   7.7426368e+00   8.7763713e-01
   7.9248290e+00   8.7013596e-01
   8.1113083e+00   8.6263479e-01
   8.3021757e+00   8.5638381e-01
   8.4975344e+00   8.4888264e-01
   8.6974900e+00   8.4138147e-01
   8.9021509e+00   8.3513049e-01
   9.1116276e+00   8.2762932e-01
   9.3260335e+00   8.2137834e-01
   9.5454846e+00   8.1387717e-01
   9.7700996e+00   8.0762619e-01
   1.0000000e+01   8.0012502e-01
   1.0235310e+01   7.9399812e-01
   1.0476158e+01   7.8649578e-01
   1.0722672e+01   7.8024383e-01
   1.0974988e+01   7.7399187e-01
   1.1233240e+01   7.6773992e-01
   1.1497570e+01   7.6148796e-01
   1.1768120e+01   7.5398562e-01
   1.2045035e+01   7.4773367e-01
   1.2328467e+01   7.4148171e-01
   1.2618569e+01   7.3522976e-01
   1.2915497e+01   7.2897781e-01
   1.3219411e+01   7.2272585e-01
   1.3530478e+01   7.1772429e-01
   1.3848864e+01   7.1147234e-01
   1.4174742e+01   7.0522038e-01
   1.4508288e+01   6.9896843e-01
   1.4849683e+01   6.9271647e-01
   1.5199111e+01   6.8771491e-01
   1.5556761e+01   6.8146296e-01
   1.5922828e+01   6.7521100e-01
   1.6297508e+01   6.7020944e-01
   1.6681005e+01   6.6395749e-01
   1.7073526e+01   6.5895592e-01
   1.7475284e+01   6.5270397e-01
   1.7886495e+01   6.4770241e-01
   1.8307383e+01   6.4145045e-01
   1.8738174e+01   6.3644889e-01
   1.9179103e+01   6.3019694e-01
   1.9630407e+01   6.2519537e-01
   2.0092330e+01   6.2019381e-01
   2.0565123e+01   6.1519225e-01
   2.1049041e+01   6.0894029e-01
   2.1544347e+01   6.0393873e-01
   2.2051307e+01   5.9893717e-01
   2.2570197e+01   5.9393560e-01
   2.3101297e+01   5.8893404e-01
   2.3644894e+01   5.8393248e-01
   2.4201283e+01   5.7893092e-01
   2.4770764e+01   5.7392935e-01
   2.5353645e+01   5.6892779e-01
   2.5950242e+01   5.6392623e-01
   2.6560878e+01   5.5892466e-01
   2.7185882e+01   5.5392310e-01
   2.7825594e+01   5.4892154e-01
   2.8480359e+01   5.4391997e-01
   2.9150531e+01   5.3891841e-01
   2.9836472e+01   5.3516724e-01
   3.0538555e+01   5.3016568e-01
   3.1257158e+01   5.2516411e-01
   3.1992671e+01   5.2141294e-01
   3.2745492e+01   5.1641138e-01
   3.3516027e+01   5.1140982e-01
   3.4304693e+01   5.0765864e-01
   3.5111917e+01   5.0265708e-01
   3.5938137e+01   4.9890591e-01
   3.6783798e+01   4.9390435e-01
   3.7649358e+01   4.9015317e-01
   3.8535286e+01   4.8515161e-01
   3.9442061e+01   4.8140044e-01
   4.0370173e+01   4.7639887e-01
   4.1320124e+01   4.7264770e-01
   4.2292429e+01   4.6889653e-01
   4.3287613e+01   4.6389497e-01
   4.4306215e+01   4.6014379e-01
   4.5348785e+01   4.5639262e-01
   4.6415888e+01   4.5264145e-01
   4.7508102e+01   4.4889028e-01
   4.8626016e+01   4.4388872e-01
   4.9770236e+01   4.4013754e-01
   5.0941380e+01   4.3638637e-01
   5.2140083e+01   4.3263520e-01
   5.3366992e+01   4.2888403e-01
   5.4622772e+01   4.2513285e-01
   5.5908102e+01   4.2138168e-01
   5.7223677e+01   4.1763051e-01
   5.8570208e+01   4.1387934e-01
   5.9948425e+01   4.1012817e-01
   6.1359073e+01   4.0637699e-01
   6.2802914e+01   4.0262582e-01
   6.4280731e+01   3.9887465e-01
   6.5793322e+01   3.9512348e-01
   6.7341507e+01   3.9262269e-01
   6.8926121e+01   3.8887152e-01
   7.0548023e+01   3.8512035e-01
   7.2208090e+01   3.8136918e-01
   7.3907220e+01   3.7886840e-01
   7.5646333e+01   3.7511722e-01
   7.7426368e+01   3.7136605e-01
   7.9248290e+01   3.6886527e-01
   8.1113083e+01   3.6511410e-01
   8.3021757e+01   3.6136293e-01
   8.4975344e+01   3.5886214e-01
   8.6974900e+01   3.5511097e-01
   8.9021509e+01   3.5261019e-01
   9.1116276e+01   3.4885902e-01
   9.3260335e+01   3.4635824e-01
   9.5454846e+01   3.4260706e-01
   9.7700996e+01   3.4010628e-01
   1.0000000e+02   3.3635511e-01
   1.0235310e+02   3.3358340e-01
   1.0476158e+02   3.3058265e-01
   1.0722672e+02   3.2758190e-01
   1.0974988e+02   3.2458115e-01
   1.1233240e+02   3.2158040e-01
   1.1497570e+02   3.1907977e-01
   1.1768120e+02   3.1607902e-01
   1.2045035e+02   3.1307827e-01
   1.2328467e+02   3.1057764e-01
   1.2618569e+02   3.0757689e-01
   1.2915497e+02   3.0457614e-01
   1.3219411e+02   3.0207552e-01
   1.3530478e+02   2.9907477e-01
   1.3848864e+02   2.9657414e-01
   1.4174742e+02   2.9407352e-01
   1.4508288e+02   2.9107277e-01
   1.4849683e+02   2.8857214e-01
   1.5199111e+02   2.8607152e-01
   1.5556761e+02   2.8357089e-01
   1.5922828e+02   2.8107027e-01
   1.6297508e+02   2.7856964e-01
   1.6681005e+02   2.7606902e-01
   1.7073526e+02   2.7356839e-01
   1.7475284e+02   2.7106777e-01
   1.7886495e+02   2.6856714e-01
   1.8307383e+02   2.6606652e-01
   1.8738174e+02   2.6356589e-01
   1.9179103e+02   2.6106527e-01
   1.9630407e+02   2.5906477e-01
   2.0092330e+02   2.5656414e-01
   2.0565123e+02   2.5406352e-01
   2.1049041e+02   2.5206302e-01
   2.1544347e+02   2.4956239e-01
   2.2051307e+02   2.4756189e-01
   2.2570197e+02   2.4506127e-01
   2.3101297e+02   2.4306077e-01
   2.3644894e+02   2.4056014e-01
   2.4201283e+02   2.3855964e-01
   2.4770764e+02   2.3655914e-01
   2.5353645e+02   2.3405851e-01
   2.5950242e+02   2.3205801e-01
   2.6560878e+02   2.3005751e-01
   2.7185882e+02   2.2805701e-01
   2.7825594e+02   2.2605651e-01
   2.8480359e+02   2.2355589e-01
   2.9150531e+02   2.2155539e-01
   2.9836472e+02   2.1955489e-01
   3.0538555e+02   2.1755439e-01
   3.1257158e+02   2.1555389e-01
   3.1992671e+02   2.1355339e-01
   3.2745492e+02   2.1205301e-01
   3.3516027e+02   2.1005251e-01
   3.4304693e+02   2.0805201e-01
   3.5111917e+02   2.0605151e-01
   3.5938137e+02   2.0405101e-01
   3.6783798e+02   2.0255064e-01
   3.7649358e+02   2.0055014e-01
   3.8535286e+02   1.9854964e-01
   3.9442061e+02   1.9704926e-01
   4.0370173e+02   1.9504876e-01
   4.1320124e+02   1.9354839e-01
   4.2292429e+02   1.9154789e-01
   4.3287613e+02   1.9004751e-01
   4.4306215e+02   1.8804701e-01
   4.5348785e+02   1.8654664e-01
   4.6415888e+02   1.8454614e-01
   4.7508102e+02   1.8304576e-01
   4.8626016e+02   1.8154539e-01
   4.9770236e+02   1.7954489e-01
   5.0941380e+02   1.7804451e-01
   5.2140083e+02   1.7654414e-01
   5.3366992e+02   1.7504376e-01
   5.4622772e+02   1.7354339e-01
   5.5908102e+02   1.7154289e-01
   5.7223677e+02   1.7004251e-01
   5.8570208e+02   1.6854214e-01
   5.9948425e+02   1.6704176e-01
   6.1359073e+02   1.6554139e-01
   6.2802914e+02   1.6404101e-01
   6.4280731e+02   1.6254064e-01
   6.5793322e+02   1.6104026e-01
   6.7341507e+02   1.5953988e-01
   6.8926121e+02   1.5803951e-01
   7.0548023e+02   1.5653913e-01
   7.2208090e+02   1.5553888e-01
   7.3907220e+02   1.5403851e-01
   7.5646333e+02   1.5253813e-01
   7.7426368e+02   1.5103776e-01
   7.9248290e+02   1.4953738e-01
   8.1113083e+02   1.4853713e-01
   8.3021757e+02   1.4703676e-01
   8.4975344e+02   1.4553638e-01
   8.6974900e+02   1.4453613e-01
   8.9021509e+02   1.4303576e-01
   9.1116276e+02   1.4153538e-01
   9.3260335e+02   1.4053513e-01
   9.5454846e+02   1.3903476e-01
   9.7700996e+02   1.3803451e-01
   1.0000000e+03   1.3653413e-01
   1.0235310e+03   1.3531766e-01
   1.0476158e+03   1.3406703e-01
   1.0722672e+03   1.3281641e-01
   1.0974988e+03   1.3181591e-01
   1.1233240e+03   1.3056528e-01
   1.1497570e+03   1.2931466e-01
   1.1768120e+03   1.2806403e-01
   1.2045035e+03   1.2706353e-01
   1.2328467e+03   1.2581291e-01
   1.2618569e+03   1.2481241e-01
   1.2915497e+03   1.2356178e-01
   1.3219411e+03   1.2256128e-01
   1.3530478e+03   1.2131066e-01
   1.3848864e+03   1.2031016e-01
   1.4174742e+03   1.1905953e-01
   1.4508288e+03   1.1805903e-01
   1.4849683e+03   1.1705853e-01
   1.5199111e+03   1.1605803e-01
   1.5556761e+03   1.1480740e-01
   1.5922828e+03   1.1380690e-01
   1.6297508e+03   1.1280640e-01
   1.6681005e+03   1.1180590e-01
   1.7073526e+03   1.1080540e-01
   1.7475284e+03   1.0980490e-01
   1.7886495e+03   1.0880440e-01
   1.8307383e+03   1.0780390e-01
   1.8738174e+03   1.0680340e-01
   1.9179103e+03   1.0580290e-01
   1.9630407e+03   1.0480240e-01
   2.0092330e+03   1.0380190e-01
   2.0565123e+03   1.0305153e-01
   2.1049041e+03   1.0205103e-01
   2.1544347e+03   1.0105053e-01
   2.2051307e+03   1.0005003e-01
   2.2570197e+03   9.9299650e-02
   2.3101297e+03   9.8299150e-02
   2.3644894e+03   9.7548774e-02
   2.4201283e+03   9.6548274e-02
   2.4770764e+03   9.5797899e-02
   2.5353645e+03   9.4797399e-02
   2.5950242e+03   9.4047024e-02
   2.6560878e+03   9.3046523e-02
   2.7185882e+03   9.2296148e-02
   2.7825594e+03   9.1295648e-02
   2.8480359e+03   9.0545273e-02
   2.9150531e+03   8.9794897e-02
   2.9836472e+03   8.9044522e-02
   3.0538555e+03   8.8044022e-02
   3.1257158e+03   8.7293647e-02
   3.1992671e+03   8.6543272e-02
   3.2745492e+03   8.5792896e-02
   3.3516027e+03   8.5042521e-02
   3.4304693e+03   8.4292146e-02
   3.5111917e+03   8.3291646e-02
   3.5938137e+03   8.2541271e-02
   3.6783798e+03   8.1790895e-02
   3.7649358e+03   8.1040520e-02
   3.8535286e+03   8.0290145e-02
   3.9442061e+03   7.9789895e-02
   4.0370173e+03   7.9039520e-02
   4.1320124e+03   7.8289145e-02
   4.2292429e+03   7.7538769e-02
   4.3287613e+03   7.6788394e-02
   4.4306215e+03   7.6038019e-02
   4.5348785e+03   7.5537769e-02
   4.6415888e+03   7.4787394e-02
   4.7508102e+03   7.4037019e-02
   4.8626016e+03   7.3286643e-02
   4.9770236e+03   7.2786393e-02
   5.0941380e+03   7.2036018e-02
   5.2140083e+03   7.1285643e-02
   5.3366992e+03   7.0785393e-02
   5.4622772e+03   7.0035018e-02
   5.5908102e+03   6.9534767e-02
   5.7223677e+03   6.8784392e-02
   5.8570208e+03   6.8284142e-02
   5.9948425e+03   6.7533767e-02
   6.1359073e+03   6.7033517e-02
   6.2802914e+03   6.6283142e-02
   6.4280731e+03   6.5782891e-02
   6.5793322e+03   6.5032516e-02
   6.7341507e+03   6.4532266e-02
   6.8926121e+03   6.4032016e-02
   7.0548023e+03   6.3281641e-02
   7.2208090e+03   6.2781391e-02
   7.3907220e+03   6.2281141e-02
   7.5646333e+03   6.1530765e-02
   7.7426368e+03   6.1030515e-02
   7.9248290e+03   6.0530265e-02
   8.1113083e+03   6.0030015e-02
   8.3021757e+03   5.9529765e-02
   8.4975344e+03   5.8779390e-02
   8.6974900e+03   5.8279140e-02
   8.9021509e+03   5.7778889e-02
   9.1116276e+03   5.7278639e-02
   9.3260335e+03   5.6778389e-02
   9.5454846e+03   5.6278139e-02
   9.7700996e+03   5.5777889e-02
   1.0000000e+04   5.5277639e-02
   1.0235310e+04   5.4727364e-02
   1.0476158e+04   5.4227114e-02
   1.0722672e+04   5.3726863e-02
   1.0974988e+04   5.3226613e-02
   1.1233240e+04   5.2726363e-02
   1.1497570e+04   5.2226113e-02
   1.1768120e+04   5.1825913e-02
   1.2045035e+04   5.1325663e-02
   1.2328467e+04   5.0825413e-02
   1.2618569e+04   5.0425213e-02
   1.2915497e+04   4.9924962e-02
   1.3219411e+04   4.9524762e-02
   1.3530478e+04   4.9024512e-02
   1.3848864e+04   4.8624312e-02
   1.4174742e+04   4.8124062e-02
   1.4508288e+04   4.7723862e-02
   1.4849683e+04   4.7223612e-02
   1.5199111e+04   4.6823412e-02
   1.5556761e+04   4.6423212e-02
   1.5922828e+04   4.6023012e-02
   1.6297508e+04   4.5522761e-02
   1.6681005e+04   4.5122561e-02
   1.7073526e+04   4.4722361e-02
   1.7475284e+04   4.4322161e-02
   1.7886495e+04   4.3921961e-02
   1.8307383e+04   4.3521761e-02
   1.8738174e+04   4.3121561e-02
   1.9179103e+04   4.2721361e-02
   1.9630407e+04   4.2321161e-02
   2.0092330e+04   4.1920960e-02
   2.0565123e+04   4.1620810e-02
   2.1049041e+04   4.1220610e-02
   2.1544347e+04   4.0820410e-02
   2.2051307e+04   4.0420210e-02
   2.2570197e+04   4.0120060e-02
   2.3101297e+04   3.9719860e-02
   2.3644894e+04   3.9319660e-02
   2.4201283e+04   3.9019510e-02
   2.4770764e+04   3.8619310e-02
   2.5353645e+04   3.8319160e-02
   2.5950242e+04   3.7918959e-02
   2.6560878e+04   3.7618809e-02
   2.7185882e+04   3.7218609e-02
   2.7825594e+04   3.6918459e-02
   2.8480359e+04   3.6618309e-02
   2.9150531e+04   3.6218109e-02
   2.9836472e+04   3.5917959e-02
   3.0538555e+04   3.5617809e-02
   3.1257158e+04   3.5217609e-02
   3.1992671e+04   3.4917459e-02
   3.2745492e+04   3.4617309e-02
   3.3516027e+04   3.4317159e-02
   3.4304693e+04   3.4017009e-02
   3.5111917e+04   3.3716858e-02
   3.5938137e+04   3.3416708e-02
   3.6783798e+04   3.3116558e-02
   3.7649358e+04   3.2816408e-02
   3.8535286e+04   3.2516258e-02
   3.9442061e+04   3.2216108e-02
   4.0370173e+04   3.1915958e-02
   4.1320124e+04   3.1615808e-02
   4.2292429e+04   3.1315658e-02
   4.3287613e+04   3.1015508e-02
   4.4306215e+04   3.0715358e-02
   4.5348785e+04   3.0415208e-02
   4.6415888e+04   3.0215108e-02
   4.7508102e+04   2.9914957e-02
   4.8626016e+04   2.9614807e-02
   4.9770236e+04   2.9314657e-02
   5.0941380e+04   2.9114557e-02
   5.2140083e+04   2.8814407e-02
   5.3366992e+04   2.8514257e-02
   5.4622772e+04   2.8314157e-02
   5.5908102e+04   2.8014007e-02
   5.7223677e+04   2.7813907e-02
   5.8570208e+04   2.7513757e-02
   5.9948425e+04   2.7313657e-02
   6.1359073e+04   2.7013507e-02
   6.2802914e+04   2.6813407e-02
   6.4280731e+04   2.6513257e-02
   6.5793322e+04   2.6313157e-02
   6.7341507e+04   2.6013007e-02
   6.8926121e+04   2.5812906e-02
   7.0548023e+04   2.5612806e-02
   7.2208090e+04   2.5312656e-02
   7.3907220e+04   2.5112556e-02
   7.5646333e+04   2.4912456e-02
   7.7426368e+04   2.4612306e-02
   7.9248290e+04   2.4412206e-02
   8.1113083e+04   2.4212106e-02
   8.3021757e+04   2.4012006e-02
   8.4975344e+04   2.3811906e-02
   8.6974900e+04   2.3511756e-02
   8.9021509e+04   2.3311656e-02
   9.1116276e+04   2.3111556e-02
   9.3260335e+04   2.2911456e-02
   9.5454846e+04   2.2711356e-02
   9.7700996e+04   2.2511256e-02
   1.0000000e+05   2.2311156e-02
   1.0235310e+05   2.2111056e-02
   1.0476158e+05   2.1910955e-02
   1.0722672e+05   2.1710855e-02
   1.0974988e+05   2.1510755e-02
   1.1233240e+05   2.1310655e-02
   1.1497570e+05   2.1110555e-02
   1.1768120e+05   2.0910455e-02
   1.2045035e+05   2.0710355e-02
   1.2328467e+05   2.0510255e-02
   1.2618569e+05   2.0360180e-02
   1.2915497e+05   2.0160080e-02
   1.3219411e+05   1.9959980e-02
   1.3530478e+05   1.9809905e-02
   1.3848864e+05   1.9609805e-02
   1.4174742e+05   1.9409705e-02
   1.4508288e+05   1.9259630e-02
   1.4849683e+05   1.9059530e-02
   1.5199111e+05   1.8909455e-02
   1.5556761e+05   1.8709355e-02
   1.5922828e+05   1.8559280e-02
   1.6297508e+05   1.8409205e-02
   1.6681005e+05   1.8209105e-02
   1.7073526e+05   1.8059030e-02
   1.7475284e+05   1.7908954e-02
   1.7886495e+05   1.7708854e-02
   1.8307383e+05   1.7558779e-02
   1.8738174e+05   1.7408704e-02
   1.9179103e+05   1.7258629e-02
   1.9630407e+05   1.7108554e-02
   2.0092330e+05   1.6908454e-02
   2.0565123e+05   1.6758379e-02
   2.1049041e+05   1.6608304e-02
   2.1544347e+05   1.6458229e-02
   2.2051307e+05   1.6308154e-02
   2.2570197e+05   1.6158079e-02
   2.3101297e+05   1.6008004e-02
   2.3644894e+05   1.5857929e-02
   2.4201283e+05   1.5707854e-02
   2.4770764e+05   1.5607804e-02
   2.5353645e+05   1.5457729e-02
   2.5950242e+05   1.5307654e-02
   2.6560878e+05   1.5157579e-02
   2.7185882e+05   1.5007504e-02
   2.7825594e+05   1.4907454e-02
   2.8480359e+05   1.4757379e-02
   2.9150531e+05   1.4607304e-02
   2.9836472e+05   1.4507254e-02
   3.0538555e+05   1.4357179e-02
   3.1257158e+05   1.4207104e-02
   3.1992671e+05   1.4107054e-02
   3.2745492e+05   1.3956978e-02
   3.3516027e+05   1.3856928e-02
   3.4304693e+05   1.3706853e-02
   3.5111917e+05   1.3606803e-02
   3.5938137e+05   1.3456728e-02
   3.6783798e+05   1.3356678e-02
   3.7649358e+05   1.3206603e-02
   3.8535286e+05   1.3106553e-02
   3.9442061e+05   1.2956478e-02
   4.0370173e+05   1.2856428e-02
   4.1320124e+05   1.2756378e-02
   4.2292429e+05   1.2606303e-02
   4.3287613e+05   1.2506253e-02
   4.4306215e+05   1.2406203e-02
   4.5348785e+05   1.2256128e-02
   4.6415888e+05   1.2156078e-02
   4.7508102e+05   1.2056028e-02
   4.8626016e+05   1.1955978e-02
   4.9770236e+05   1.1855928e-02
   5.0941380e+05   1.1705853e-02
   5.2140083e+05   1.1605803e-02
   5.3366992e+05   1.1505753e-02
   5.4622772e+05   1.1405703e-02
   5.5908102e+05   1.1305653e-02
   5.7223677e+05   1.1205603e-02
   5.8570208e+05   1.1105553e-02
   5.9948425e+05   1.1005503e-02
   6.1359073e+05   1.0905453e-02
   6.2802914e+05   1.0805403e-02
   6.4280731e+05   1.0705353e-02
   6.5793322e+05   1.0605303e-02
   6.7341507e+05   1.0505253e-02
   6.8926121e+05   1.0405203e-02
   7.0548023e+05   1.0305153e-02
   7.2208090e+05   1.0205103e-02
   7.3907220e+05   1.0105053e-02
   7.5646333e+05   1.0055028e-02
   7.7426368e+05   9.9549775e-03
   7.9248290e+05   9.8549275e-03
   8.1113083e+05   9.7548774e-03
   8.3021757e+05   9.6548274e-03
   8.4975344e+05   9.6048024e-03
   8.6974900e+05   9.5047524e-03
   8.9021509e+05   9.4047024e-03
   9.1116276e+05   9.3046523e-03
   9.3260335e+05   9.2546273e-03
   9.5454846e+05   9.1545773e-03
   9.7700996e+05   9.0545273e-03
   1.0000000e+06   9.0045023e-03
   1.0235310e+06   8.9111389e-03
   1.0476158e+06   8.8360451e-03
   1.0722672e+06   8.7359199e-03
   1.0974988e+06   8.6608260e-03
   1.1233240e+06   8.5857322e-03
   1.1497570e+06   8.5106383e-03
   1.1768120e+06   8.4355444e-03
   1.2045035e+06   8.3604506e-03
   1.2328467e+06   8.2853567e-03
   1.2618569e+06   8.2102628e-03
   1.2915497e+06   8.1351690e-03
   1.3219411e+06   8.0600751e-03
   1.3530478e+06   7.9849812e-03
   1.3848864e+06   7.9098874e-03
   1.4174742e+06   7.8347935e-03
   1.4508288e+06   7.7596996e-03
   1.4849683e+06   7.6846058e-03
   1.5199111e+06   7.6095119e-03
   1.5556761e+06   7.5344180e-03
   1.5922828e+06   7.4843554e-03
   1.6297508e+06   7.4092616e-03
   1.6681005e+06   7.3341677e-03
   1.7073526e+06   7.2841051e-03
   1.7475284e+06   7.2090113e-03
   1.7886495e+06   7.1339174e-03
   1.8307383e+06   7.0838548e-03
   1.8738174e+06   7.0087610e-03
   1.9179103e+06   6.9586984e-03
   1.9630407e+06   6.8836045e-03
   2.0092330e+06   6.8335419e-03
   2.0565123e+06   6.7584481e-03
   2.1049041e+06   6.7083855e-03
   2.1544347e+06   6.6332916e-03
   2.2051307e+06   6.5832290e-03
   2.2570197e+06   6.5081352e-03
   2.3101297e+06   6.4580726e-03
   2.3644894e+06   6.4080100e-03
   2.4201283e+06   6.3329161e-03
   2.4770764e+06   6.2828536e-03
   2.5353645e+06   6.2327910e-03
   2.5950242e+06   6.1576971e-03
   2.6560878e+06   6.1076345e-03
   2.7185882e+06   6.0575720e-03
   2.7825594e+06   6.0075094e-03
   2.8480359e+06   5.9324155e-03
   2.9150531e+06   5.8823529e-03
   2.9836472e+06   5.8322904e-03
   3.0538555e+06   5.7822278e-03
   3.1257158e+06   5.7321652e-03
   3.1992671e+06   5.6821026e-03
   3.2745492e+06   5.6320401e-03
   3.3516027e+06   5.5819775e-03
   3.4304693e+06   5.5319149e-03
   3.5111917e+06   5.4818523e-03
   3.5938137e+06   5.4317897e-03
   3.6783798e+06   5.3817272e-03
   3.7649358e+06   5.3316646e-03
   3.8535286e+06   5.2816020e-03
   3.9442061e+06   5.2315394e-03
   4.0370173e+06   5.1814768e-03
   4.1320124e+06   5.1314143e-03
   4.2292429e+06   5.0813517e-03
   4.3287613e+06   5.0312891e-03
   4.4306215e+06   4.9812265e-03
   4.5348785e+06   4.9561952e-03
   4.6415888e+06   4.9061327e-03
   4.7508102e+06   4.8560701e-03
   4.8626016e+06   4.8060075e-03
   4.9770236e+06   4.7809762e-03
   5.0941380e+06   4.7309136e-03
   5.2140083e+06   4.6808511e-03
   5.3366992e+06   4.6307885e-03
   5.4622772e+06   4.6057572e-03
   5.5908102e+06   4.5556946e-03
   5.7223677e+06   4.5056320e-03
   5.8570208e+06   4.4806008e-03
   5.9948425e+06   4.4305382e-03
   6.1359073e+06   4.3804756e-03
   6.2802914e+06   4.3554443e-03
   6.4280731e+06   4.3053817e-03
   6.5793322e+06   4.2803504e-03
   6.7341507e+06   4.2302879e-03
   6.8926121e+06   4.2052566e-03
   7.0548023e+06   4.1551940e-03
   7.2208090e+06   4.1051314e-03
   7.3907220e+06   4.0801001e-03
   7.5646333e+06   4.0550688e-03
   7.7426368e+06   4.0050063e-03
   7.9248290e+06   3.9799750e-03
   8.1113083e+06   3.9299124e-03
   8.3021757e+06   3.9048811e-03
   8.4975344e+06   3.8548185e-03
   8.6974900e+06   3.8297872e-03
   8.9021509e+06   3.7797247e-03
   9.1116276e+06   3.7546934e-03
   9.3260335e+06   3.7296621e-03
   9.5454846e+06   3.6795995e-03
   9.7700996e+06   3.6545682e-03
   1.0000000e+07   3.6295369e-03
   1.0235310e+07   3.5919900e-03
   1.0476158e+07   3.5544431e-03
   1.0722672e+07   3.5168961e-03
   1.0974988e+07   3.4918648e-03
   1.1233240e+07   3.4543179e-03
   1.1497570e+07   3.4292866e-03
   1.1768120e+07   3.3917397e-03
   1.2045035e+07   3.3667084e-03
   1.2328467e+07   3.3291615e-03
   1.2618569e+07   3.3041302e-03
   1.2915497e+07   3.2665832e-03
   1.3219411e+07   3.2415519e-03
   1.3530478e+07   3.2165207e-03
   1.3848864e+07   3.1789737e-03
   1.4174742e+07   3.1539424e-03
   1.4508288e+07   3.1289111e-03
   1.4849683e+07   3.0913642e-03
   1.5199111e+07   3.0663329e-03
   1.5556761e+07   3.0413016e-03
   1.5922828e+07   3.0162703e-03
   1.6297508e+07   2.9787234e-03
   1.6681005e+07   2.9536921e-03
   1.7073526e+07   2.9286608e-03
   1.7475284e+07   2.9036295e-03
   1.7886495e+07   2.8785982e-03
   1.8307383e+07   2.8535670e-03
   1.8738174e+07   2.8285357e-03
   1.9179103e+07   2.8035044e-03
   1.9630407e+07   2.7784731e-03
   2.0092330e+07   2.7534418e-03
   2.0565123e+07   2.7284105e-03
   2.1049041e+07   2.7033792e-03
   2.1544347e+07   2.6783479e-03
   2.2051307e+07   2.6533166e-03
   2.2570197e+07   2.6282854e-03
   2.3101297e+07   2.6032541e-03
   2.3644894e+07   2.5782228e-03
   2.4201283e+07   2.5531915e-03
   2.4770764e+07   2.5281602e-03
   2.5353645e+07   2.5031289e-03
   2.5950242e+07   2.4780976e-03
   2.6560878e+07   2.4655820e-03
   2.7185882e+07   2.4405507e-03
   2.7825594e+07   2.4155194e-03
   2.8480359e+07   2.3904881e-03
   2.9150531e+07   2.3779725e-03
   2.9836472e+07   2.3529412e-03
   3.0538555e+07   2.3279099e-03
   3.1257158e+07   2.3028786e-03
   3.1992671e+07   2.2903630e-03
   3.2745492e+07   2.2653317e-03
   3.3516027e+07   2.2403004e-03
   3.4304693e+07   2.2277847e-03
   3.5111917e+07   2.2027534e-03
   3.5938137e+07   2.1902378e-03
   3.6783798e+07   2.1652065e-03
   3.7649358e+07   2.1401752e-03
   3.8535286e+07   2.1276596e-03
   3.9442061e+07   2.1026283e-03
   4.0370173e+07   2.0901126e-03
   4.1320124e+07   2.0650814e-03
   4.2292429e+07   2.0525657e-03
   4.3287613e+07   2.0275344e-03
   4.4306215e+07   2.0150188e-03
   4.5348785e+07   1.9899875e-03
   4.6415888e+07   1.9774718e-03
   4.7508102e+07   1.9524406e-03
   4.8626016e+07   1.9399249e-03
   4.9770236e+07   1.9148936e-03
   5.0941380e+07   1.9023780e-03
   5.2140083e+07   1.8898623e-03
   5.3366992e+07   1.8648310e-03
   5.4622772e+07   1.8523154e-03
   5.5908102e+07   1.8397997e-03
   5.7223677e+07   1.8147685e-03
   5.8570208e+07   1.8022528e-03
   5.9948425e+07   1.7897372e-03
   6.1359073e+07   1.7647059e-03
   6.2802914e+07   1.7521902e-03
   6.4280731e+07   1.7396746e-03
   6.5793322e+07   1.7146433e-03
   6.7341507e+07   1.7021277e-03
   6.8926121e+07   1.6896120e-03
   7.0548023e+07   1.6770964e-03
   7.2208090e+07   1.6520651e-03
   7.3907220e+07   1.6395494e-03
   7.5646333e+07   1.6270338e-03
   7.7426368e+07   1.6145181e-03
   7.9248290e+07   1.6020025e-03
   8.1113083e+07   1.5894869e-03
   8.3021757e+07   1.5644556e-03
   8.4975344e+07   1.5519399e-03
   8.6974900e+07   1.5394243e-03
   8.9021509e+07   1.5269086e-03
   9.1116276e+07   1.5143930e-03
   9.3260335e+07   1.5018773e-03
   9.5454846e+07   1.4893617e-03
   9.7700996e+07   1.4768461e-03
   1.0000000e+08   1.4518148e-03
   1.0235310e+08   1.4455569e-03
   1.0476158e+08   1.4330413e-03
   1.0722672e+08   1.4205257e-03
   1.0974988e+08   1.4080100e-03
   1.1233240e+08   1.3892365e-03
   1.1497570e+08   1.3767209e-03
   1.1768120e+08   1.3642053e-03
   1.2045035e+08   1.3516896e-03
   1.2328467e+08   1.3391740e-03
   1.2618569e+08   1.3266583e-03
   1.2915497e+08   1.3141427e-03
   1.3219411e+08   1.3016270e-03
   1.3530478e+08   1.2953692e-03
   1.3848864e+08   1.2828536e-03
   1.4174742e+08   1.2703379e-03
   1.4508288e+08   1.2578223e-03
   1.4849683e+08   1.2453066e-03
   1.5199111e+08   1.2327910e-03
   1.5556761e+08   1.2202753e-03
   1.5922828e+08   1.2140175e-03
   1.6297508e+08   1.2015019e-03
   1.6681005e+08   1.1889862e-03
   1.7073526e+08   1.1764706e-03
   1.7475284e+08   1.1702128e-03
   1.7886495e+08   1.1576971e-03
   1.8307383e+08   1.1451815e-03
   1.8738174e+08   1.1389237e-03
   1.9179103e+08   1.1264080e-03
   1.9630407e+08   1.1138924e-03
   2.0092330e+08   1.1076345e-03
   2.0565123e+08   1.0951189e-03
   2.1049041e+08   1.0826033e-03
   2.1544347e+08   1.0763454e-03
   2.2051307e+08   1.0638298e-03
   2.2570197e+08   1.0575720e-03
   2.3101297e+08   1.0450563e-03
   2.3644894e+08   1.0387985e-03
   2.4201283e+08   1.0262829e-03
   2.4770764e+08   1.0200250e-03
   2.5353645e+08   1.0075094e-03
   2.5950242e+08   1.0012516e-03
   2.6560878e+08   9.8873592e-04
   2.7185882e+08   9.8247810e-04
   2.7825594e+08   9.6996245e-04
   2.8480359e+08   9.6370463e-04
   2.9150531e+08   9.5118899e-04
   2.9836472e+08   9.4493116e-04
   3.0538555e+08   9.3867334e-04
   3.1257158e+08   9.2615770e-04
   3.1992671e+08   9.1989987e-04
   3.2745492e+08   9.1364205e-04
   3.3516027e+08   9.0112641e-04
   3.4304693e+08   8.9486859e-04
   3.5111917e+08   8.8861076e-04
   3.5938137e+08   8.7609512e-04
   3.6783798e+08   8.6983730e-04
   3.7649358e+08   8.6357947e-04
   3.8535286e+08   8.5732165e-04
   3.9442061e+08   8.4480601e-04
   4.0370173e+08   8.3854819e-04
   4.1320124e+08   8.3229036e-04
   4.2292429e+08   8.2603254e-04
   4.3287613e+08   8.1351690e-04
   4.4306215e+08   8.0725907e-04
   4.5348785e+08   8.0100125e-04
   4.6415888e+08   7.9474343e-04
   4.7508102e+08   7.8848561e-04
   4.8626016e+08   7.8222778e-04
   4.9770236e+08   7.6971214e-04
   5.0941380e+08   7.6345432e-04
   5.2140083e+08   7.5719650e-04
   5.3366992e+08   7.5093867e-04
   5.4622772e+08   7.4468085e-04
   5.5908102e+08   7.3842303e-04
   5.7223677e+08   7.3216521e-04
   5.8570208e+08   7.2590738e-04
   5.9948425e+08   7.1964956e-04
   6.1359073e+08   7.1339174e-04
   6.2802914e+08   7.0713392e-04
   6.4280731e+08   7.0087610e-04
   6.5793322e+08   6.9461827e-04
   6.7341507e+08   6.8836045e-04
   6.8926121e+08   6.8210263e-04
   7.0548023e+08   6.7584481e-04
   7.2208090e+08   6.6958698e-04
   7.3907220e+08   6.6332916e-04
   7.5646333e+08   6.5707134e-04
   7.7426368e+08   6.5081352e-04
   7.9248290e+08   6.4455569e-04
   8.1113083e+08   6.3829787e-04
   8.3021757e+08   6.3204005e-04
   8.4975344e+08   6.2578223e-04
   8.6974900e+08   6.1952441e-04
   8.9021509e+08   6.1326658e-04
   9.1116276e+08   6.0700876e-04
   9.3260335e+08   6.0075094e-04
   9.5454846e+08   5.9449312e-04
   9.7700996e+08   5.9449312e-04
   1.0000000e+09   5.8823529e-04
   1.0235310e+09   5.8215962e-04
   1.0476158e+09   5.7589984e-04
   1.0722672e+09   5.6964006e-04
   1.0974988e+09   5.6651017e-04
   1.1233240e+09   5.6025039e-04
   1.1497570e+09   5.5712050e-04
   1.1768120e+09   5.5086072e-04
   1.2045035e+09   5.4460094e-04
   1.2328467e+09   5.4147105e-04
   1.2618569e+09   5.3521127e-04
   1.2915497e+09   5.3208138e-04
   1.3219411e+09   5.2582160e-04
   1.3530478e+09   5.2269171e-04
   1.3848864e+09   5.1643192e-04
   1.4174742e+09   5.1330203e-04
   1.4508288e+09   5.1017214e-04
   1.4849683e+09   5.0391236e-04
   1.5199111e+09   5.0078247e-04
   1.5556761e+09   4.9452269e-04
   1.5922828e+09   4.9139280e-04
   1.6297508e+09   4.8513302e-04
   1.6681005e+09   4.8200313e-04
   1.7073526e+09   4.7887324e-04
   1.7475284e+09   4.7261346e-04
   1.7886495e+09   4.6948357e-04
   1.8307383e+09   4.6322379e-04
   1.8738174e+09   4.6009390e-04
   1.9179103e+09   4.5696401e-04
   1.9630407e+09   4.5070423e-04
   2.0092330e+09   4.4757433e-04
   2.0565123e+09   4.4444444e-04
   2.1049041e+09   4.4131455e-04
   2.1544347e+09   4.3505477e-04
   2.2051307e+09   4.3192488e-04
   2.2570197e+09   4.2879499e-04
   2.3101297e+09   4.2253521e-04
   2.3644894e+09   4.1940532e-04
   2.4201283e+09   4.1627543e-04
   2.4770764e+09   4.1314554e-04
   2.5353645e+09   4.1001565e-04
   2.5950242e+09   4.0375587e-04
   2.6560878e+09   4.0062598e-04
   2.7185882e+09   3.9749609e-04
   2.7825594e+09   3.9436620e-04
   2.8480359e+09   3.9123631e-04
   2.9150531e+09   3.8810642e-04
   2.9836472e+09   3.8184664e-04
   3.0538555e+09   3.7871674e-04
   3.1257158e+09   3.7558685e-04
   3.1992671e+09   3.7245696e-04
   3.2745492e+09   3.6932707e-04
   3.3516027e+09   3.6619718e-04
   3.4304693e+09   3.6306729e-04
   3.5111917e+09   3.5993740e-04
   3.5938137e+09   3.5680751e-04
   3.6783798e+09   3.5367762e-04
   3.7649358e+09   3.5054773e-04
   3.8535286e+09   3.4741784e-04
   3.9442061e+09   3.4428795e-04
   4.0370173e+09   3.4115806e-04
   4.1320124e+09   3.3802817e-04
   4.2292429e+09   3.3489828e-04
   4.3287613e+09   3.3176839e-04
   4.4306215e+09   3.2863850e-04
   4.5348785e+09   3.2550861e-04
   4.6415888e+09   3.2237872e-04
   4.7508102e+09   3.1924883e-04
   4.8626016e+09   3.1611894e-04
   4.9770236e+09   3.1298905e-04
   5.0941380e+09   3.0985915e-04
   5.2140083e+09   3.0672926e-04
   5.3366992e+09   3.0359937e-04
   5.4622772e+09   3.0046948e-04
   5.5908102e+09   3.0046948e-04
   5.7223677e+09   2.9733959e-04
   5.8570208e+09   2.9420970e-04
   5.9948425e+09   2.9107981e-04
   6.1359073e+09   2.8794992e-04
   6.2802914e+09   2.8482003e-04
   6.4280731e+09   2.8169014e-04
   6.5793322e+09   2.8169014e-04
   6.7341507e+09   2.7856025e-04
   6.8926121e+09   2.7543036e-04
   7.0548023e+09   2.7230047e-04
   7.2208090e+09   2.6917058e-04
   7.3907220e+09   2.6917058e-04
   7.5646333e+09   2.6604069e-04
   7.7426368e+09   2.6291080e-04
   7.9248290e+09   2.5978091e-04
   8.1113083e+09   2.5665102e-04
   8.3021757e+09   2.5665102e-04
   8.4975344e+09   2.5352113e-04
   8.6974900e+09   2.5039124e-04
   8.9021509e+09   2.4726135e-04
   9.1116276e+09   2.4726135e-04
   9.3260335e+09   2.4413146e-04
   9.5454846e+09   2.4100156e-04
   9.7700996e+09   2.4100156e-04
   1.0000000e+10   2.3787167e-04

